A census of star formation histories of massive galaxies at 0.6 < z < 1 from spectro-photometric modeling using Bagpipes and Prospector

We present individual star-formation histories of $\sim3000$ massive galaxies (log($\mathrm{M_*/M_{\odot}}$) > 10.5) from the Large Early Galaxy Astrophysics Census (LEGA-C) spectroscopic survey at a lookback time of $\sim$7 billion years and quantify the population trends leveraging 20hr-deep integrated spectra of these $\sim$ 1800 star-forming and $\sim$ 1200 quiescent galaxies at 0.6 < $z$ < 1.0. Essentially all galaxies at this epoch contain stars of age < 3 Gyr, in contrast with older massive galaxies today, facilitating better recovery of previous generations of star formation at cosmic noon and earlier. We conduct spectro-photometric analysis using parametric and non-parametric Bayesian SPS modeling tools - Bagpipes and Prospector to constrain the median star-formation histories of this mass-complete sample and characterize population trends. A consistent picture arises for the late-time stellar mass growth when quantified as $t_{50}$ and $t_{90}$, corresponding to the age of the universe when galaxies formed 50\% and 90\% of their total stellar mass, although the two sets of models disagree at the earliest formation times (e.g. $t_{10}$). Our results reveal trends in both stellar mass and stellar velocity dispersion as in the local universe - low-mass galaxies with shallower potential wells grow their stellar masses later in cosmic history compared to high-mass galaxies. Unlike local quiescent galaxies, the median duration of late-time star-formation ($\tau_{SF,late}$ = $t_{90}$ - $t_{50}$) does not consistently depend on the stellar mass. This census sets a benchmark for future deep spectro-photometric studies of the more distant universe.

==> bagpipes_mrt_full.dat <==
Title: A census of star formation histories of massive galaxies at 0.6 < z < 1 from spectro-photometric modeling using Bagpipes and Prospector
Authors: Yasha Kaushal et. al.
Table: BAGPIPES - Spectro-photometric modeling results
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  6  I6     ---    ID          Object ID (LEGA-C catalog)
  8- 10  I3     ---    MASK        [1/102] Object Mask (LEGA-C catalog)
 12- 15  I4     ---    ID_LEGAC    [1/4077] Object survey ID (LEGA-C catalog)
 17- 21  F5.3   ---    Z_SPEC      [0.1/1.76] Spectroscopic redshift (LEGA-C catalog)
 23- 29  F7.1   ---    SIGMA_STARS [-99.0/1000.0] Stellar velocity dispersion in km/s (LEGA-C catalog)
 31- 37  F7.3   ---    LOGM_MEDIAN [-99.0/12.02] Stellar mass estimate from photometry only fits (LEGA-C catalog) - this mass is used to bin galaxies in this paper
 39- 44  F6.3   ---    M50         [3.39/12.39] Fit derived median stellar mass in units of (log(M*/Msol))
 46- 50  F5.3   ---    M_lower     [0.0/4.48] 50th - 16th percentile of fit derived mass posteriors
 52- 56  F5.3   ---    M_upper     [0.0/2.66] 84th - 50th percentile of fit derived mass posteriors
 58- 64  F7.3   ---    SFR50       Fit derived median instantaneous star formation rate in units of (Msol/year)
 66- 71  F6.3   ---    SFR_lower   50th - 16th percentile of fit derived SFR posteriors
 73- 78  F6.3   ---    SFR_upper   84th - 50th percentile of fit derived SFR posteriors
 80- 84  F5.3   ---    t10         [0.0/7.11] median 10% formation time (forward in time)
 86- 90  F5.3   ---    t10m        50th - 16th percentile of 10% formation time (forward in time)
 92- 96  F5.3   ---    t10p        84th - 50th percentile of 10% formation time (forward in time)
 98-102  F5.3   ---    t50         [0.0/7.52] median 50% formation time (forward in time)
104-108  F5.3   ---    t50m        50th - 16th percentile of 50% formation time (forward in time)
110-114  F5.3   ---    t50p        84th - 50th percentile of 50% formation time (forward in time)
116-120  F5.3   ---    t90         [0.0/7.91] median 90% formation time (forward in time)
122-126  F5.3   ---    t90m        50th - 16th percentile of 90% formation time (forward in time)
128-132  F5.3   ---    t90p        84th - 50th percentile of 90% formation time (forward in time)
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
101089  12 1115 0.852   195.5  10.796 11.019 0.085 0.108   0.000  0.000  0.000 2.182 1.279 1.571 3.502 0.034 0.361 4.418 0.134 0.430
101221  18 1117 0.975   229.4  10.980 11.199 0.045 0.068   0.000  0.000  0.000 2.207 0.870 1.062 3.302 0.097 0.175 3.957 0.151 0.274
101262   2 1118 0.503    82.8  10.387 10.704 0.088 0.078   4.606  0.932  1.072 0.779 0.117 0.478 3.651 0.297 0.412 7.007 0.066 0.099
101401  18 1120 0.895   138.0  10.752 11.074 0.100 0.123  23.709  5.216 11.871 1.382 0.398 1.172 3.675 0.104 0.528 5.686 0.017 0.108
101415   2 1121 0.853   162.8  10.841 11.147 0.116 0.129  10.338  2.438  3.295 3.855 0.740 0.517 4.575 0.359 0.392 5.682 0.340 0.256
101417  18 1122 0.756   166.1   9.844 10.272 0.035 0.041   2.819  0.246  0.260 0.764 0.041 0.311 3.499 0.045 0.182 6.190 0.008 0.035
101430  12 1123 0.987   208.5  11.197 11.426 0.086 0.123   5.875  1.337  2.025 3.392 0.599 0.387 3.926 0.305 0.249 4.694 0.295 0.370
101513  12 1124 0.756   127.7  10.229 10.367 0.065 0.140   3.331  0.675  1.477 5.241 0.468 0.147 5.636 0.202 0.201 6.397 0.131 0.124
101741  18 1126 0.798    80.7  10.936 11.462 0.089 0.096  19.675  3.603  5.809 0.378 0.039 0.059 2.158 0.062 0.074 5.336 0.001 0.058
101749  18 1127 0.981   123.1  11.091 11.335 0.074 0.087  96.539 16.915 25.938 3.864 0.232 0.198 4.746 0.101 0.101 5.607 0.019 0.021
101760  12 1128 0.793   116.0  10.651 10.960 0.091 0.134  21.580  3.690  7.660 3.145 0.553 0.569 4.729 0.250 0.298 6.272 0.054 0.066
101830  12 1131 0.988   234.5  11.723 11.895 0.020 0.026   0.000  0.000  0.017 0.565 0.002 0.091 2.611 0.038 0.032 4.541 0.064 0.050
101992   2 1132 0.677   136.9  10.810 11.299 0.103 0.084   8.433  1.858  2.118 4.340 0.693 0.209 5.448 0.115 0.048 6.378 0.069 0.055
102094  18 1133 0.777   202.0  10.885 11.084 0.081 0.083   0.000  0.000  0.000 2.431 1.301 1.190 4.235 0.281 0.145 5.325 0.071 0.315
102108  12 1134 0.609   188.3  10.564 11.005 0.081 0.080  14.150  2.684  3.165 1.045 0.120 1.163 4.092 0.095 0.572 6.967 0.020 0.119
102120  18 1135 0.696   121.9  10.368 10.857 0.137 0.114  10.104  2.725  3.140 0.875 0.085 0.832 3.722 0.080 0.458 6.482 0.023 0.096
102149  12 1137 1.020   320.6  11.538 11.688 0.034 0.042   0.408  0.408  3.109 3.473 1.669 0.122 3.643 0.089 0.007 3.828 0.002 0.119
102214   2 1138 0.702   147.8  10.903 11.305 0.116 0.126   7.925  1.987  2.708 0.920 0.080 2.022 3.474 0.054 0.932 5.767 0.104 0.360
102232  18 1139 0.844   204.6  11.261 11.384 0.050 0.074  13.068  1.644  2.440 3.809 0.199 0.192 4.290 0.148 0.196 5.398 0.177 0.214
 10224  16   25 0.832   117.6  10.880 11.337 0.136 0.154  15.847  4.594  7.249 0.577 0.084 0.744 2.451 0.084 0.548 5.318 0.083 0.202
102266  12 1140 0.779   142.3  10.776 10.940 0.048 0.055   0.000  0.000  0.000 3.048 0.654 1.014 4.576 0.057 0.152 5.316 0.063 0.121
102372  18 1142 0.894   113.2  11.048 11.155 0.042 0.044  31.170  2.560  3.646 2.121 0.721 0.537 3.977 0.364 0.290 5.750 0.074 0.059
102456  12 1143 0.678   166.7  11.216 11.374 0.013 0.017   0.000  0.000  0.000 4.004 0.078 0.056 4.123 0.006 0.011 4.236 0.071 0.057
102571  12 1144 0.692   152.0  10.674 10.955 0.097 0.076   9.885  2.331  2.186 0.736 0.131 0.936 3.304 0.203 0.607 6.315 0.049 0.146
102571  18 1145 0.691   128.7  10.674 10.920 0.107 0.100  12.295  3.043  3.057 0.918 0.120 0.928 3.782 0.118 0.461 6.519 0.020 0.093
102574   2 1146 0.701   185.9  11.083 11.485 0.145 0.177   0.000  0.000  0.008 0.748 0.018 0.007 3.275 0.014 0.018 5.680 0.038 0.032
102581  12 1147 0.976   233.7  11.629 11.812 0.021 0.033   0.000  0.000  0.000 2.540 0.077 0.059 2.651 0.012 0.011 2.771 0.091 0.035
102590  18 1148 0.979   212.4  11.192 11.370 0.094 0.142  12.161  2.907  4.735 4.224 0.099 0.103 4.497 0.060 0.079 5.081 0.075 0.096
102761  14 1149 0.672   126.1  10.869 11.051 0.067 0.065  27.145  3.865  3.492 3.659 1.170 0.665 5.367 0.520 0.329 6.928 0.109 0.065
102817  17 1150 0.669   261.2  11.106 11.269 0.038 0.045   0.000  0.000  0.001 1.125 0.236 0.318 3.994 0.093 0.151 6.335 0.018 0.015
102817  19 1151 0.669   245.3  11.106 11.233 0.036 0.043   0.000  0.000  0.000 1.646 0.385 0.362 4.377 0.121 0.092 6.253 0.024 0.030
102849  14 1154 0.669   173.5  10.673 10.806 0.081 0.124   0.000  0.000  0.000 5.589 0.081 0.078 5.721 0.002 0.000 5.838 0.036 0.059
102908  16 1155 0.982   261.4  11.521 11.732 0.019 0.027   0.000  0.000  0.006 0.596 0.022 0.135 2.662 0.029 0.058 4.555 0.057 0.039
102968  14 1157 0.940   248.8  11.265 11.500 0.034 0.055   0.000  0.000  0.000 2.710 0.086 0.069 2.830 0.017 0.002 2.938 0.059 0.065
103037  17 1158 0.744   166.7  10.622 11.280 0.083 0.047  37.732  6.965  4.542 5.978 0.028 0.026 6.164 0.024 0.023 6.588 0.022 0.016
103041  17 1159 0.821    75.9  10.515 10.632 0.073 0.104   5.913  1.140  2.015 4.533 0.309 0.294 5.071 0.182 0.241 6.009 0.139 0.131
103061  16 1160 0.724   193.1  11.029 11.249 0.034 0.026   0.000  0.000  0.000 0.944 0.146 0.480 3.545 0.025 0.241 5.718 0.063 0.028
103155  19 1161 0.638   103.1  11.073 11.363 0.056 0.074  17.259  2.540  3.670 0.523 0.041 0.056 2.792 0.026 0.031 6.287 0.013 0.004
103179  16 1162 0.622   108.1  10.747 11.021 0.041 0.042   0.000  0.000  0.000 0.850 0.037 1.041 3.216 0.295 0.413 5.183 0.152 0.200
103274  14 1163 0.915   175.9  11.058 11.430 0.036 0.041   6.124  0.471  0.741 0.231 0.085 0.251 1.020 0.117 0.303 3.557 0.265 0.518
103366  14 1164 0.674   195.4  10.677 10.946 0.054 0.072   0.043  0.043  0.144 3.947 2.637 0.057 4.246 0.238 0.111 5.064 0.100 0.304
103382  17 1165 0.823   186.2  10.672 11.200 0.111 0.101  26.628  6.290  7.592 0.934 0.135 0.851 3.510 0.082 0.425 5.922 0.019 0.082
103417  16 1166 0.672   263.5  10.581 10.856 0.058 0.047   0.000  0.000  0.000 3.213 1.415 0.582 3.681 0.085 0.198 4.075 0.125 0.111
103547  19 1168 0.850   200.5  11.208 11.408 0.028 0.021   0.000  0.000  0.001 0.737 0.080 0.344 2.995 0.053 0.177 4.976 0.093 0.073
103557  14 1169 0.838   200.3  10.714 10.953 0.056 0.075   0.000  0.000  0.000 2.844 1.660 0.298 3.236 0.046 0.014 3.593 0.362 0.289
103675  14 1171 0.941   149.1  10.742 11.108 0.073 0.054  23.287  3.256  2.591 0.791 0.167 0.779 3.179 0.159 0.428 5.428 0.028 0.085
103865  19 1172 0.920   294.5  11.333 11.499 0.021 0.023   0.000  0.000  0.000 2.121 0.284 0.312 3.412 0.096 0.056 4.076 0.124 0.136
103930  14 1174 0.638    95.7  10.780 11.213 0.116 0.104  19.331  4.940  5.295 0.786 0.059 0.552 3.627 0.143 0.304 6.691 0.045 0.050
104050  14 1175 0.970   202.7  10.909 11.176 0.161 0.174   3.783  1.618  2.661 3.688 2.468 0.791 4.576 0.398 0.249 5.160 0.228 0.167
104155  17 1178 0.736   228.2  10.692 10.924 0.047 0.072   0.000  0.000  0.000 3.533 0.276 0.091 3.717 0.011 0.022 3.932 0.123 0.156
104155  19 1179 0.736   191.2  10.692 10.890 0.036 0.046   0.000  0.000  0.000 3.594 0.083 0.066 3.745 0.012 0.018 3.863 0.111 0.058
104375  16 1180 0.826   200.0  10.808 10.887 0.058 0.075   0.000  0.000  0.000 3.791 0.959 0.831 4.629 0.056 0.140 5.058 0.090 0.182
104403  14 1181 1.182   204.7  11.239 11.374 0.053 0.064 196.486 27.286 34.887 4.029 0.112 0.100 4.506 0.057 0.052 4.972 0.012 0.011
104408  16 1182 0.828   207.2  11.369 11.526 0.028 0.027   0.000  0.000  0.000 0.924 0.244 2.146 3.115 0.021 0.189 4.969 0.077 1.436
104501  14 1183 0.955   220.4  10.861 11.225 0.020 0.021   9.163  0.322  1.260 0.831 0.287 0.264 1.798 0.384 0.437 4.492 0.330 0.313
104576  14 1184 0.675   137.9  10.741 10.917 0.059 0.072   2.260  0.460  0.848 4.961 0.218 0.194 5.324 0.128 0.182 6.149 0.182 0.216
 10462  16   26 0.710    69.4  10.390 10.564 0.079 0.093   3.785  0.665  1.020 4.816 0.356 0.261 5.378 0.211 0.243 6.452 0.171 0.157
104625  17 1185 0.760   115.0  10.369 11.164 0.096 0.064  19.481  3.795  2.825 0.626 0.063 0.035 3.257 0.098 0.034 6.098 0.022 0.010
104696  19 1186 0.695   167.3  11.413 11.807 0.116 0.085  11.525  3.370  3.793 0.705 0.035 0.120 2.866 0.065 0.021 5.366 0.060 0.085
104784  19 1187 0.781   149.9  10.465 11.011 0.122 0.119  15.031  3.213  5.421 0.773 0.059 0.513 3.430 0.029 0.278 6.060 0.012 0.063
104823  16 1188 0.826   132.6  11.447 11.650 0.099 0.110  43.869  8.391 12.445 3.993 0.550 0.331 4.652 0.285 0.338 5.839 0.239 0.223
104860  16 1189 0.843   586.9  10.913 11.208 0.062 0.092  10.037  2.254  4.073 0.457 0.111 0.605 2.014 0.162 0.507 5.035 0.040 0.225
104877  14 1190 0.955   171.9  10.888 11.059 0.071 0.076   0.000  0.000  0.002 2.048 0.984 1.213 3.659 0.052 0.282 4.528 0.062 0.064
105208   3 1193 0.935   189.0  11.144 11.388 0.047 0.054   1.001  0.485  0.666 0.726 0.050 0.345 2.984 0.017 0.166 4.918 0.027 0.001
105328   8 1195 0.848   234.3  11.246 11.431 0.026 0.061   0.513  0.101  0.106 2.954 2.020 0.127 3.291 0.279 0.252 4.068 0.278 0.288
105346   8 1196 0.774   154.7  10.613 10.772 0.068 0.057   7.329  1.953  4.116 4.970 0.320 0.156 5.408 0.176 0.179 6.251 0.117 0.106
105348   3 1197 0.676   119.0  11.187 11.302 0.050 0.070  10.952  1.409  1.715 4.394 0.453 0.244 5.377 0.090 0.068 6.385 0.074 0.087
105458   3 1198 0.622    99.4  10.237 10.582 0.114 0.138   2.680  0.567  1.051 1.002 0.197 3.297 3.691 0.055 1.799 6.447 0.168 0.606
105474   4 1199 0.673   172.7  10.672 10.842 0.023 0.020   1.445  0.141  0.172 6.217 0.003 0.003 6.325 0.003 0.003 6.623 0.000 0.001
105541   7 1200 0.955   242.4  11.369 11.699 0.073 0.100   8.407  1.380  2.041 0.627 0.274 1.159 1.773 0.167 0.885 3.689 0.251 0.935
105621   3 1201 0.638   147.9  10.830 11.084 0.074 0.109   8.564  1.464  2.397 5.390 0.060 0.077 5.763 0.049 0.078 6.689 0.048 0.071
105701   4 1203 0.714   142.8  10.978 11.230 0.067 0.076   9.231  1.112  1.508 3.021 0.690 0.454 3.951 0.442 0.498 5.893 0.468 0.341
105841   3 1204 0.957   204.0  11.334 11.620 0.052 0.068  12.196  1.885  2.796 0.627 0.002 0.232 2.731 0.049 0.119 4.725 0.005 0.009
105905   4 1206 0.734   168.3  10.466 10.867 0.115 0.096   9.964  2.750  2.576 0.750 0.079 0.735 3.394 0.076 0.439 6.213 0.001 0.091
106103   3 1207 0.666   165.1  10.928 11.333 0.009 0.010   0.864  0.096  0.137 0.216 0.021 0.002 0.944 0.041 0.016 2.629 0.030 0.026
106111   7 1208 0.922   152.2  10.732 11.022 0.112 0.171   0.001  0.001  0.171 2.166 0.430 0.587 4.300 0.085 0.127 5.459 0.011 0.025
106111   8 1209 0.922   183.1  10.732 11.034 0.120 0.156   0.000  0.000  0.099 1.292 0.341 0.965 3.666 0.111 0.284 5.132 0.029 0.032
106159   7 1210 0.781    75.1  10.582 10.862 0.077 0.117  11.928  1.976  3.033 4.432 1.213 0.271 5.124 0.428 0.305 6.259 0.227 0.126
106199   4 1211 0.744   118.8  10.383 10.753 0.057 0.072   8.954  1.118  1.911 1.109 0.255 1.467 3.787 0.144 0.732 6.281 0.047 0.156
106208   3 1212 0.958   265.0  10.667 11.081 0.108 0.125  25.924  6.978 12.025 1.549 0.638 1.222 3.679 0.230 0.521 5.464 0.035 0.105
106336   3 1213 0.606    61.8  10.760 11.139 0.030 0.034  20.645  2.971  2.613 1.138 0.149 1.046 4.245 0.100 0.442 7.036 0.028 0.077
106336   4 1214 0.606    67.8  10.760 11.138 0.040 0.044  24.593  3.206  3.536 2.607 0.867 0.671 4.968 0.426 0.321 7.170 0.083 0.062
106394   4 1216 0.839   132.9  10.838 11.170 0.044 0.049   0.000  0.000  0.000 0.527 0.005 0.681 1.913 0.144 0.211 3.110 0.247 0.783
106482   4 1217 0.843   194.6  11.222 11.353 0.053 0.067  24.780  3.551  3.903 4.462 0.202 0.134 4.898 0.137 0.131 5.816 0.137 0.101
106495   3 1218 0.811   132.0  11.082 11.157 0.039 0.040   0.000  0.000  0.000 3.682 0.442 0.446 4.795 0.007 0.034 5.285 0.043 0.064
106863   3 1225 0.735    73.5  10.066 10.378 0.070 0.094   8.133  1.256  1.984 4.412 0.403 0.317 5.568 0.189 0.162 6.688 0.037 0.034
106865   8 1226 0.938   184.6  11.065 11.505 0.104 0.092  45.024  8.415  9.546 1.309 0.676 1.916 3.338 0.296 1.033 5.362 0.200 0.269
106926   3 1228 0.955   279.6  11.361 11.551 0.026 0.030   5.233  0.612  0.675 0.566 0.017 0.089 2.525 0.004 0.044 4.467 0.033 0.033
107041   4 1230 0.824   102.5  10.856 10.942 0.043 0.056   6.450  0.791  0.970 4.265 0.276 0.176 4.709 0.173 0.195 5.714 0.193 0.188
107197   7 1232 0.846   180.3  11.309 11.515 0.058 0.084  24.511  3.284  5.829 4.048 0.230 0.211 4.536 0.147 0.210 5.593 0.161 0.184
107211   3 1233 0.935   271.9  11.126 11.357 0.078 0.096   5.351  1.317  1.839 1.522 0.889 0.885 2.588 0.447 0.589 4.314 0.532 0.557
107362   3 1234 0.677   242.5  11.121 11.309 0.020 0.029   0.000  0.000  0.000 3.956 0.069 0.075 4.078 0.017 0.001 4.218 0.105 0.015
107370   3 1235 0.844   156.5  10.894 11.062 0.025 0.035   0.000  0.000  0.009 3.809 0.090 0.137 3.994 0.026 0.031 4.208 0.007 0.119
107370   4 1236 0.844   168.8  10.894 10.875 0.028 0.040   0.000  0.000  0.000 5.081 0.029 0.027 5.164 0.004 0.008 5.245 0.034 0.050
107468   4 1238 0.918   242.9  11.175 11.156 0.010 0.013   0.000  0.000  0.000 4.798 0.001 0.036 4.991 0.011 0.014 5.080 0.027 0.026
107489   3 1240 0.838   371.4  11.345 11.428 0.022 0.026   0.240  0.113  0.114 2.139 0.240 0.251 4.091 0.025 0.023 5.204 0.003 0.014
107643   4 1242 0.735   229.3  10.949 11.138 0.035 0.035   0.000  0.000  0.000 1.786 0.399 0.507 4.230 0.043 0.108 5.791 0.050 0.093
107849   3 1244 0.729     0.3  10.575 10.920 0.083 0.065   9.885  2.094  1.377 0.588 0.068 0.131 3.146 0.152 0.124 6.171 0.039 0.008
107853   3 1245 0.666   194.0  11.207 11.334 0.073 0.056  20.471  2.927  3.414 2.463 1.584 1.781 4.435 0.585 1.028 6.598 0.515 0.304
107853   7 1246 0.666   202.8  11.207 11.404 0.043 0.050  10.462  1.158  1.694 4.961 0.105 0.040 5.815 0.019 0.008 6.537 0.015 0.007
107960   8 1247 0.668   249.3  11.184 11.343 0.008 0.013   0.000  0.000  0.000 3.954 0.069 0.053 4.079 0.022 0.001 4.182 0.142 0.018
108035   4 1248 0.730   191.9  11.009 11.174 0.085 0.065   9.780  4.802  4.014 0.792 0.075 0.344 3.338 0.011 0.121 6.009 0.071 0.005
108042   8 1249 0.801   118.0  10.910 11.044 0.022 0.024  10.759  1.038  1.043 0.475 0.051 0.054 2.601 0.053 0.048 5.656 0.010 0.005
108057   7 1250 0.669   188.5  10.690 11.130 0.129 0.125  16.278  4.904  5.968 0.684 0.026 0.025 3.462 0.019 0.034 6.529 0.002 0.028
108100   4 1251 0.839   128.7  11.014 11.289 0.128 0.140  14.646  4.181  6.316 1.083 0.454 1.570 3.012 0.310 0.929 5.392 0.177 0.362
108227   3 1252 0.960   238.3  11.858 11.908 0.083 0.151   3.294  2.254  1.866 0.721 0.039 0.357 2.935 0.022 0.150 4.756 0.030 0.021
108271   3 1253 0.637   196.4  10.280 10.583 0.084 0.110  15.722  3.402  4.581 5.331 0.340 0.273 6.343 0.145 0.131 7.288 0.031 0.025
108345   8 1254 0.678   138.2  10.833 11.035 0.068 0.033   0.000  0.000  0.000 3.906 0.032 0.129 4.110 0.043 0.018 4.313 1.079 0.107
108361   3 1255 0.622   147.5  10.894 11.051 0.020 0.026   0.000  0.000  0.000 4.235 0.071 0.134 4.374 0.038 0.065 4.533 0.114 0.028
108366   7 1256 0.677   102.3  10.779 11.060 0.074 0.086   9.404  1.226  2.150 3.239 1.977 0.588 4.435 0.794 0.521 6.398 0.521 0.249
108440   4 1257 0.832    78.6  10.988 11.117 0.078 0.090   4.547  1.095  1.198 3.252 1.058 0.653 4.775 0.197 0.126 5.662 0.074 0.086
108472   7 1258 0.668   163.1  10.621 10.632 0.021 0.028   1.846  0.306  0.304 6.379 0.020 0.018 6.497 0.016 0.016 6.794 0.019 0.019
108513   3 1259 0.671   187.5  10.644 10.680 0.073 0.138  10.556  2.546  2.853 5.041 2.401 0.942 6.170 0.550 0.383 7.027 0.311 0.111
108568   8 1260 0.887   217.6  10.801 11.029 0.087 0.141   0.000  0.000  0.000 2.922 0.104 0.045 3.075 0.015 0.071 3.253 0.086 0.185
108622   7 1261 0.338    66.2   9.801 10.134 0.037 0.030   1.391  0.129  0.107 0.857 0.074 0.125 4.024 0.096 0.126 7.199 0.019 0.026
108632   3 1262 0.938   248.0  10.465 10.752 0.047 0.042   0.485  0.076  0.111 2.846 0.255 0.234 3.307 0.186 0.191 4.204 0.191 0.270
108973   3 1265 0.906   152.2  11.167 11.687 0.072 0.049  45.896  7.280  5.835 0.443 0.057 0.057 2.325 0.077 0.092 5.159 0.030 0.031
108989   4 1266 0.828   284.8  11.663 11.818 0.005 0.007   0.000  0.000  0.000 3.206 0.066 0.031 3.306 0.005 0.007 3.417 0.084 0.034
109010   3 1267 0.725   193.0  11.006 11.425 0.088 0.054  24.859  5.017  3.518 4.955 0.093 0.110 5.371 0.084 0.101 6.329 0.090 0.066
 10902  16   27 0.710   139.3  11.092 11.413 0.070 0.100   6.950  1.264  2.104 0.642 0.046 0.273 2.597 0.135 0.169 5.150 0.077 0.109
109022   4 1268 0.894   184.2  10.804 11.016 0.055 0.079   0.000  0.000  0.000 2.842 0.076 0.100 2.991 0.022 0.001 3.137 0.124 0.116
109076   8 1269 0.951   186.8  10.840 11.044 0.042 0.058   0.000  0.000  0.000 3.194 1.256 0.189 3.496 0.065 0.043 3.796 0.223 0.226
109259   7 1271 0.896   239.5  11.215 11.414 0.011 0.014   0.000  0.000  0.000 2.891 0.077 0.079 3.007 0.017 0.008 3.110 0.101 0.054
109352   3 1272 0.725   224.2  11.291 11.557 0.064 0.096   0.000  0.000  0.053 3.727 0.098 0.140 3.958 0.036 0.025 4.209 0.106 0.226
109367   7 1273 0.971   143.0  11.213 11.408 0.089 0.069  32.751  6.566  8.137 4.742 0.054 0.046 4.944 0.040 0.049 5.417 0.036 0.051
109386   3 1274 0.664   123.0  10.497 10.918 0.138 0.155   3.644  1.234  2.156 0.718 0.116 0.453 2.916 0.211 0.273 5.808 0.079 0.077
109427   4 1275 0.878   223.2  11.220 11.509 0.136 0.096   0.004  0.004  0.464 0.727 0.036 0.020 3.140 0.023 0.010 5.386 0.029 0.017
109433   8 1276 0.677   133.5  11.252 11.368 0.086 0.062   0.000  0.000  0.102 0.837 0.069 0.293 3.565 0.020 0.154 5.995 0.076 0.068
109470   8 1277 0.696    96.8  10.429 10.668 0.055 0.069   8.865  1.660  2.361 4.985 0.247 0.210 5.638 0.161 0.184 6.733 0.076 0.071
109684   3 1280 0.906   131.0  10.791 10.961 0.050 0.060  20.313  2.369  3.264 4.190 0.172 0.175 4.775 0.132 0.161 5.747 0.062 0.065
109713   3 1281 0.728   187.8  10.927 11.155 0.043 0.068   0.016  0.016  0.094 0.696 0.006 0.002 3.259 0.010 0.028 5.742 0.023 0.052
109753   4 1283 0.936    63.4  10.493 11.148 0.150 0.132  23.124  7.124  7.671 0.694 0.077 0.378 2.982 0.071 0.241 5.378 0.014 0.049
109827   7 1284 0.676   137.5  10.738 10.964 0.013 0.020   0.000  0.000  0.000 3.967 0.065 0.057 4.098 0.020 0.015 4.224 0.098 0.064
109840   8 1285 0.676    74.4  10.404 10.581 0.059 0.078   9.707  1.102  1.602 4.842 0.966 0.401 5.803 0.420 0.299 6.947 0.148 0.084
109843   3 1286 0.725   109.3  10.588 10.854 0.035 0.048   0.000  0.000  0.002 0.709 0.007 0.117 3.135 0.096 0.017 5.363 0.100 0.139
109969   3 1289 0.871   282.0  11.106 11.154 0.019 0.024   0.157  0.083  0.127 4.076 0.064 0.064 4.238 0.037 0.050 4.626 0.039 0.042
110071   3 1290 0.939   260.2  11.010 11.338 0.090 0.101   6.501  1.230  1.660 2.095 1.235 0.582 2.977 0.503 0.473 4.563 0.638 0.479
110110   4 1291 0.937   208.3  11.306 11.560 0.037 0.063   0.000  0.000  0.001 0.581 0.001 0.043 2.654 0.037 0.001 4.611 0.046 0.050
110242   4 1293 0.672   121.0  11.067 11.217 0.050 0.066   6.771  0.898  1.348 2.550 0.454 0.387 4.949 0.128 0.094 6.421 0.038 0.034
110442   4 1297 0.928   172.5  11.185 11.529 0.144 0.168   8.179  2.688  4.533 3.282 1.110 0.380 3.964 0.269 0.225 4.899 0.240 0.199
110509   3 1298 0.667   206.6  11.339 11.536 0.028 0.037   0.000  0.000  0.000 1.057 0.174 0.225 3.955 0.078 0.111 6.398 0.015 0.014
110524   8 1299 0.850   178.3  10.988 11.183 0.152 0.155   0.000  0.000  0.000 4.507 0.462 0.180 4.739 0.023 0.023 4.910 0.047 0.080
110527   3 1300 0.873   194.2  11.144 11.511 0.141 0.138   9.723  2.675  3.888 3.262 0.270 0.301 3.815 0.188 0.280 4.974 0.211 0.289
110546   7 1301 0.663    84.2  10.317 10.494 0.058 0.087   3.969  0.606  1.161 5.477 0.223 0.148 5.917 0.154 0.141 6.811 0.092 0.094
110578   4 1302 0.930   232.4  11.194 11.393 0.012 0.014   0.000  0.000  0.009 2.746 0.129 0.064 2.891 0.027 0.007 3.028 0.110 0.115
110586   7 1303 0.662   124.6  10.564 10.656 0.085 0.080   2.434  1.041  1.586 5.277 0.571 0.272 5.768 0.218 0.281 6.625 0.266 0.208
110659   3 1304 0.875   152.4  11.113 11.340 0.035 0.048  18.820  1.666  2.347 0.432 0.081 0.397 2.219 0.166 0.346 5.202 0.080 0.129
110805   3 1306 0.729   206.6  10.741 10.821 0.080 0.133   0.503  0.200  0.259 5.687 0.025 0.043 6.050 0.002 0.001 6.329 0.014 0.002
110932   3 1310 0.931   174.9  11.268 11.614 0.084 0.114  10.748  2.693  3.944 0.884 0.090 0.739 3.131 0.004 0.299 4.887 0.050 0.095
110967   7 1311 0.896   159.8  11.089 11.389 0.071 0.082   5.021  0.811  1.156 2.548 0.405 0.321 3.124 0.256 0.301 4.439 0.368 0.425
110979   8 1312 0.675    80.0  10.139 10.291 0.078 0.119   3.347  0.757  1.355 5.326 0.363 0.196 5.876 0.205 0.194 6.843 0.084 0.080
111129   7 1313 0.896   174.1  11.371 11.590 0.104 0.091  33.701  8.549 12.685 0.655 0.154 1.092 2.593 0.252 0.718 5.188 0.079 0.236
111188   4 1314 0.917   209.0  11.174 11.373 0.051 0.056   0.303  0.149  0.292 0.599 0.007 0.002 2.781 0.005 0.007 4.880 0.019 0.023
111311   3 1316 0.838   213.0  11.003 11.390 0.073 0.102  16.095  2.739  5.329 0.527 0.115 0.973 2.277 0.195 0.712 5.145 0.150 0.345
111354   4 1317 0.931   217.5  11.116 11.360 0.044 0.077   0.000  0.000  0.000 2.690 0.062 0.084 2.789 0.056 0.044 2.944 0.109 0.070
111390   3 1318 0.668   138.6  10.747 10.785 0.019 0.027   0.000  0.000  0.000 6.003 0.028 0.060 6.112 0.006 0.006 6.211 0.039 0.056
111543   7 1319 0.885   207.0  11.076 11.312 0.100 0.146   3.781  0.903  1.641 2.725 0.439 0.245 3.235 0.224 0.249 4.480 0.304 0.324
111543   8 1320 0.884   -99.0  11.076 11.378 0.082 0.094  43.020  9.566 12.869 1.080 0.353 1.172 3.461 0.169 0.559 5.672 0.034 0.111
111544   3 1321 0.929   152.2  10.638 10.996 0.105 0.108  20.824  4.483  6.790 1.975 1.019 1.252 3.928 0.404 0.596 5.602 0.095 0.125
111599   7 1322 0.735   145.0  11.019 11.256 0.041 0.053  17.158  1.783  1.993 4.407 0.206 0.166 4.968 0.171 0.190 6.205 0.148 0.144
111703   4 1324 0.873   131.6  10.446 10.955 0.085 0.075  20.639  3.323  2.814 2.591 1.059 0.735 4.295 0.484 0.383 5.882 0.114 0.081
111729   3 1325 0.676   107.6  10.582 10.964 0.075 0.102  10.667  2.189  3.215 0.676 0.042 0.464 3.327 0.045 0.326 6.437 0.001 0.054
111729   7 1326 0.676   110.6  10.582 11.063 0.106 0.146   7.224  1.813  3.009 0.787 0.116 0.486 3.176 0.133 0.296 5.993 0.082 0.140
111816   3 1327 0.622   145.2  11.063 11.174 0.034 0.046  12.068  1.023  1.384 4.315 0.251 0.201 5.104 0.139 0.182 6.690 0.139 0.137
111932   3 1330 0.626    70.0   9.983 10.246 0.049 0.046   4.924  0.300  0.368 4.455 0.331 0.295 5.853 0.182 0.161 7.241 0.037 0.033
111975   8 1331 0.683   277.4  11.369 11.523 0.004 0.004   0.000  0.000  0.000 3.966 0.050 0.043 4.048 0.015 0.000 4.143 0.081 0.019
112010   4 1332 0.931   214.6  10.932 11.367 0.038 0.043  39.141  3.467  4.636 0.634 0.018 0.030 3.048 0.004 0.015 5.437 0.000 0.002
112083   3 1333 0.930   206.6  10.526 10.675 0.059 0.083   0.419  0.089  0.143 3.655 0.814 0.288 4.078 0.219 0.221 4.713 0.230 0.390
112177   8 1334 0.682   131.9  10.926 11.187 0.059 0.083   0.398  0.210  0.186 0.754 0.003 0.032 3.400 0.023 0.005 5.904 0.028 0.040
112200   7 1335 0.828   164.0  10.795 10.891 0.087 0.100   0.000  0.000  0.000 4.362 1.185 0.003 4.507 0.063 0.003 4.646 0.222 0.003
 11227  16   28 0.825   207.3  10.877 11.105 0.118 0.133   0.000  0.000  0.000 3.881 0.597 0.391 4.554 0.112 0.184 4.946 0.210 0.414
112346   4 1336 0.971   148.8  10.860 11.052 0.025 0.026  29.346  1.565  2.202 0.697 0.020 0.019 3.059 0.011 0.001 5.311 0.003 0.000
112379   3 1337 0.722   123.7  11.021 11.315 0.086 0.071  26.477  5.422  5.122 0.679 0.066 0.208 3.364 0.100 0.120 6.269 0.017 0.017
112505   7 1338 0.679   173.2  10.833 11.079 0.026 0.037   0.000  0.000  0.000 3.948 0.056 0.065 4.057 0.026 0.027 4.191 0.112 0.052
112505   8 1339 0.679   191.7  10.833 11.059 0.020 0.029   0.000  0.000  0.000 3.974 0.082 0.087 4.118 0.012 0.001 4.238 0.078 0.075
112508   3 1340 0.923   108.2  10.665 10.974 0.064 0.063   9.868  1.497  1.785 0.597 0.096 1.377 2.558 0.055 0.902 5.157 0.092 0.270
112534   4 1341 0.984   254.5  10.956 11.122 0.044 0.064   0.223  0.169  0.168 0.625 0.019 0.248 2.662 0.024 0.094 4.450 0.042 0.052
112726   4 1344 0.960   165.1  10.882 11.331 0.114 0.114  40.015 10.205 11.338 0.979 0.204 2.437 3.361 0.093 1.182 5.374 0.074 0.243
112793   3 1345 0.671   193.1  11.241 11.457 0.044 0.047   1.022  0.140  0.166 2.226 1.319 1.071 3.516 0.233 0.424 4.799 0.351 0.334
112798   3 1346 0.937   171.0  11.262 11.411 0.047 0.053  21.060  2.857  3.439 3.705 0.258 0.137 4.159 0.179 0.167 5.222 0.172 0.157
112827   8 1347 0.684   249.2  11.256 11.434 0.023 0.039   0.000  0.000  0.000 1.456 0.519 0.283 4.070 0.274 0.034 5.920 0.008 0.046
112979   3 1348 0.936    72.6  10.906 11.236 0.050 0.055  36.517  4.718  6.179 1.247 0.195 0.740 3.563 0.110 0.311 5.535 0.019 0.055
113122   8 1349 0.632   117.5  10.674 10.743 0.061 0.062  16.453  1.806  1.671 4.546 0.693 0.513 5.931 0.354 0.266 7.225 0.072 0.055
113195   7 1350 0.999   217.1  11.108 11.341 0.050 0.065   5.204  0.684  0.926 2.339 0.313 0.248 2.874 0.220 0.267 4.167 0.316 0.331
113352   3 1352 0.959   277.9  11.119 11.380 0.029 0.039   1.939  0.449  0.459 0.634 0.031 0.152 2.707 0.016 0.076 4.612 0.023 0.025
113394   3 1353 0.874   244.4  11.143 11.283 0.042 0.039   0.062  0.062  0.142 1.766 0.729 1.304 3.624 0.026 0.313 4.781 0.011 0.108
113408   4 1354 0.670   111.3   9.982 10.399 0.094 0.112   3.619  0.770  1.211 0.875 0.043 0.438 3.819 0.035 0.236 6.629 0.003 0.040
113558   8 1356 0.662   155.7  10.993 11.310 0.101 0.085   4.080  1.097  1.633 2.244 0.735 0.571 4.885 0.240 0.160 6.511 0.038 0.035
113563   3 1357 0.622   132.5  10.275 10.617 0.105 0.086   5.418  1.164  1.222 0.882 0.098 0.800 3.831 0.102 0.453 6.832 0.017 0.091
113604   4 1358 0.600   153.1  10.415 10.607 0.104 0.090   0.013  0.013  0.211 1.560 0.519 2.013 3.655 0.063 0.731 5.351 0.199 0.027
113714   3 1360 0.668   156.5  10.976 11.077 0.057 0.078   6.831  0.962  1.385 5.350 0.056 0.046 5.981 0.010 0.009 6.620 0.002 0.013
113792   3 1361 0.961   189.5  11.206 11.464 0.025 0.031   1.496  0.278  0.374 0.628 0.023 0.181 2.727 0.022 0.105 4.648 0.020 0.014
113817   8 1362 0.633   100.9  10.751 11.002 0.089 0.113  24.009  4.871  7.698 4.393 0.752 0.841 5.795 0.318 0.438 7.156 0.094 0.110
113852   7 1363 0.675   297.2  11.182 11.338 0.006 0.008   0.000  0.000  0.000 3.974 0.039 0.047 4.097 0.014 0.031 4.213 0.066 0.104
113885   4 1364 0.865   124.2  10.872 11.003 0.095 0.144   0.000  0.000  0.000 4.538 0.125 0.076 4.650 0.010 0.013 4.748 0.047 0.036
 11644  16   29 1.041   139.5  10.802 10.915 0.072 0.083  50.545 10.152 14.800 4.087 0.358 0.241 4.806 0.119 0.099 5.431 0.022 0.019
116732   3 1365 0.672   184.2 -99.000 10.534 0.131 0.157   0.046  0.046  1.490 4.597 2.439 1.015 5.710 0.499 0.259 6.302 0.029 0.006
116763   3 1366 1.003     0.2  10.950 11.202 0.016 0.021  56.644  4.040  3.848 0.327 0.032 0.021 2.262 0.086 0.037 4.964 0.023 0.008
116791   7 1367 0.662   131.7  10.544 10.718 0.020 0.019  12.245  0.706  0.864 5.414 0.082 0.068 6.003 0.082 0.075 6.996 0.032 0.029
116829   4 1368 0.668   153.1  10.931 11.187 0.029 0.043   0.000  0.000  0.000 0.822 0.238 3.217 3.445 0.625 0.713 5.849 0.154 1.573
116870   8 1369 0.629   140.3  10.881 11.045 0.013 0.020   0.000  0.000  0.000 4.148 0.099 0.129 4.286 0.022 0.050 4.410 0.140 0.027
116987   4 1371 0.602   114.7  10.607 10.919 0.067 0.061   8.080  1.428  1.619 0.704 0.081 0.244 3.412 0.179 0.231 6.753 0.025 0.041
117010   3 1372 0.677   162.1  10.604 10.901 0.034 0.047   0.000  0.000  0.002 0.708 0.002 0.010 3.345 0.017 0.027 5.892 0.042 0.063
117032   3 1373 0.852   169.6  10.738 11.029 0.113 0.092   6.579  3.226  4.422 1.322 0.531 2.147 3.333 0.095 1.093 5.379 0.264 0.329
117063   4 1374 0.672   208.7  10.941 11.266 0.159 0.101   0.000  0.000  0.669 1.315 0.369 2.635 4.093 0.048 1.119 6.071 0.059 0.066
117124   7 1375 0.666   146.3  11.141 11.091 0.072 0.066   1.351  0.890  1.193 5.746 0.346 0.142 6.000 0.092 0.108 6.426 0.121 0.098
117193   3 1376 0.679   149.8  10.810 11.072 0.104 0.154   2.602  0.566  0.997 0.165 0.010 0.023 0.964 0.009 0.030 4.256 0.059 0.093
117232   8 1377 0.716    99.4  10.305 10.766 0.112 0.150   8.225  1.852  3.323 0.761 0.006 0.041 3.578 0.012 0.018 6.369 0.009 0.006
117317   4 1380 0.622    33.9  10.212 10.541 0.125 0.086   4.425  1.178  1.065 0.872 0.131 0.625 3.806 0.130 0.357 6.832 0.019 0.066
117400   4 1381 0.669   246.7  11.325 11.462 0.005 0.006   0.000  0.000  0.000 4.038 0.047 0.025 4.133 0.015 0.019 4.249 0.090 0.081
117541   3 1383 0.849   190.2  10.386 11.134 0.018 0.026  35.974  1.330  1.701 0.689 0.002 0.012 3.250 0.001 0.017 5.773 0.000 0.005
117562   7 1384 0.803   146.1  10.720 11.044 0.075 0.087   0.116  0.116  0.499 0.653 0.030 0.069 2.785 0.047 0.043 4.823 0.090 0.215
117692   4 1386 0.675   177.9  10.986 11.210 0.071 0.112   0.000  0.000  0.001 1.526 0.364 0.337 4.294 0.236 0.084 6.188 0.004 0.034
117694   3 1387 0.683   192.5  10.802 11.030 0.032 0.043   0.000  0.000  0.000 3.799 2.463 0.181 4.054 0.035 0.011 4.308 0.741 0.191
117907   3 1388 0.905   157.6  10.553 10.606 0.070 0.106   0.031  0.031  0.081 4.481 0.066 0.096 4.638 0.030 0.055 4.904 0.059 0.011
117992   8 1389 0.688   216.6  11.200 11.377 0.008 0.011   0.000  0.000  0.000 3.904 0.076 0.090 4.014 0.016 0.024 4.139 0.098 0.027
118009   3 1391 0.758   155.9  10.899 10.955 0.066 0.082   1.779  0.378  0.483 4.974 0.104 0.093 5.208 0.067 0.082 5.772 0.084 0.117
118009   7 1392 0.759   150.3  10.899 11.130 0.060 0.103   2.420  0.457  0.861 0.744 0.005 0.195 3.283 0.004 0.080 5.587 0.019 0.013
118043   8 1393 0.882   182.4  11.011 11.175 0.051 0.065   6.257  0.973  1.166 3.447 0.256 0.199 3.929 0.181 0.209 5.076 0.241 0.235
118123   4 1394 0.671   150.9  10.163 10.365 0.117 0.102  10.269  2.716  3.261 5.731 0.567 0.468 6.473 0.196 0.214 7.134 0.065 0.050
118184   8 1395 0.677   232.5  10.980 11.159 0.008 0.011   0.000  0.000  0.000 4.004 0.074 0.075 4.114 0.002 0.004 4.222 0.079 0.058
118225   7 1396 0.774   209.3  11.181 11.424 0.038 0.047   0.000  0.000  0.000 1.233 0.346 0.348 3.743 0.167 0.115 5.586 0.014 0.022
118278   3 1397 0.836   199.7  11.055 11.203 0.066 0.089   3.724  0.720  0.954 3.789 0.215 0.221 4.198 0.137 0.198 5.113 0.195 0.264
118323   3 1398 0.747   102.1  10.504 10.734 0.139 0.100   2.821  0.802  1.003 5.725 0.057 0.045 5.905 0.036 0.035 6.313 0.046 0.040
118377   7 1399 0.773   108.3  10.213 10.789 0.102 0.108   9.071  1.740  2.315 0.742 0.025 0.066 3.436 0.021 0.055 6.103 0.000 0.012
118390   4 1400 0.696   107.1  10.238 10.731 0.106 0.137   7.735  1.714  3.047 0.866 0.038 0.593 3.694 0.007 0.329 6.478 0.009 0.068
118410   4 1401 0.983   191.3  10.637 10.780 0.051 0.076   1.318  1.300  0.299 3.648 0.721 0.428 4.089 0.389 0.141 4.800 0.414 0.383
118423   7 1402 0.684   181.8  11.026 11.091 0.053 0.070   6.552  0.981  1.205 4.574 0.250 0.156 5.228 0.072 0.067 6.255 0.080 0.092
118423   8 1403 0.684   186.3  11.026 11.167 0.064 0.071   8.228  1.201  1.485 3.794 1.310 0.219 4.981 0.274 0.078 6.260 0.174 0.111
118552   4 1404 0.622   237.5  11.121 11.233 0.009 0.013   0.000  0.000  0.000 4.213 0.053 0.086 4.358 0.021 0.004 4.497 0.093 0.090
118682   7 1407 0.957   244.3  11.147 11.219 0.051 0.063  10.555  1.877  2.045 4.244 0.158 0.147 4.551 0.091 0.123 5.211 0.125 0.130
118682   8 1408 0.956   233.2  11.147 11.434 0.057 0.081   4.706  1.179  1.802 0.692 0.004 0.319 2.990 0.074 0.156 4.992 0.018 0.014
118774   7 1410 0.882   125.2  10.954 11.247 0.072 0.084   3.445  0.617  0.869 1.771 1.002 0.716 2.762 0.412 0.469 4.401 0.553 0.474
118825   4 1411 0.800   125.7  10.847 11.394 0.025 0.022  77.503  4.238  3.578 4.058 0.235 0.262 5.161 0.186 0.169 6.327 0.055 0.039
118828   3 1412 0.837   111.5  10.930 11.100 0.044 0.058   9.956  1.062  1.377 3.317 0.324 0.329 4.045 0.241 0.330 5.560 0.263 0.221
118828   4 1413 0.837   122.4  10.930 11.077 0.054 0.073  13.577  2.458  3.397 4.736 0.283 0.192 5.129 0.157 0.172 5.910 0.157 0.140
118898   3 1414 0.747   202.1  11.116 11.498 0.121 0.155   2.183  0.722  1.070 0.736 0.018 0.039 3.249 0.010 0.020 5.598 0.014 0.016
118972   4 1415 0.893   134.2  10.952 11.200 0.039 0.051   9.167  0.809  1.239 0.477 0.193 0.560 1.819 0.338 0.577 4.781 0.316 0.324
119003   7 1416 0.759   133.4  10.593 10.946 0.089 0.090   4.536  1.049  1.507 0.544 0.104 0.096 2.480 0.246 0.184 5.368 0.067 0.049
119005   3 1417 0.925   136.4  11.106 11.368 0.063 0.083   7.762  1.167  1.614 2.784 0.487 0.548 3.449 0.260 0.514 4.791 0.377 0.472
119022   8 1418 0.734   137.2  11.013 11.009 0.055 0.080   0.000  0.000  0.000 5.594 0.076 0.052 5.689 0.002 0.005 5.776 0.030 0.036
119056   3 1419 0.846    65.9  10.707 11.050 0.085 0.082   6.850  1.346  1.903 1.159 0.476 2.039 3.104 0.294 1.154 5.310 0.227 0.474
119104   4 1420 0.672   195.4  10.796 10.875 0.084 0.120   0.000  0.000  0.000 5.555 0.361 0.058 5.691 0.040 0.020 5.800 0.050 0.085
119313   8 1421 0.630   199.0  11.171 11.312 0.122 0.157   0.000  0.000  0.003 3.303 0.858 0.788 5.427 0.118 0.082 6.401 0.033 0.047
119426   4 1423 0.800   226.4  11.072 11.288 0.075 0.090  14.180  3.390  3.494 3.187 2.293 0.752 4.326 0.746 0.533 5.873 0.695 0.257
119474   3 1424 0.680   259.9  11.369 11.542 0.021 0.032   0.000  0.000  0.000 3.942 0.060 0.078 4.064 0.002 0.019 4.188 0.088 0.014
119489   7 1425 0.682   203.6  10.997 11.245 0.030 0.047   0.000  0.000  0.000 3.975 0.081 0.085 4.090 0.014 0.022 4.226 0.091 0.073
119495   8 1426 0.938   162.8  10.702 11.010 0.026 0.026  10.032  0.924  1.193 0.410 0.044 0.038 2.259 0.037 0.032 5.049 0.007 0.003
119570   7 1427 0.685   115.4  10.000 10.085 0.026 0.040   4.558  0.595  0.724 5.907 0.129 0.090 6.337 0.098 0.080 7.002 0.027 0.020
119700   3 1428 0.667   254.2  10.562 10.778 0.015 0.038   0.000  0.000  0.000 3.805 2.383 0.227 4.102 0.049 0.016 4.374 0.335 0.144
119733   8 1429 0.846   144.5  10.767 11.038 0.096 0.131   0.000  0.000  0.000 2.978 0.542 0.175 3.220 0.023 0.002 3.455 0.588 0.149
119768   4 1430 0.641   157.1  10.799 10.952 0.065 0.079  10.147  1.481  2.320 4.920 0.256 0.173 5.549 0.185 0.197 6.834 0.119 0.111
119802   3 1431 0.682   193.1  11.252 11.503 0.093 0.116   0.000  0.000  0.000 2.140 0.518 0.703 4.666 0.067 0.112 6.094 0.039 0.055
119809   3 1432 0.680   102.3  10.282 10.353 0.079 0.059   4.678  1.770  2.182 6.168 0.131 0.092 6.443 0.082 0.088 6.955 0.054 0.030
119945   7 1434 0.937   259.1  11.184 11.494 0.023 0.031   6.069  0.349  0.363 1.642 0.211 0.213 2.163 0.185 0.275 3.814 0.378 0.421
120120   8 1436 0.629   235.1  11.139 11.303 0.038 0.069   0.000  0.000  0.000 4.254 0.058 0.140 4.386 0.016 0.075 4.516 0.069 0.010
120308   3 1437 0.728   225.0  11.200 11.475 0.037 0.049   0.000  0.000  0.000 0.748 0.011 0.364 3.227 0.104 0.189 5.429 0.075 0.040
120372   7 1438 0.942   280.3  11.690 11.796 0.020 0.022   0.644  0.200  0.192 1.936 0.321 0.322 3.545 0.029 0.042 4.506 0.009 0.014
120415   8 1439 0.828   154.4  10.675 10.901 0.092 0.111  28.582  5.704  8.833 5.175 0.140 0.108 5.594 0.090 0.083 6.246 0.029 0.028
120488   7 1440 0.934   262.7  11.179 11.303 0.027 0.034   0.799  0.197  0.234 3.823 0.065 0.073 4.014 0.044 0.066 4.498 0.067 0.076
120532   8 1441 0.828   200.8  11.061 11.598 0.134 0.110  10.478  3.175  3.642 1.031 0.134 2.458 3.427 0.007 0.879 5.080 0.261 0.454
120540   3 1442 0.956   163.2  11.125 11.368 0.026 0.029   0.000  0.000  0.000 2.672 0.101 0.148 2.792 0.027 0.089 2.948 0.019 0.013
120584   3 1443 0.849   115.8  10.954 11.262 0.044 0.032 116.194 12.858 11.037 5.013 0.146 0.107 5.632 0.080 0.058 6.242 0.016 0.013
120614   3 1444 0.751   401.1  10.236 10.788 0.139 0.135   6.972  2.215  2.995 0.569 0.033 0.042 3.052 0.035 0.039 6.043 0.011 0.008
120661   4 1445 0.726   120.7  10.438 10.493 0.046 0.061   0.225  0.087  0.110 5.278 0.123 0.112 5.498 0.065 0.069 5.910 0.088 0.095
120758   7 1446 0.936   240.3  10.939 11.226 0.036 0.059   0.000  0.000  0.000 2.733 0.104 0.045 2.863 0.027 0.040 2.958 0.047 0.080
120781   8 1447 0.628   165.6  10.766 10.938 0.012 0.019   0.000  0.000  0.000 4.318 0.099 0.093 4.464 0.006 0.009 4.605 0.073 0.072
120833   4 1448 0.664   117.4  10.485 10.817 0.132 0.147  21.282  6.914  9.506 5.864 0.255 0.126 6.360 0.136 0.093 7.104 0.043 0.019
120843   3 1449 0.730   133.8  10.389 10.513 0.035 0.053   0.000  0.000  0.000 5.314 0.043 0.050 5.419 0.003 0.001 5.520 0.027 0.059
120968   8 1450 0.850    93.8  10.355 10.726 0.057 0.063   8.863  1.004  1.415 0.809 0.078 0.696 3.341 0.060 0.367 5.784 0.009 0.072
121029   3 1451 0.725   143.0  10.649 10.830 0.060 0.080   8.928  1.896  2.867 5.778 0.068 0.055 6.017 0.043 0.046 6.559 0.028 0.038
121033   7 1452 0.938   234.4  10.955 11.057 0.047 0.079   0.000  0.000  0.000 4.203 0.297 0.115 4.381 0.016 0.007 4.527 0.039 0.091
121150   4 1453 0.678   190.1  10.779 11.102 0.057 0.087   8.603  1.370  2.221 0.591 0.092 0.183 2.841 0.113 0.144 6.008 0.051 0.075
121155   3 1454 0.904   156.7  10.882 11.148 0.045 0.050  20.591  3.118  3.326 0.552 0.014 0.031 2.897 0.015 0.017 5.477 0.008 0.020
121293   7 1455 1.050   150.2  10.790 11.286 0.085 0.058 133.316 29.054 21.702 4.724 0.066 0.052 5.013 0.046 0.032 5.421 0.013 0.005
121421   8 1456 0.734   155.8  10.851 11.060 0.027 0.032  17.646  1.315  1.419 4.849 0.102 0.071 5.377 0.096 0.079 6.445 0.060 0.042
121482   7 1457 0.936   221.5  10.771 11.032 0.049 0.075   0.000  0.000  0.000 2.698 0.078 0.121 2.811 0.002 0.054 2.950 0.110 0.053
121595   3 1459 0.658   174.4  10.921 11.055 0.023 0.026   2.377  0.153  0.139 2.718 0.428 0.484 4.615 0.086 0.126 6.003 0.050 0.063
121631   3 1460 0.956   208.3  11.245 11.436 0.032 0.037  12.104  0.914  1.087 2.641 0.272 0.266 3.249 0.218 0.269 4.674 0.297 0.291
121631   4 1461 0.956   254.8  11.245 11.652 0.124 0.182  16.615  4.699  9.408 0.618 0.008 0.001 2.882 0.017 0.007 5.050 0.003 0.008
121634   8 1462 0.803   100.2  10.543 11.028 0.147 0.134   8.379  2.427  3.444 0.538 0.081 0.107 2.602 0.117 0.099 5.515 0.003 0.042
121760   3 1463 0.839   216.9  11.156 11.302 0.090 0.114   0.019  0.018  0.162 0.949 0.027 0.010 3.536 0.009 0.008 5.729 0.007 0.011
121834   4 1464 0.676    83.7  10.826 10.948 0.054 0.073  12.529  2.167  2.797 5.047 0.262 0.217 5.625 0.187 0.214 6.733 0.128 0.107
121995   7 1465 0.724   205.5  11.208 11.340 0.045 0.062  21.173  2.373  3.069 5.834 0.015 0.013 6.022 0.013 0.014 6.505 0.011 0.013
122001   3 1466 0.608   198.5  10.713 10.899 0.021 0.026   0.034  0.022  0.040 0.717 0.003 0.001 3.245 0.035 0.061 5.680 0.075 0.116
122025   7 1467 0.748   155.7  10.687 10.934 0.024 0.030   0.000  0.000  0.000 3.811 0.351 0.173 4.626 0.077 0.085 4.996 0.233 0.101
122048   4 1468 0.892   198.4  10.814 11.185 0.016 0.017   7.348  0.475  0.646 0.128 0.019 0.029 1.118 0.037 0.061 4.451 0.014 0.039
122123   8 1470 0.747   110.9  11.270 11.524 0.028 0.024   2.590  0.276  0.311 0.678 0.015 0.874 2.749 0.095 0.422 4.763 0.008 0.060
122231   3 1471 0.696    65.6  10.119 10.451 0.052 0.054   5.621  0.668  0.795 2.757 1.011 0.637 4.782 0.486 0.341 6.703 0.095 0.068
122242   7 1472 0.603   127.0  10.671 10.827 0.021 0.032   0.000  0.000  0.000 4.356 0.078 0.055 4.492 0.032 0.002 4.643 0.105 0.082
122248   8 1473 0.731   185.7  10.922 11.306 0.143 0.135   0.354  0.325  0.676 0.884 0.064 0.157 3.668 0.071 0.119 6.105 0.006 0.008
122265   4 1474 0.374   181.6  10.705 11.164 0.006 0.007   0.000  0.000  0.000 0.055 0.001 0.062 0.147 0.038 0.019 0.237 0.121 0.036
122335   4 1475 0.671   174.2  10.621 10.815 0.116 0.110  11.495  2.799  3.126 2.217 1.066 1.196 4.630 0.497 0.553 6.778 0.101 0.116
122345   4 1476 0.957   116.7  10.608 10.828 0.069 0.082  24.280  4.033  5.829 3.438 0.505 0.323 4.585 0.200 0.156 5.655 0.037 0.029
122500   3 1477 0.916   233.3  10.996 11.211 0.088 0.075  10.001  3.288  4.110 5.203 0.055 0.043 5.343 0.030 0.029 5.633 0.035 0.031
122584   4 1478 0.925   152.0  10.818 11.198 0.100 0.143  18.909  4.505  8.909 0.548 0.045 0.465 2.633 0.044 0.288 5.244 0.008 0.081
122590   8 1479 0.940   204.9  11.250 11.423 0.074 0.101  37.391  7.021 10.224 0.506 0.029 0.086 2.702 0.078 0.086 5.284 0.017 0.006
122592   3 1480 0.731    86.6  10.318 10.569 0.057 0.076   7.903  1.205  1.677 5.160 0.179 0.150 5.679 0.128 0.132 6.588 0.059 0.055
122667   3 1482 0.758   103.8  10.951 11.122 0.047 0.086   7.204  1.043  1.638 4.161 0.703 0.227 4.927 0.190 0.098 5.917 0.159 0.154
122816   4 1484 0.672   161.8  11.488 11.538 0.071 0.091   0.000  0.000  0.024 4.188 1.508 0.708 5.776 0.162 0.015 6.431 0.037 0.064
122836   7 1485 0.937   209.9  11.475 11.758 0.020 0.023  30.674  1.734  2.335 0.130 0.014 0.044 1.115 0.033 0.097 4.392 0.037 0.066
122838   7 1486 0.734   142.9  10.293 10.566 0.055 0.069   9.369  1.315  1.751 3.530 0.623 0.495 5.096 0.292 0.251 6.598 0.062 0.052
123142   3 1489 0.748   142.9  11.258 11.531 0.057 0.057  13.156  1.773  2.033 3.187 0.786 0.221 4.609 0.162 0.054 5.809 0.090 0.069
123161   4 1490 0.800   199.6  10.893 11.103 0.017 0.026   0.000  0.000  0.015 0.670 0.000 0.048 3.069 0.023 0.002 5.360 0.049 0.052
 12323  16   31 0.848   157.6  10.752 10.993 0.096 0.109   0.000  0.000  0.000 1.352 0.522 1.734 3.154 0.089 0.155 4.638 0.307 1.234
123261   8 1491 0.677   227.2  11.492 11.608 0.005 0.006   0.000  0.000  0.000 4.019 0.052 0.047 4.132 0.006 0.013 4.217 0.066 0.045
123292   8 1492 0.803   113.7  10.576 10.905 0.085 0.061  15.649  2.843  3.538 4.906 0.262 0.150 5.388 0.163 0.160 6.228 0.102 0.081
123347   4 1495 0.932   125.2  10.798 11.355 0.082 0.055  36.687  5.926  4.860 0.613 0.043 0.039 3.001 0.051 0.025 5.413 0.008 0.004
123488   7 1498 0.692   219.0  11.226 11.582 0.136 0.131   0.000  0.000  0.001 0.710 0.009 0.002 3.349 0.043 0.000 5.931 0.030 0.017
123575 101 1500 0.907   154.9  11.072 11.670 0.095 0.067  34.671  8.130  7.186 0.642 0.172 1.046 2.353 0.239 0.754 5.014 0.203 0.285
123575   3 1499 0.907   168.0  11.072 11.691 0.108 0.067  26.270  5.717  4.711 0.825 0.339 0.957 2.260 0.278 0.710 4.778 0.426 0.383
123630   4 1501 0.895   100.3  10.584 10.903 0.005 0.008   5.027  0.032  0.036 0.136 0.002 0.003 1.287 0.018 0.017 4.717 0.015 0.009
123666   4 1502 0.656   160.0  10.710 10.870 0.036 0.031  10.913  0.599  0.830 1.857 0.571 1.186 4.273 0.388 0.675 6.751 0.132 0.154
123726   3 1505 0.725   151.9  10.951 11.184 0.047 0.065   1.212  0.260  0.346 0.739 0.015 0.029 3.343 0.026 0.009 5.808 0.009 0.002
123844   7 1506 0.660    87.2  10.834 11.057 0.074 0.120  19.236  3.662  6.045 5.378 0.216 0.162 5.920 0.136 0.156 6.904 0.071 0.087
123968   8 1507 0.882   187.1  11.029 11.282 0.065 0.083  21.054  2.629  4.572 2.904 0.359 0.249 3.801 0.281 0.270 5.503 0.140 0.134
123999 101 1509 0.893   147.2  10.947 11.407 0.048 0.046  93.251  9.581  9.152 3.723 0.646 0.317 4.876 0.295 0.177 5.936 0.057 0.035
123999   3 1508 0.892   194.2  10.947 11.382 0.078 0.077  72.103 13.750 16.788 3.197 0.552 0.313 4.575 0.236 0.158 5.875 0.048 0.029
124129   4 1510 0.672   141.5  10.581 10.700 0.084 0.122   4.868  1.212  1.987 5.174 2.591 0.406 5.826 0.505 0.350 6.784 0.426 0.191
124139   7 1511 0.925   281.1  11.583 11.749 0.023 0.034   0.000  0.000  0.000 2.723 0.077 0.096 2.817 0.014 0.038 2.906 0.134 0.010
124180   3 1512 0.665   183.2  10.684 10.715 0.050 0.060   2.166  0.516  0.453 4.877 0.281 0.137 5.881 0.046 0.022 6.594 0.018 0.014
124220   3 1513 0.787   203.8   9.899 10.599 0.104 0.111  16.020  3.618  5.595 4.317 0.634 0.412 5.490 0.175 0.168 6.464 0.031 0.030
124231   4 1514 0.678   209.8  11.239 11.457 0.027 0.042   0.000  0.000  0.000 0.743 0.008 0.184 3.364 0.051 0.077 5.757 0.051 0.037
124233   7 1515 0.660   222.8  10.828 11.060 0.031 0.046   0.000  0.000  0.000 3.786 0.229 0.186 3.991 0.002 0.040 4.204 0.123 0.115
124233   8 1516 0.660   212.1  10.828 11.055 0.035 0.050   0.000  0.000  0.000 4.087 0.070 0.082 4.208 0.002 0.005 4.339 0.064 0.051
124273   4 1517 0.894   194.3  10.995 11.289 0.072 0.110   0.090  0.090  0.366 0.639 0.002 0.093 2.785 0.046 0.022 4.768 0.125 0.122
124471   3 1520 0.727   209.9  11.028 11.002 0.021 0.026  11.806  1.013  1.189 5.941 0.019 0.017 6.115 0.017 0.017 6.557 0.014 0.013
124611   7 1521 0.658   255.6 -99.000 11.252 0.004 0.004   4.250  0.053  0.056 0.353 0.016 0.014 0.774 0.039 0.030 3.471 0.091 0.028
124611   8 1522 0.659   255.3 -99.000 11.241 0.008 0.012   3.757  0.067  0.075 0.277 0.027 0.021 1.345 0.045 0.024 4.272 0.070 0.068
124654   4 1523 0.927   215.6  10.864 11.126 0.104 0.114   9.330  2.241  3.032 3.054 2.077 0.774 4.090 0.646 0.438 5.317 0.463 0.240
124688 101 1526 0.642    97.8  10.442 10.656 0.096 0.111  26.151  5.777  8.528 6.146 0.208 0.163 6.716 0.100 0.093 7.326 0.021 0.021
124688   3 1525 0.642    95.8  10.442 10.837 0.060 0.039  23.500  2.512  3.449 4.882 0.183 0.461 6.054 0.079 0.246 7.204 0.017 0.050
124727   7 1527 0.606   121.2  10.237 10.878 0.103 0.070   6.406  1.479  1.314 0.540 0.062 0.077 3.057 0.114 0.104 6.602 0.015 0.010
124727   8 1528 0.606   136.2  10.237 10.793 0.118 0.079   7.892  2.065  1.568 0.824 0.072 0.138 3.863 0.077 0.069 6.940 0.021 0.002
124833   3 1530 0.672    85.0  10.355 10.682 0.048 0.074   6.402  0.665  1.271 0.798 0.015 0.451 3.661 0.048 0.272 6.574 0.016 0.057
125015   3 1532 0.979   129.6  11.061 11.142 0.057 0.097   0.000  0.000  0.000 4.723 0.044 0.053 4.804 0.001 0.006 4.876 0.031 0.027
125017   8 1533 0.657   179.7  10.961 11.139 0.092 0.078   0.000  0.000  0.001 2.425 1.323 2.234 4.623 0.003 0.703 5.937 0.040 0.063
125149   4 1535 0.665   207.2  10.917 11.154 0.020 0.033   0.000  0.000  0.000 0.737 0.002 0.009 3.428 0.028 0.017 6.044 0.044 0.045
125213   4 1536 0.678   236.8  10.974 11.213 0.019 0.025   0.000  0.000  0.000 0.703 0.004 0.076 3.283 0.042 0.021 5.734 0.063 0.060
125244 101 1538 0.977   248.7  10.810 10.952 0.031 0.048   1.289  0.362  0.414 4.507 0.032 0.038 4.644 0.020 0.032 4.990 0.028 0.035
125244   3 1537 0.977   255.3  10.810 10.956 0.020 0.024   3.727  0.373  0.423 4.435 0.053 0.036 4.615 0.044 0.041 5.093 0.055 0.053
125253 101 1540 0.749   192.6  11.199 11.209 0.029 0.038  12.863  1.077  1.377 5.807 0.011 0.011 5.960 0.010 0.012 6.368 0.010 0.012
125253   3 1539 0.750   187.6  11.199 11.334 0.039 0.039   8.050  0.779  0.894 3.960 0.271 0.221 5.268 0.049 0.045 6.088 0.028 0.028
125257   7 1541 0.980   192.6  11.397 11.632 0.070 0.095  13.038  2.317  3.151 2.855 0.284 0.293 3.421 0.156 0.230 4.542 0.250 0.307
125316   8 1542 0.977   250.8  11.090 11.305 0.051 0.080   0.000  0.000  0.003 0.612 0.013 0.128 2.667 0.033 0.038 4.511 0.061 0.058
125476   3 1543 0.729   177.8  10.671 11.025 0.153 0.144   7.599  2.277  3.189 1.061 0.293 3.189 3.610 0.180 1.646 5.988 0.174 0.520
125490   7 1544 0.852   193.3  11.144 11.008 0.037 0.056   0.000  0.000  0.000 5.157 0.042 0.087 5.289 0.012 0.016 5.379 0.040 0.025
125585   3 1546 0.773   151.0  10.728 10.946 0.042 0.052  17.208  1.512  1.838 4.302 0.309 0.231 5.086 0.226 0.223 6.319 0.103 0.085
125731 101 1550 0.677   217.4  11.351 11.843 0.125 0.082  68.496 18.453 13.647 0.536 0.044 0.026 2.994 0.067 0.051 6.297 0.003 0.016
125731   4 1549 0.676   273.4  11.351 11.912 0.081 0.060  55.310 11.134 10.948 0.347 0.051 0.055 2.321 0.114 0.077 5.960 0.013 0.016
125749 101 1552 0.739   160.2  10.886 11.142 0.088 0.100   7.356  1.530  1.673 4.768 0.183 0.132 5.138 0.109 0.150 6.032 0.148 0.174
125749   4 1551 0.717     1.2  10.886 11.518 0.098 0.074   7.387  2.159  2.118 0.377 0.128 0.443 1.349 0.212 0.460 4.401 0.411 0.444
125901 101 1553 0.729   147.5  10.484 10.636 0.075 0.108   6.040  1.264  2.069 5.606 0.138 0.129 5.913 0.075 0.114 6.538 0.066 0.086
126127 101 1555 0.834   104.1  10.568 10.952 0.094 0.081  15.570  3.344  2.926 1.005 0.244 1.165 3.507 0.161 0.568 5.873 0.040 0.113
126127   5 1554 0.834   134.7  10.568 10.965 0.104 0.090  15.645  3.763  3.451 0.912 0.178 1.214 3.471 0.160 0.587 5.859 0.035 0.117
126143   2 1556 0.607   171.2  10.444 10.764 0.073 0.079   0.000  0.000  0.218 1.298 0.691 2.101 2.578 0.064 0.944 3.733 0.207 0.066
126153   1 1557 0.682   107.9  10.442 10.843 0.133 0.169   0.318  0.318  0.364 0.832 0.047 0.269 3.422 0.014 0.082 5.654 0.087 0.102
126153 101 1558 0.683   158.0  10.442 10.759 0.117 0.162   0.000  0.000  0.009 0.791 0.014 0.201 3.403 0.100 0.082 5.719 0.092 0.107
126247   5 1559 0.733    69.5  10.262 10.459 0.047 0.055   2.984  0.260  0.295 0.528 0.007 0.002 2.906 0.057 0.028 6.049 0.030 0.017
126275   1 1560 0.929   228.5  11.140 11.265 0.025 0.029   0.716  0.155  0.155 3.862 0.082 0.064 4.052 0.054 0.061 4.529 0.072 0.074
126275 101 1561 0.930   202.3  11.140 11.341 0.036 0.027   0.006  0.006  0.265 0.714 0.064 0.440 2.872 0.095 0.210 4.731 0.074 0.038
126552   5 1564 0.939   188.5  11.156 11.376 0.072 0.093   0.000  0.000  0.006 1.172 0.329 0.525 3.203 0.007 0.109 4.573 0.059 0.080
126575   2 1565 0.886   263.5  11.241 11.484 0.088 0.139   0.000  0.000  0.021 0.678 0.039 1.607 2.750 0.231 0.446 4.475 0.140 0.468
126578   1 1566 0.750   173.3  11.304 11.614 0.070 0.111   0.000  0.000  0.012 0.697 0.007 0.050 3.136 0.036 0.011 5.429 0.071 0.097
126578 101 1567 0.750   207.8  11.304 11.615 0.080 0.125   0.000  0.000  0.002 0.808 0.051 0.514 3.296 0.014 0.224 5.323 0.060 0.052
126585   1 1568 0.982   314.1  11.389 11.467 0.016 0.018   0.000  0.000  0.000 3.723 0.040 0.036 3.801 0.012 0.004 3.886 0.057 0.044
126585   2 1569 0.982   311.2  11.389 11.552 0.016 0.021   0.000  0.000  0.000 0.586 0.006 0.085 2.724 0.022 0.043 4.751 0.031 0.022
126603   5 1570 0.934   179.8  10.895 11.111 0.066 0.096   0.000  0.000  0.000 1.853 0.420 0.499 3.684 0.004 0.056 4.698 0.061 0.063
126614 101 1571 0.904   191.0  11.332 11.516 0.042 0.054   0.895  0.279  0.253 2.873 0.863 0.240 3.301 0.219 0.205 4.091 0.167 0.224
126638   6 1572 0.702   128.5  10.703 10.873 0.055 0.061  13.755  1.437  1.907 2.495 0.521 0.455 4.562 0.290 0.253 6.628 0.062 0.052
126639   6 1573 0.701   192.4  10.593 10.950 0.114 0.171   0.000  0.000  0.012 1.966 0.890 1.754 3.384 0.136 0.487 4.296 0.341 0.281
126753 101 1575 0.751   151.0  10.722 11.127 0.158 0.169   0.000  0.000  0.000 0.990 0.392 0.898 2.112 0.087 0.083 3.045 0.733 0.809
126950   2 1577 0.884   262.3  11.385 11.677 0.134 0.201   2.586  0.959  1.773 0.636 0.013 0.022 2.934 0.017 0.007 5.127 0.006 0.031
126974   6 1578 0.801   126.7  10.638 10.927 0.142 0.145   4.724  1.595  2.581 0.990 0.442 1.314 2.754 0.377 0.899 5.327 0.252 0.424
126976   5 1579 0.631   106.1  10.266 10.388 0.059 0.077   1.946  0.302  0.373 4.948 0.565 0.290 5.736 0.167 0.137 6.788 0.150 0.128
127036   1 1580 0.726    96.7  10.298 10.762 0.112 0.098  14.750  3.143  3.677 3.552 0.747 0.511 5.163 0.337 0.241 6.645 0.068 0.049
127036 101 1581 0.726    83.6  10.298 10.750 0.096 0.086  18.161  4.276  4.526 4.237 1.041 0.601 5.579 0.401 0.266 6.731 0.077 0.052
127180   1 1584 0.592    73.9  10.258 10.625 0.119 0.119   5.930  1.435  1.856 1.275 0.323 1.362 4.307 0.235 0.681 7.103 0.052 0.142
127180 101 1585 0.592    60.5  10.258 10.562 0.096 0.087  11.851  2.952  2.558 5.130 0.962 0.521 6.407 0.402 0.223 7.521 0.082 0.045
127281   2 1587 0.876   167.6  11.154 11.427 0.093 0.106  10.767  2.344  4.119 0.921 0.387 1.618 2.618 0.238 0.963 4.785 0.289 0.600
127314   1 1588 0.656   141.8  10.990 11.073 0.061 0.048   9.960  1.842  2.331 5.623 0.221 0.185 6.015 0.119 0.163 6.779 0.161 0.146
127314 101 1589 0.657   132.8  10.990 11.041 0.070 0.075  29.908  5.303  5.945 4.334 0.987 0.688 5.763 0.427 0.330 7.069 0.092 0.071
127387   1 1590 0.926   310.7  11.025 11.244 0.133 0.160   9.191  2.900  4.793 0.531 0.161 0.684 1.946 0.217 0.565 4.616 0.166 0.298
127394   6 1591 0.735   163.0  10.944 11.165 0.020 0.021   1.689  0.188  0.264 0.753 0.028 0.233 3.366 0.023 0.152 5.779 0.006 0.023
127508   1 1595 0.926   128.6  10.685 10.972 0.086 0.109   6.734  1.075  1.695 2.700 1.075 0.454 3.591 0.473 0.405 5.163 0.423 0.252
127622   5 1597 0.923   269.4  11.265 11.371 0.022 0.023   0.216  0.216  0.108 2.598 0.429 0.302 4.142 0.050 0.023 4.951 0.017 0.018
127626   1 1598 0.731   283.0  10.839 11.031 0.099 0.122   3.997  1.102  1.734 2.746 1.776 1.001 4.001 0.647 0.617 5.730 0.541 0.411
127745   6 1599 0.731   169.6  11.063 11.356 0.120 0.089  10.094  2.623  2.843 4.423 0.205 0.195 4.886 0.147 0.170 5.935 0.186 0.174
127946 101 1601 0.940   239.9  11.236 11.371 0.071 0.100   3.843  0.814  1.175 2.891 0.475 0.857 4.363 0.029 0.188 5.150 0.042 0.061
127946   5 1600 0.940   193.0  11.236 11.455 0.026 0.030   7.499  1.018  1.119 0.625 0.018 0.127 2.831 0.006 0.067 4.914 0.013 0.006
127984   1 1602 0.687  1000.0  10.168 10.565 0.037 0.036   6.615  0.694  0.675 1.596 0.368 0.995 4.347 0.243 0.414 6.672 0.047 0.072
127984 101 1603 0.687    83.9  10.168 10.358 0.014 0.019   2.886  0.078  0.099 0.649 0.034 0.031 3.425 0.061 0.055 6.454 0.012 0.009
127986   6 1604 0.852   218.0  11.282 11.320 0.018 0.022   0.000  0.000  0.000 4.281 0.033 0.066 4.364 0.012 0.025 4.447 0.067 0.014
128133   1 1606 0.667   163.5  11.416 11.503 0.011 0.014   0.845  0.152  0.151 4.606 0.070 0.092 4.833 0.044 0.083 5.416 0.079 0.105
128133 101 1607 0.667   186.0  11.416 11.608 0.058 0.051   1.046  0.432  0.346 1.497 0.509 2.065 3.912 0.143 0.769 5.554 0.034 0.186
128172   2 1608 0.536   151.9  10.713 10.969 0.062 0.044  11.476  1.290  1.351 0.926 0.124 0.814 4.061 0.140 0.483 7.199 0.025 0.092
128201   6 1609 0.888   137.2  10.998 11.396 0.073 0.062  60.823  9.310 10.260 2.670 0.924 0.544 4.290 0.416 0.286 5.833 0.088 0.060
128257   1 1610 0.727   154.3  10.688 10.864 0.047 0.066  13.321  1.701  2.372 4.522 0.450 0.260 5.310 0.280 0.252 6.547 0.126 0.098
128257 101 1611 0.726   124.2  10.688 10.868 0.067 0.097  10.245  1.713  2.672 4.819 0.324 0.246 5.403 0.213 0.233 6.470 0.135 0.129
128260   2 1612 0.782   226.5   9.678 10.216 0.021 0.020   1.588  0.079  0.124 0.449 0.070 0.093 2.604 0.121 0.140 5.742 0.029 0.037
128267 101 1613 1.041   278.7  11.395 11.599 0.055 0.069   9.620  1.571  1.854 2.154 0.431 0.350 2.717 0.246 0.361 4.017 0.396 0.450
128311   5 1615 0.730   278.6  11.404 11.587 0.008 0.011   0.000  0.000  0.000 3.685 0.047 0.092 3.781 0.038 0.045 3.909 0.076 0.048
128478   5 1616 0.752   265.0  11.229 11.523 0.114 0.142   0.024  0.024  0.460 0.701 0.007 0.040 3.147 0.063 0.009 5.439 0.079 0.103
128528   1 1617 0.658   110.2  11.084 11.262 0.021 0.017  36.699  1.325  1.449 0.534 0.021 0.016 2.962 0.045 0.030 6.359 0.002 0.007
128528 101 1619 0.658   170.1  11.084 11.502 0.024 0.023  21.138  1.601  3.256 0.247 0.017 0.025 1.201 0.014 0.032 3.863 0.023 0.035
128528   2 1618 0.658   136.1  11.084 11.448 0.035 0.032  35.534  2.876  2.075 0.727 0.096 0.065 3.598 0.176 0.087 6.623 0.034 0.012
128648   2 1620 0.927   205.8  10.846 11.048 0.047 0.048   0.000  0.000  0.000 1.018 0.277 0.379 3.322 0.114 0.181 5.110 0.026 0.017
128655   1 1621 0.687   131.0  10.682 10.845 0.055 0.049  30.461  3.052  2.778 5.246 0.301 0.250 6.143 0.162 0.141 7.012 0.034 0.030
128659   5 1622 0.726   139.5  10.741 11.260 0.091 0.040  26.325  2.585  2.342 0.858 0.078 2.548 3.635 0.020 1.392 6.324 0.061 0.283
128682   1 1624 0.929   148.7  10.805 11.149 0.087 0.118   4.915  1.006  1.502 2.387 0.869 0.385 3.121 0.429 0.382 4.689 0.510 0.359
128834 101 1625 1.005   205.4  10.967 11.303 0.039 0.036  13.126  1.293  1.640 0.449 0.171 0.648 1.762 0.289 0.627 4.468 0.260 0.315
128870   6 1626 0.789   123.9  10.807 11.436 0.091 0.065  16.269  3.004  3.086 1.532 0.889 1.014 3.079 0.534 0.762 5.538 0.556 0.356
128871   1 1627 0.834   154.6  10.657 10.999 0.094 0.122   2.205  0.683  1.021 0.740 0.039 0.222 3.103 0.033 0.139 5.227 0.054 0.027
128871 101 1628 0.834   193.0  10.657 10.974 0.112 0.126   1.982  0.560  0.703 2.168 1.317 1.165 3.485 0.372 0.566 4.925 0.445 0.466
128901   1 1629 0.925   278.0  10.681 11.146 0.145 0.187   0.000  0.000  0.000 0.062 0.002 0.089 0.192 0.040 0.022 0.328 0.193 0.139
129027   2 1631 0.748   159.6  10.636 11.076 0.045 0.055  26.934  2.972  4.149 2.996 0.443 0.319 4.735 0.229 0.185 6.466 0.048 0.038
129098   5 1633 0.789   134.1  10.457 11.059 0.057 0.061  20.788  3.258  2.642 2.441 1.314 1.388 4.393 0.452 0.697 6.197 0.229 0.151
129098   6 1634 0.789   112.8  10.457 10.933 0.048 0.049  26.627  3.249  2.177 3.986 0.516 0.468 5.192 0.274 0.269 6.380 0.066 0.054
129259   5 1636 0.940   217.1  11.233 11.359 0.038 0.053   0.794  0.226  0.205 3.752 0.918 0.080 3.959 0.144 0.140 4.463 0.170 0.177
129358   1 1637 0.852   151.1  11.083 11.277 0.033 0.045   1.056  0.206  0.262 3.238 0.175 0.176 3.593 0.115 0.149 4.379 0.154 0.257
129358 101 1638 0.852   153.1  11.083 11.228 0.042 0.059   0.000  0.000  0.224 2.759 0.280 0.802 3.978 0.043 0.056 4.659 0.077 0.164
129424   2 1639 0.880   117.9  11.094 11.638 0.124 0.093  11.308  3.061  3.399 0.273 0.096 0.376 1.144 0.154 0.447 3.903 0.296 0.461
129558   5 1644 0.928   181.7  11.296 11.500 0.076 0.090  27.934  4.726  7.671 3.819 0.248 0.152 4.277 0.150 0.181 5.315 0.139 0.143
129596   2 1645 0.695   180.4  10.638 10.965 0.042 0.049   0.000  0.000  0.000 0.723 0.048 1.237 2.489 0.243 0.357 3.895 0.243 0.354
129631   6 1646 0.934   281.3  11.678 11.806 0.037 0.057   2.274  0.505  0.639 2.821 0.184 0.165 3.161 0.110 0.112 3.876 0.137 0.198
129730   6 1647 0.937   117.6  10.934 11.315 0.082 0.082  10.076  1.620  2.026 1.801 0.932 0.561 2.799 0.530 0.544 4.772 0.604 0.386
129746   5 1648 0.942   269.6  11.327 11.508 0.033 0.042   0.001  0.001  0.226 0.616 0.010 0.150 2.681 0.095 0.044 4.572 0.086 0.084
 12981  16   32 0.957   106.8  11.114 11.321 0.057 0.074  32.424  3.675  4.897 3.036 0.625 0.555 4.015 0.364 0.434 5.405 0.234 0.154
129897   5 1649 0.729   181.6  11.096 11.306 0.018 0.023   0.052  0.052  0.114 0.670 0.002 0.029 3.144 0.044 0.029 5.512 0.075 0.085
129947   5 1650 0.732   184.6  10.586 10.839 0.014 0.021   0.000  0.000  0.000 3.666 0.089 0.106 3.806 0.008 0.066 3.968 0.085 0.051
129957   1 1651 0.665   191.7  10.431 10.839 0.022 0.027   0.000  0.000  0.000 0.249 0.004 0.197 0.812 0.107 0.103 1.336 0.405 0.409
130005 101 1654 0.835   230.1  11.337 11.373 0.038 0.055   0.000  0.000  0.000 4.727 0.078 0.056 4.840 0.003 0.009 4.956 0.048 0.067
130005   2 1653 0.834   240.9  11.337 11.526 0.057 0.079   0.000  0.000  0.001 1.171 0.312 0.433 3.659 0.122 0.163 5.502 0.024 0.031
130012   2 1655 0.658   204.9  10.936 11.188 0.027 0.041   0.000  0.000  0.000 2.927 1.483 0.335 3.291 0.072 0.064 3.650 0.121 0.225
130164 101 1660 0.895   118.4  10.864 11.312 0.091 0.081  45.901  9.139  8.669 2.025 0.782 0.820 4.019 0.358 0.362 5.763 0.076 0.071
130164   2 1659 0.895   118.6  10.864 11.370 0.091 0.050  39.601  5.157  8.888 0.757 0.119 1.409 3.225 0.044 0.740 5.586 0.001 0.149
130284   5 1662 0.601   175.6  11.182 11.369 0.057 0.076   2.781  0.470  0.606 4.218 0.255 0.186 4.780 0.088 0.124 5.848 0.121 0.169
130412   2 1663 0.750   137.1  10.629 10.862 0.062 0.055   6.779  0.755  0.778 2.285 1.497 0.936 3.869 0.827 0.714 6.075 0.559 0.253
130497   1 1664 0.729    38.8   9.957 10.247 0.065 0.106   5.657  0.899  1.239 5.251 0.926 0.275 5.911 0.360 0.214 6.733 0.136 0.061
130503   2 1665 0.836    88.0  10.339 10.952 0.146 0.139  12.839  3.714  5.443 0.650 0.043 0.119 3.122 0.018 0.105 5.762 0.009 0.025
130576   6 1666 0.733   156.2  10.282 10.381 0.038 0.059   4.152  0.828  1.175 5.696 0.158 0.125 5.997 0.088 0.106 6.588 0.077 0.068
130737   1 1667 0.924   146.2  10.980 11.284 0.089 0.132  22.620  3.885  7.527 3.295 0.887 0.425 4.133 0.416 0.373 5.444 0.258 0.192
130737 101 1668 0.924   151.4  10.980 11.333 0.043 0.044  28.615  4.515  4.651 0.517 0.038 0.363 2.691 0.035 0.238 5.318 0.006 0.036
130741   5 1669 0.864   186.9  11.146 11.399 0.153 0.174   1.301  1.298  1.328 0.831 0.153 1.965 2.897 0.017 0.780 4.544 0.075 0.087
130902   1 1670 0.758   113.1  10.254 10.508 0.050 0.067   7.075  1.078  1.325 5.098 0.245 0.159 5.602 0.159 0.148 6.465 0.089 0.064
130902   2 1671 0.758   107.1  10.254 10.655 0.072 0.090  12.088  2.615  4.135 3.677 1.094 0.727 5.162 0.394 0.334 6.505 0.083 0.068
130908   5 1672 0.927    94.2  10.626 10.738 0.029 0.029   7.965  0.481  0.596 0.524 0.040 0.056 2.805 0.080 0.089 5.372 0.013 0.018
130982   5 1674 0.853   203.0  11.052 11.261 0.095 0.126   3.549  0.899  1.274 2.106 1.220 0.961 3.344 0.373 0.455 4.797 0.391 0.426
131013   1 1675 0.676   188.8  10.832 11.181 0.138 0.151   0.000  0.000  0.000 1.825 0.521 0.654 4.398 0.191 0.199 5.972 0.026 0.038
131013 101 1676 0.677   191.3  10.832 11.228 0.124 0.138   0.000  0.000  0.005 0.747 0.006 0.004 3.500 0.019 0.001 6.161 0.028 0.021
131053   6 1677 0.935   252.0  11.191 11.471 0.032 0.034  14.010  1.202  1.443 0.290 0.085 0.343 1.346 0.207 0.422 4.339 0.247 0.307
131063   2 1678 0.666   223.0  10.745 10.997 0.074 0.107   0.505  0.278  0.348 0.757 0.009 0.014 3.433 0.001 0.014 5.997 0.012 0.044
131104   1 1679 0.683   197.7  11.087 11.226 0.017 0.021   6.485  0.639  0.613 4.539 0.111 0.123 4.950 0.094 0.131 6.047 0.139 0.136
131104   2 1680 0.683   185.8  11.087 11.361 0.064 0.074   4.132  0.188  0.195 3.313 1.410 0.697 4.258 0.497 0.458 5.649 0.600 0.624
131127   1 1681 0.933   166.0  10.662 11.033 0.047 0.047  21.734  2.074  3.349 1.332 0.443 0.910 3.520 0.241 0.439 5.524 0.044 0.086
131135   5 1682 0.892   187.1  10.744 10.994 0.098 0.073  43.592  8.945 11.262 5.049 0.524 0.187 5.484 0.183 0.132 6.015 0.083 0.044
131171 101 1684 0.936   115.0  10.925 11.456 0.076 0.069  98.895 19.161 18.931 2.555 0.316 0.802 4.459 0.140 0.235 5.720 0.020 0.040
131171   2 1683 0.936   165.3  10.925 11.483 0.080 0.083  73.741 12.860 19.141 2.488 0.662 0.462 4.072 0.289 0.243 5.614 0.060 0.050
131198   1 1685 0.726   157.1  10.935 11.389 0.096 0.026  11.015  5.194  1.044 1.866 0.135 0.050 3.642 0.073 0.191 5.633 0.049 0.036
131198 101 1686 0.726   183.9  10.935 11.243 0.042 0.048  22.163  2.220  2.418 4.452 0.114 0.123 5.079 0.106 0.127 6.364 0.071 0.069
131312   5 1687 0.729   116.0  10.277 10.481 0.087 0.107   5.565  1.034  1.500 1.917 0.798 1.063 4.325 0.326 0.488 6.471 0.069 0.093
131393   1 1688 0.728   220.9  10.801 10.942 0.030 0.037   0.000  0.000  0.000 3.772 0.247 0.286 5.402 0.005 0.019 6.154 0.031 0.035
131447   5 1689 0.944    98.0  10.936 11.180 0.123 0.137   9.598  2.274  3.967 3.170 1.073 0.610 4.011 0.376 0.418 5.182 0.343 0.299
131657   6 1690 0.945   266.1  11.086 11.201 0.026 0.037   0.328  0.328  0.133 3.785 0.056 0.073 3.945 0.038 0.021 4.368 0.055 0.240
131869 101 1693 0.726   151.1  10.543 10.813 0.030 0.044   0.000  0.000  0.000 0.748 0.011 0.165 3.337 0.035 0.076 5.708 0.061 0.047
131869   2 1692 0.725   162.8  10.543 10.695 0.056 0.063   0.000  0.000  0.000 2.838 0.773 0.854 4.825 0.085 0.173 5.834 0.033 0.043
131909   5 1694 0.657   114.4  10.333 10.433 0.054 0.098   7.700  1.261  2.018 5.705 0.844 0.187 6.281 0.328 0.180 7.107 0.126 0.058
131942   5 1695 0.692   240.1  11.035 11.190 0.034 0.040   0.000  0.000  0.040 2.523 0.423 0.700 4.669 0.086 0.043 5.844 0.081 0.150
131951   1 1696 0.686   110.1  11.341 11.527 0.027 0.036   5.755  0.679  0.919 0.759 0.011 0.100 3.349 0.008 0.056 5.826 0.011 0.018
131951   2 1697 0.686    75.6  11.341 11.539 0.061 0.081   8.214  1.267  1.709 3.431 2.344 0.550 4.305 0.626 0.423 5.782 0.687 0.446
131985   1 1698 0.796   169.4  10.226 10.033 0.022 0.024   1.528  0.138  0.115 0.649 0.105 0.049 3.234 0.143 0.034 5.961 0.020 0.014
132088   5 1701 0.728   162.0  10.821 11.326 0.085 0.059   5.167  1.241  1.354 0.207 0.054 0.099 1.167 0.087 0.155 4.311 0.134 0.184
132394 101 1703 0.726   261.6  11.164 11.332 0.018 0.012   0.242  0.045  0.061 3.719 0.034 0.001 4.188 0.004 0.059 4.812 0.134 0.046
132394   2 1702 0.725   268.2  11.164 11.298 0.011 0.013   0.297  0.049  0.093 2.905 0.406 0.175 4.569 0.018 0.019 5.514 0.087 0.015
132399   5 1704 0.890   219.8  11.032 11.449 0.083 0.112   0.000  0.000  0.000 0.348 0.016 0.412 1.326 0.075 0.336 2.350 0.468 1.122
132399   6 1705 0.889   245.4  11.032 11.132 0.070 0.085   0.000  0.000  0.007 3.923 0.585 0.480 4.580 0.007 0.024 4.927 0.077 0.135
132419   1 1706 0.677   184.7  11.363 11.644 0.059 0.093   4.222  0.789  1.268 0.650 0.002 0.026 2.979 0.003 0.002 5.366 0.001 0.048
132419 101 1707 0.677   183.7  11.363 11.672 0.070 0.101   4.916  0.859  1.537 0.692 0.008 0.250 2.978 0.018 0.129 5.233 0.011 0.001
132535   1 1709 0.758   172.3  10.677 11.150 0.035 0.025  18.703  1.754  1.831 5.540 0.043 0.033 5.787 0.041 0.040 6.373 0.044 0.038
132535 101 1710 0.758   160.1  10.677 11.175 0.086 0.073  16.200  3.332  3.571 4.755 0.312 0.215 5.276 0.175 0.211 6.239 0.177 0.164
132633   1 1711 0.606    96.1  10.110 10.569 0.098 0.092   5.630  1.318  1.504 1.185 0.178 0.573 4.293 0.082 0.204 7.041 0.011 0.038
132633 101 1712 0.605    92.5  10.110 10.506 0.053 0.080   3.944  0.904  1.019 0.850 0.118 0.908 3.771 0.089 0.502 6.895 0.011 0.063
132660   6 1713 0.910   228.3  11.138 11.369 0.027 0.042   0.000  0.000  0.000 0.643 0.027 0.165 2.682 0.059 0.048 4.493 0.049 0.060
132761 101 1714 0.662   194.5  10.637 10.890 0.037 0.034   0.000  0.000  0.000 2.058 0.414 0.529 4.646 0.078 0.152 6.244 0.035 0.018
132776   5 1716 0.750   221.9  11.110 11.362 0.055 0.082   2.319  0.424  0.579 0.724 0.007 0.054 3.247 0.015 0.019 5.612 0.002 0.004
132979   1 1718 0.728   183.0  11.142 11.337 0.025 0.018  15.589  0.314  0.240 0.244 0.027 0.035 2.052 0.091 0.103 5.717 0.056 0.055
132979 101 1719 0.728   187.2  11.142 11.375 0.013 0.012  17.476  0.440  0.620 0.312 0.047 0.057 2.201 0.084 0.105 5.751 0.039 0.043
133098   1 1721 0.728   138.2  10.180 10.529 0.030 0.042   0.855  0.144  0.222 0.890 0.018 0.116 3.705 0.004 0.043 6.191 0.007 0.007
133098 101 1722 0.729   117.0  10.180 10.499 0.038 0.046   0.698  0.135  0.228 0.895 0.067 0.317 3.602 0.009 0.177 5.949 0.015 0.010
133143   2 1723 0.728   116.9  10.604 11.104 0.098 0.102  16.655  3.062  4.371 3.804 2.764 0.962 5.173 0.748 0.515 6.533 0.480 0.164
 13315  16   34 0.858   146.3  10.949 11.296 0.085 0.081  59.926 14.239 12.114 3.591 0.765 0.497 4.859 0.348 0.249 6.048 0.076 0.055
133163   1 1724 0.696   167.9  10.627 10.866 0.031 0.035   0.000  0.000  0.000 1.694 0.308 0.307 4.348 0.110 0.084 6.119 0.028 0.033
133199 101 1726 0.908   142.7  10.886 11.166 0.035 0.036  23.781  1.781  2.374 0.646 0.030 0.435 3.073 0.032 0.247 5.512 0.010 0.052
133199   5 1725 0.908   110.6  10.886 11.071 0.072 0.065  17.649  2.187  2.775 2.052 1.372 1.020 3.737 0.659 0.609 5.571 0.281 0.164
133205   6 1727 0.732   210.7  10.906 11.129 0.014 0.016   0.000  0.000  0.000 3.726 0.076 0.063 3.832 0.002 0.004 3.926 0.076 0.038
133240   1 1728 0.728   129.5  10.535 10.765 0.026 0.036   0.103  0.064  0.044 3.683 0.127 0.189 3.969 0.075 0.163 4.649 0.107 0.174
133501   2 1733 0.729   222.8  11.097 11.108 0.017 0.023   0.000  0.000  0.000 5.794 0.037 0.030 5.870 0.002 0.004 5.937 0.008 0.010
133561   5 1734 0.691   148.0  10.321 10.538 0.037 0.045  10.046  0.857  0.911 4.175 0.456 0.331 5.538 0.240 0.184 6.875 0.051 0.037
133562   6 1735 0.891   128.8  10.747 11.051 0.040 0.047  10.315  1.213  1.314 0.411 0.070 0.106 2.264 0.127 0.092 5.194 0.045 0.027
133718   2 1736 0.773   175.3  11.058 11.396 0.064 0.097   0.000  0.000  0.000 3.352 0.091 0.184 3.582 0.003 0.056 3.792 0.089 0.108
133783   1 1737 0.692   201.6  10.803 11.040 0.009 0.010   0.000  0.000  0.000 0.715 0.008 0.059 3.380 0.020 0.028 5.947 0.038 0.031
133813   1 1738 0.938    73.7  10.377 10.080 0.040 0.033  69.908  7.221  4.670 5.773 0.029 0.018 5.925 0.006 0.003 5.993 0.000 0.000
133833   6 1739 0.730   180.8  10.545 10.786 0.042 0.053   0.000  0.000  0.000 0.773 0.033 0.353 3.304 0.071 0.172 5.501 0.087 0.051
134018   5 1741 0.891   212.3  11.332 12.000 0.152 0.098   0.000  0.000  0.000 0.099 0.039 0.003 0.176 0.051 0.003 0.264 0.172 0.003
134021   2 1742 0.749   254.2  10.945 11.205 0.060 0.105   0.000  0.000  0.001 0.931 0.098 0.186 3.629 0.098 0.067 5.880 0.001 0.019
134039   6 1743 0.852    77.7  10.414 10.626 0.069 0.104   1.128  0.313  0.401 4.028 0.391 0.252 4.477 0.171 0.199 5.267 0.203 0.264
134077   1 1744 0.926   242.4  11.270 11.564 0.032 0.041  18.126  1.971  2.598 0.694 0.015 0.053 3.051 0.001 0.013 5.243 0.000 0.003
134169   1 1745 0.738   169.2  10.765 11.002 0.030 0.024   0.010  0.010  0.087 1.144 0.321 0.376 3.669 0.065 0.093 5.627 0.028 0.046
134348   6 1747 0.725   138.6  10.637 10.706 0.085 0.088  12.447  2.301  2.251 3.484 1.057 0.766 5.131 0.470 0.373 6.637 0.104 0.078
134358   1 1748 0.903   179.4  10.811 10.872 0.100 0.165   0.000  0.000  0.000 4.989 0.061 0.076 5.094 0.003 0.010 5.175 0.029 0.031
134371   1 1749 0.742   170.3  10.498 10.922 0.077 0.071   2.200  0.484  0.592 5.976 0.015 0.018 6.082 0.009 0.014 6.346 0.015 0.014
134391   2 1750 0.683   247.4  11.254 11.401 0.032 0.049   0.112  0.112  0.153 4.271 0.129 0.133 4.538 0.060 0.118 5.036 0.032 0.043
134425   5 1751 0.786   143.1  10.770 11.160 0.113 0.128   4.971  1.214  1.660 1.677 0.851 0.976 3.067 0.426 0.617 5.172 0.488 0.464
134501   2 1752 0.796   142.4  10.670 11.010 0.080 0.079  21.716  3.711  3.324 2.311 1.242 1.064 4.362 0.557 0.495 6.195 0.117 0.095
134657   1 1753 0.702   112.7  10.434 10.888 0.101 0.160   4.658  0.992  1.909 0.656 0.092 0.078 2.873 0.185 0.111 5.855 0.067 0.036
134820   2 1754 0.696   163.6  10.606 11.094 0.051 0.062  25.483  2.991  3.500 2.930 0.418 0.433 4.803 0.230 0.250 6.698 0.058 0.051
134839   1 1755 0.889   116.6  10.303 10.753 0.038 0.035  16.840  1.339  1.364 2.166 0.137 0.439 4.361 0.071 0.142 5.868 0.013 0.024
134840   5 1756 0.931   200.9  10.695 10.892 0.068 0.065   0.066  0.066  0.214 1.067 0.269 2.059 3.119 0.203 0.788 4.585 0.026 0.025
134929   1 1757 0.739   149.9  10.588 10.878 0.128 0.162   1.822  0.652  1.057 2.781 0.573 1.311 4.916 0.107 0.339 6.032 0.063 0.112
134954   5 1758 0.757   131.2  10.724 11.191 0.106 0.117  26.425  6.040  9.018 1.288 0.354 1.289 3.900 0.198 0.608 6.257 0.038 0.123
134965   6 1759 0.892   224.4  11.254 11.586 0.071 0.092  15.232  2.456  3.978 0.279 0.077 0.318 1.376 0.130 0.366 4.308 0.183 0.325
135120   5 1761 0.725   193.1  10.776 11.024 0.021 0.024   0.075  0.075  0.070 0.674 0.006 0.024 3.059 0.048 0.051 5.344 0.116 0.138
135149   2 1762 0.882   204.9  10.710 10.911 0.051 0.059   0.484  0.069  0.089 3.190 0.877 0.415 3.750 0.237 0.235 4.537 0.232 0.358
135418   1 1765 0.740   157.6  11.290 11.929 0.107 0.062  30.832  7.269  4.885 0.712 0.022 0.017 3.216 0.016 0.021 5.710 0.008 0.014
135457   1 1766 0.757   247.1  10.507 11.112 0.094 0.062  20.409  4.217  2.764 0.845 0.112 0.217 3.614 0.109 0.111 6.209 0.018 0.020
135547   6 1768 0.731   107.9  10.157 10.301 0.058 0.087   4.272  0.670  0.996 5.486 0.151 0.109 5.878 0.102 0.099 6.611 0.056 0.052
135659   5 1770 0.842   241.8  11.426 11.526 0.029 0.031   0.000  0.000  0.090 1.623 0.358 0.400 3.755 0.003 0.025 5.089 0.051 0.076
 13570  16   35 0.971   149.1  11.062 11.125 0.034 0.047   3.997  1.035  1.124 4.581 0.057 0.053 4.747 0.037 0.041 5.134 0.048 0.049
 13719  16   36 0.975   158.6  10.642 10.832 0.070 0.078  25.748  4.196  6.440 3.568 0.461 0.383 4.619 0.198 0.187 5.602 0.040 0.039
137264 101 1772 1.001    87.1  11.101 11.677 0.150 0.136  40.664 14.805 20.626 0.638 0.091 0.728 2.492 0.101 0.439 4.790 0.028 0.125
138457 101 1774 0.906   160.3  10.652 10.875 0.051 0.057  12.211  1.366  1.779 0.661 0.051 0.305 3.069 0.039 0.194 5.517 0.009 0.038
138643   5 1776 0.964   737.3  10.981 11.498 0.101 0.111  13.117  4.154  7.125 0.907 0.448 1.212 2.320 0.325 0.838 4.496 0.268 0.479
138718   5 1777 0.656   207.2  11.206 11.696 0.114 0.140   0.000  0.000  0.013 0.768 0.017 0.023 3.404 0.005 0.056 5.825 0.053 0.101
138733   2 1778 0.738    64.9  10.378 10.623 0.085 0.099   7.097  1.304  2.261 1.074 0.230 1.155 3.868 0.106 0.548 6.342 0.020 0.107
138799   1 1779 0.718    99.8   9.967 10.270 0.064 0.083   7.168  1.033  1.676 4.907 0.201 0.298 5.851 0.111 0.168 6.808 0.021 0.036
138923   1 1780 0.757   131.5  10.439 10.888 0.179 0.201  13.319  4.143  6.869 2.487 1.477 2.553 4.869 0.756 0.922 6.338 0.242 0.259
138923 101 1781 0.757   119.1  10.439 10.814 0.055 0.067  11.211  1.660  2.632 1.302 0.413 1.416 3.908 0.190 0.668 6.263 0.046 0.135
138972   5 1783 0.729   119.0  10.932 11.292 0.066 0.052  30.067  3.769  3.353 0.876 0.141 0.918 3.658 0.131 0.486 6.334 0.028 0.094
138986   1 1784 0.694   113.7  10.598 10.841 0.010 0.010   2.952  0.073  0.169 2.087 0.144 0.096 4.164 0.037 0.001 5.599 0.002 0.006
138986   2 1785 0.694   461.1  10.598 10.023 0.003 0.003  99.436  0.860  0.609 7.101 0.001 0.000 7.116 0.000 0.000 7.130 0.000 0.000
139151   1 1787 0.727    71.3  10.369 10.561 0.057 0.070   5.059  0.759  1.102 5.449 0.082 0.057 5.775 0.063 0.059 6.509 0.044 0.040
139181   2 1788 0.879   119.0  10.550 11.240 0.054 0.061  43.712  6.940  9.933 1.983 0.338 0.880 4.183 0.145 0.307 5.860 0.020 0.057
139195   6 1789 0.678   116.2  10.409 11.054 0.113 0.081  25.776  6.385  5.823 3.398 0.425 0.325 5.157 0.212 0.151 6.859 0.042 0.030
139221   1 1790 0.697   141.3  11.037 11.209 0.073 0.094   1.392  0.331  0.454 4.448 0.161 0.150 4.793 0.092 0.120 5.541 0.126 0.160
139221   2 1791 0.697   147.6  11.037 11.257 0.087 0.101   2.255  0.492  0.624 3.809 2.613 0.435 4.544 0.475 0.314 5.629 0.502 0.354
139336   5 1792 0.939   202.4  10.813 11.092 0.019 0.069   0.000  0.000  0.000 2.534 0.648 0.141 2.749 0.067 0.024 2.997 0.102 0.230
139384   6 1793 0.730   210.0  10.895 11.123 0.015 0.012   0.000  0.000  0.008 0.738 0.039 0.149 3.328 0.020 0.090 5.751 0.047 0.031
139423   1 1794 0.750   198.9  10.809 10.829 0.040 0.069   0.000  0.000  0.000 5.571 0.026 0.032 5.632 0.000 0.004 5.691 0.022 0.023
139423 101 1795 0.750   217.3  10.809 10.844 0.044 0.067   0.000  0.000  0.001 5.529 0.142 0.115 5.735 0.002 0.012 5.863 0.032 0.027
139662 101 1797 0.671   161.0  10.686 10.902 0.033 0.076   0.000  0.000  0.000 3.740 1.364 0.207 4.007 0.093 0.002 4.245 0.078 0.118
139662   2 1796 0.670   204.5  10.686 10.907 0.019 0.027   0.000  0.000  0.004 0.730 0.004 0.085 3.389 0.046 0.016 5.903 0.075 0.081
139713   6 1798 0.730   145.1  11.063 11.337 0.084 0.068  12.043  2.290  1.988 4.607 0.210 0.184 5.057 0.142 0.175 6.065 0.188 0.193
139741   5 1799 0.730   137.8  10.523 10.606 0.057 0.058   7.044  0.972  1.196 2.023 0.691 0.708 4.222 0.347 0.377 6.435 0.074 0.077
139751   1 1800 0.696   125.7  10.237 10.738 0.099 0.110   8.319  1.809  2.321 1.057 0.151 0.935 3.860 0.108 0.461 6.517 0.018 0.093
139751 101 1801 0.696   105.6  10.237 10.477 0.055 0.066   9.734  1.727  2.202 4.515 0.558 0.365 5.725 0.237 0.186 6.885 0.051 0.038
139772   1 1802 0.696   254.3  11.237 11.375 0.013 0.019   0.000  0.000  0.000 3.908 0.102 0.035 4.013 0.008 0.010 4.126 0.072 0.022
139825   1 1803 0.897    80.4  10.981 11.309 0.033 0.036  29.019  2.730  2.789 0.526 0.024 0.032 2.849 0.027 0.012 5.479 0.000 0.000
139825 101 1804 0.897    92.1  10.981 11.350 0.042 0.046  28.545  3.307  4.030 0.491 0.023 0.314 2.665 0.018 0.224 5.400 0.001 0.043
139851   6 1805 0.886   208.8  11.002 11.084 0.039 0.041   0.000  0.000  0.000 2.836 0.422 0.526 4.316 0.024 0.045 5.023 0.044 0.062
139964   2 1806 0.667   142.4  10.868 10.921 0.103 0.135   0.054  0.048  0.353 4.776 1.196 0.341 5.782 0.167 0.027 6.277 0.009 0.004
139990   5 1807 0.729   219.4  11.026 11.032 0.039 0.035   7.202  0.562  0.573 3.169 0.342 0.434 4.040 0.279 0.449 5.914 0.339 0.289
140050   1 1809 0.899   232.1  11.197 11.429 0.035 0.053   0.000  0.000  0.000 2.891 0.078 0.028 2.988 0.007 0.009 3.099 0.102 0.042
140050 101 1810 0.899   247.1  11.197 11.348 0.047 0.051   0.000  0.000  0.003 2.129 0.588 0.596 3.967 0.052 0.094 4.962 0.045 0.048
140059   1 1811 0.681   208.0  11.053 11.219 0.113 0.090   0.000  0.000  0.000 3.810 0.746 0.621 5.658 0.103 0.089 6.498 0.028 0.027
140099 101 1812 1.098   293.2  11.130 11.220 0.030 0.038   0.000  0.000  0.000 3.548 0.062 0.223 4.142 0.043 0.007 4.384 0.022 0.053
140143   6 1814 0.894   263.9  11.592 11.742 0.030 0.042   1.100  0.344  0.366 1.598 0.408 0.402 3.501 0.067 0.061 4.728 0.010 0.005
140162   5 1815 0.732   233.5  11.351 11.729 0.105 0.145   1.897  0.596  0.922 0.716 0.010 0.002 3.252 0.001 0.013 5.673 0.011 0.010
140234  30 1816 0.951   224.4  11.183 11.426 0.042 0.054   0.459  0.459  0.323 0.791 0.106 0.449 2.935 0.022 0.177 4.650 0.050 0.009
140425  17 1819 0.959   255.4  11.375 11.721 0.117 0.154   6.966  1.895  3.443 2.441 0.876 0.221 2.941 0.273 0.243 4.067 0.336 0.335
140459  30 1820 0.659   252.8  11.058 11.229 0.010 0.012   0.000  0.000  0.000 4.094 0.051 0.040 4.187 0.006 0.015 4.292 0.087 0.052
140463  32 1821 0.702   161.2  10.750 11.046 0.080 0.109   0.000  0.000  0.000 0.955 0.071 2.730 3.241 0.386 0.830 4.972 0.110 0.521
140529  19 1822 0.960   109.1  10.923 11.146 0.055 0.053  30.989  3.974  5.284 1.827 0.826 0.748 3.736 0.372 0.352 5.474 0.075 0.074
140710  32 1823 0.889   165.1  10.419 10.870 0.147 0.174   0.000  0.000  0.075 0.835 0.064 0.200 3.283 0.015 0.098 5.339 0.015 0.018
140731  30 1824 0.678   185.0  11.061 11.213 0.016 0.021   0.000  0.000  0.000 3.982 0.085 0.041 4.085 0.002 0.009 4.199 0.070 0.051
140891  32 1826 0.906    97.5  10.772 10.901 0.045 0.052  13.967  1.416  2.474 0.752 0.034 0.180 3.231 0.005 0.103 5.567 0.000 0.018
140930  17 1827 0.735   136.4  10.600 10.947 0.087 0.117   4.696  1.227  1.794 0.844 0.107 0.546 3.233 0.128 0.320 5.709 0.036 0.110
141125  19 1831 0.839   177.6  11.119 11.421 0.056 0.062  73.682 12.632 14.199 3.397 0.426 0.326 4.760 0.219 0.178 6.104 0.050 0.039
141127  32 1832 0.988   133.2  11.157 11.495 0.066 0.045  82.785 13.677 11.265 4.755 0.040 0.038 4.999 0.039 0.031 5.501 0.026 0.019
141136  19 1833 0.947   259.1  10.559 10.782 0.037 0.040  10.075  0.818  0.842 0.597 0.031 0.042 2.959 0.020 0.042 5.360 0.005 0.008
141293  30 1834 0.950   203.8  11.043 11.292 0.046 0.073   0.656  0.392  0.242 2.711 0.143 0.174 3.015 0.086 0.205 3.756 0.104 0.245
141325  30 1835 0.741   176.0  11.168 11.341 0.052 0.060   7.082  1.157  1.397 5.839 0.016 0.012 5.962 0.014 0.013 6.293 0.019 0.015
141436  19 1838 0.695   176.2  10.650 10.852 0.026 0.045   0.000  0.000  0.000 3.765 0.097 0.127 4.005 0.008 0.051 4.221 0.071 0.171
141459  30 1839 0.888   307.9  11.347 11.415 0.029 0.031   0.000  0.000  0.000 3.068 0.263 0.427 4.429 0.052 0.039 5.060 0.041 0.044
141459  32 1840 0.888   287.0  11.347 11.551 0.011 0.018   0.000  0.000  0.001 0.612 0.002 0.017 2.870 0.019 0.009 5.063 0.031 0.036
141640  17 1843 0.937   134.7  10.802 11.146 0.095 0.122  23.162  3.874  5.827 0.647 0.068 0.410 2.979 0.078 0.266 5.388 0.016 0.057
141677  30 1845 0.688   108.8   9.970 10.216 0.071 0.154   6.997  0.913  1.270 5.183 0.705 0.279 6.106 0.324 0.142 7.001 0.066 0.030
141764  30 1846 0.887   192.0  11.295 11.434 0.029 0.036   1.535  0.269  0.250 3.745 0.221 0.130 4.022 0.096 0.108 4.618 0.140 0.154
141771  32 1847 0.687    96.5  10.644 10.982 0.072 0.059  60.644 10.896 10.203 4.861 0.174 0.185 6.318 0.045 0.034 7.072 0.003 0.004
141800  32 1848 0.894   265.8  11.443 12.007 0.150 0.139   5.029  4.187  4.475 0.797 0.056 0.333 3.236 0.008 0.247 5.309 0.027 0.010
141826  19 1850 0.788   150.1  10.856 11.095 0.078 0.099  20.838  3.823  4.658 4.304 0.690 0.384 5.088 0.342 0.319 6.243 0.209 0.127
141910  30 1851 0.892   182.1  10.744 10.955 0.063 0.094   0.000  0.000  0.000 2.830 0.093 0.110 3.023 0.009 0.032 3.224 0.144 0.156
141949  30 1852 0.664   174.5  10.534 10.749 0.052 0.063   0.000  0.000  0.000 4.111 1.484 0.565 4.694 0.007 0.085 5.099 0.172 0.222
141995  17 1853 0.694   188.9  11.546 11.838 0.080 0.087  16.068  3.533  4.758 1.891 0.949 2.169 3.561 0.138 1.373 5.571 0.352 0.851
142113  19 1855 0.675   219.4  10.433 10.802 0.087 0.140   4.596  0.969  2.111 0.758 0.096 0.250 3.248 0.151 0.170 6.143 0.046 0.067
142131  17 1856 0.736   180.6  10.666 10.880 0.038 0.051   0.000  0.000  0.001 0.762 0.030 0.401 3.210 0.115 0.140 5.330 0.094 0.122
142133  32 1857 0.510   169.2  10.678 10.925 0.054 0.043   5.416  0.748  1.025 0.636 0.134 0.206 3.091 0.243 0.302 6.716 0.098 0.080
142144  30 1858 0.880   224.8  11.323 11.416 0.030 0.043   0.690  0.203  0.211 4.062 0.047 0.053 4.231 0.034 0.047 4.672 0.045 0.055
142199  19 1859 0.676   231.7  11.048 11.276 0.040 0.062   0.000  0.000  0.000 3.976 0.082 0.054 4.089 0.016 0.028 4.230 0.097 0.055
142335  17 1861 1.030   117.1  11.024 11.339 0.110 0.118  39.023  8.578 12.592 0.635 0.030 0.051 2.894 0.011 0.032 5.089 0.002 0.007
142360  32 1862 0.690   132.3  10.850 11.274 0.127 0.142   4.096  1.238  1.762 0.970 0.080 0.843 3.646 0.018 0.419 5.829 0.032 0.090
142468  30 1863 0.832   106.5  10.430 10.867 0.075 0.078  16.180  2.838  3.888 2.693 0.628 0.596 4.386 0.297 0.325 6.046 0.068 0.073
142602  32 1866 0.906   218.6  11.386 11.332 0.035 0.049   0.000  0.000  0.000 4.622 0.299 0.171 4.843 0.010 0.007 4.979 0.023 0.074
142613  30 1867 0.974   226.8  11.529 11.760 0.046 0.061   0.000  0.000  0.007 0.759 0.084 0.734 2.747 0.161 0.228 4.325 0.078 0.167
142641  32 1868 0.765   251.3  11.278 11.594 0.093 0.079   0.001  0.001  0.179 0.703 0.006 0.012 3.266 0.017 0.005 5.747 0.026 0.021
142793  19 1869 0.751   130.2  10.261 10.489 0.104 0.061   9.569  1.567  1.096 4.147 0.421 0.336 5.372 0.237 0.180 6.580 0.053 0.037
142912  32 1870 0.690   214.6  11.488 11.631 0.015 0.024   0.000  0.000  0.000 3.940 0.078 0.034 4.038 0.009 0.008 4.142 0.078 0.050
142988   7 1871 0.688   109.1  10.349 10.722 0.108 0.079  43.431 10.315 11.305 6.426 0.119 0.096 6.748 0.071 0.057 7.115 0.020 0.015
142988   8 1872 0.688   103.0  10.349 10.481 0.030 0.038   6.954  0.612  0.882 5.195 0.224 0.164 5.833 0.167 0.156 6.842 0.075 0.061
142991  23 1873 0.672   106.2  10.668 11.011 0.123 0.173   0.000  0.000  0.019 0.860 0.015 0.171 3.615 0.002 0.065 6.007 0.050 0.045
143009  23 1874 0.908   145.2  11.008 11.433 0.104 0.089  43.677  9.005 10.508 0.703 0.074 0.582 3.094 0.061 0.325 5.500 0.000 0.079
143096  28 1876 0.688   122.5  11.034 11.278 0.074 0.086   7.441  1.227  1.707 4.668 0.303 0.265 5.135 0.159 0.251 6.149 0.234 0.274
143107  28 1877 0.702   213.8  11.303 11.480 0.008 0.010   0.002  0.002  0.092 0.719 0.001 0.012 3.345 0.027 0.018 5.906 0.049 0.053
143127   7 1879 0.696   179.3  10.674 11.161 0.078 0.140   0.000  0.000  0.000 0.256 0.001 0.003 0.791 0.202 0.003 1.320 0.817 0.003
143198  23 1882 0.647   166.2  10.462 10.345 0.052 0.066   0.000  0.000  0.001 5.058 0.535 0.527 6.241 0.012 0.059 6.726 0.027 0.028
143198   8 1881 0.645   156.8  10.462 10.373 0.100 0.166   0.000  0.000  0.000 5.993 0.657 0.118 6.172 0.025 0.009 6.295 0.025 0.043
143517  23 1885 0.676   142.8  10.611 10.962 0.111 0.117  15.743  3.374  4.679 3.872 1.706 1.016 5.384 0.544 0.516 6.840 0.252 0.143
143517  28 1886 0.676   196.9  10.611 11.064 0.099 0.099  19.104  4.851  6.546 1.572 0.559 1.452 4.299 0.284 0.641 6.689 0.055 0.134
143565   7 1887 0.636   107.8  10.885 10.993 0.059 0.050   0.000  0.000  0.000 4.175 0.756 0.988 5.661 0.008 0.196 6.336 0.038 0.040
143653  23 1888 0.645   186.3  11.342 11.780 0.135 0.110  11.842  2.980  3.876 2.018 0.434 0.514 4.553 0.141 0.137 6.241 0.045 0.033
143722  28 1890 0.892   120.8  11.188 11.438 0.034 0.040  43.495  3.713  4.533 0.622 0.023 0.033 3.083 0.019 0.015 5.574 0.001 0.002
143731   7 1891 0.856   159.5  10.963 11.217 0.043 0.032  13.308  0.973  1.267 0.896 0.424 0.930 2.590 0.461 0.742 5.326 0.319 0.287
143735  23 1892 0.989   160.7  10.986 11.288 0.049 0.046  10.127  2.063  1.020 1.093 0.637 0.523 2.127 0.548 0.578 4.480 0.661 0.338
 14375  16   38 0.828   268.9  11.172 11.178 0.017 0.021   0.000  0.000  0.000 4.999 0.071 0.099 5.166 0.003 0.003 5.272 0.040 0.051
143863   8 1893 0.896   122.4  10.431 10.591 0.051 0.070   5.729  0.522  0.715 0.539 0.059 0.053 2.902 0.113 0.089 5.502 0.030 0.023
143888  28 1894 0.611    35.4   9.924 10.012 0.035 0.033   0.520  0.055  0.079 0.348 0.082 0.097 2.133 0.144 0.183 5.979 0.047 0.085
143947  23 1895 0.838   196.2  10.781 10.955 0.053 0.055   0.000  0.000  0.034 0.901 0.123 1.873 3.073 0.162 0.254 4.847 0.089 1.013
143964  28 1896 0.915   181.5  11.050 11.329 0.102 0.071  27.864  5.904  5.912 4.533 0.159 0.123 4.890 0.097 0.104 5.611 0.104 0.078
144078   7 1898 0.735   219.9  11.396 11.562 0.017 0.023   0.000  0.000  0.000 3.680 0.078 0.081 3.808 0.008 0.000 3.923 0.063 0.057
144112   8 1900 0.677   152.5  10.709 10.830 0.093 0.124   9.268  1.982  2.836 6.571 0.028 0.034 6.696 0.021 0.025 6.958 0.023 0.028
144203   7 1901 0.684   183.1  10.602 11.146 0.113 0.114  25.371  6.916  5.736 2.796 1.595 2.099 4.979 0.620 0.950 6.750 0.232 0.218
144263  23 1903 0.659   179.2  10.717 10.923 0.088 0.074  10.244  2.943  2.189 0.838 0.134 0.585 3.608 0.222 0.323 6.585 0.041 0.019
144263  28 1904 0.659   158.3  10.717 10.984 0.107 0.091   4.033  1.134  1.401 0.760 0.237 1.435 2.879 0.340 0.965 5.825 0.237 0.451
144370  28 1906 0.950   282.6  11.101 11.149 0.046 0.076   1.331  0.502  0.479 4.593 0.025 0.039 4.721 0.014 0.035 5.044 0.031 0.031
144377   8 1907 0.696   240.8  11.401 11.396 0.009 0.011  18.385  1.016  1.176 5.039 0.037 0.044 5.412 0.042 0.050 6.363 0.045 0.040
144593  23 1909 0.677   211.3  11.013 11.237 0.037 0.073   0.000  0.000  0.000 3.562 1.332 0.340 3.875 0.067 0.099 4.123 0.112 0.052
144632   7 1910 0.678   271.4  11.355 11.468 0.059 0.047  16.702  1.987  1.989 1.402 0.675 1.494 3.297 0.397 1.025 6.036 0.541 0.448
144651  28 1911 0.726    34.1  10.220 10.324 0.068 0.084  15.230  2.506  4.714 5.794 0.215 0.173 6.365 0.077 0.080 6.888 0.014 0.016
144677   8 1912 0.676   182.7  11.368 11.395 0.033 0.038   7.791  0.688  0.841 4.657 0.115 0.093 5.276 0.035 0.028 6.147 0.043 0.040
144718   8 1913 0.696   117.0  10.437 10.632 0.111 0.156   3.862  1.055  2.013 5.115 0.267 0.188 5.580 0.147 0.167 6.504 0.114 0.131
144900  23 1914 0.831   137.2  11.120 11.576 0.137 0.127  18.751  5.015  7.202 3.673 0.330 0.211 4.223 0.195 0.208 5.439 0.210 0.207
144923  28 1915 0.877    91.4   9.539 10.412 0.053 0.056   7.928  0.234  0.243 3.021 0.593 0.653 4.625 0.332 0.309 5.946 0.071 0.062
144953  28 1916 0.700   155.8  10.970 11.334 0.098 0.119  17.669  4.071  5.573 0.486 0.037 0.078 2.695 0.031 0.093 6.029 0.007 0.012
144958   7 1917 0.663   195.0  10.436 10.687 0.084 0.118  10.570  1.920  3.233 3.469 0.922 0.760 5.240 0.387 0.402 6.942 0.092 0.084
145094  28 1918 0.658    89.1  10.385 10.723 0.103 0.110   0.410  0.177  0.279 1.995 1.060 1.298 3.434 0.384 0.689 5.127 0.226 0.632
145276   8 1919 0.751   161.7  10.720 10.865 0.041 0.058   0.000  0.000  0.000 4.907 0.088 0.116 5.096 0.006 0.016 5.232 0.056 0.042
145278  23 1920 0.751   226.1  11.216 11.630 0.162 0.148   0.002  0.002  0.656 0.736 0.025 0.020 3.336 0.026 0.035 5.757 0.033 0.037
145294   8 1921 0.685   198.5  10.659 10.907 0.076 0.082   0.000  0.000  0.000 1.152 0.412 2.582 2.835 0.226 1.028 4.068 0.182 0.065
145306  23 1922 0.671   172.2  11.200 11.628 0.076 0.062  34.652  6.395  5.045 0.899 0.183 1.791 3.224 0.154 1.125 6.231 0.237 0.372
145380   7 1923 0.696   212.0  10.845 11.121 0.142 0.157   1.137  1.137  1.184 3.151 1.398 1.623 4.172 0.491 0.925 5.447 0.130 0.020
145441  28 1925 0.819    76.3  10.858 10.987 0.043 0.051  35.219  4.591  5.099 4.093 0.243 0.217 5.191 0.132 0.111 6.273 0.027 0.021
145476  28 1926 0.649   161.3  11.143 11.381 0.053 0.076   0.888  0.296  0.277 4.255 0.139 0.138 4.573 0.084 0.122 5.306 0.137 0.195
145515  23 1927 0.726   182.3  10.843 11.165 0.048 0.085   0.000  0.000  0.000 3.684 0.071 0.105 3.855 0.012 0.003 4.041 0.070 0.128
145533  28 1928 0.753  1000.0   9.979 10.351 0.119 0.100  22.428  6.544  6.711 5.953 0.206 0.165 6.402 0.087 0.070 6.781 0.016 0.014
145803  23 1931 0.895   152.6  11.353 11.474 0.051 0.061  27.507  2.936  3.104 2.142 1.007 0.578 3.335 0.587 0.549 5.349 0.421 0.239
145803  28 1932 0.895   143.3  11.353 11.674 0.101 0.109  34.565  6.711  9.545 1.113 0.584 1.075 2.682 0.453 0.793 5.113 0.351 0.343
145882  28 1933 0.659   165.7  10.738 11.034 0.038 0.056   0.000  0.000  0.000 0.786 0.004 0.168 3.475 0.044 0.064 5.926 0.049 0.045
145923   8 1935 0.605   162.3  10.886 11.050 0.069 0.073  17.452  3.058  3.745 1.589 0.585 1.531 4.461 0.304 0.729 7.066 0.072 0.143
145939  23 1936 0.832   168.1  11.052 11.290 0.052 0.079   0.000  0.000  0.000 3.127 0.068 0.114 3.343 0.016 0.026 3.537 0.211 0.164
146049  23 1938 0.663   185.9  10.992 11.243 0.012 0.016   0.000  0.000  0.000 0.731 0.000 0.028 3.504 0.014 0.007 6.203 0.025 0.025
146184  23 1939 0.833   214.5  10.805 10.864 0.041 0.044   0.493  0.088  0.109 4.572 0.181 0.126 4.803 0.098 0.092 5.259 0.111 0.156
146193  28 1940 0.880   221.6  10.893 11.080 0.057 0.075   0.000  0.000  0.025 0.707 0.013 0.284 2.995 0.061 0.117 4.967 0.068 0.060
146213   7 1941 0.687   171.3  10.831 11.037 0.021 0.031   0.000  0.000  0.000 3.921 0.102 0.059 4.059 0.008 0.006 4.186 0.086 0.053
146357  23 1944 1.002   462.7  11.057 11.166 0.062 0.074   2.640  0.589  0.722 3.868 0.192 0.152 4.158 0.110 0.111 4.708 0.130 0.153
146419  28 1945 0.900   210.0  10.404 11.501 0.082 0.062  35.947  6.530  6.119 0.468 0.052 0.131 2.535 0.101 0.099 5.320 0.018 0.016
146502  23 1946 0.713   111.0  10.304 10.640 0.115 0.098  14.095  3.663  4.298 4.426 0.624 0.443 5.672 0.271 0.211 6.804 0.052 0.046
146502  28 1947 0.713   278.1  10.304 10.694 0.100 0.141   6.405  1.507  2.519 0.719 0.055 0.380 3.393 0.055 0.232 6.316 0.004 0.040
146596   7 1949 0.687    73.2  10.494 10.828 0.124 0.104   5.358  0.953  1.428 3.398 2.141 1.348 4.935 0.600 0.671 6.471 0.488 0.293
146741  28 1951 0.559   125.8  10.322 10.908 0.051 0.033  10.582  0.876  0.713 0.956 0.129 0.882 4.135 0.139 0.513 7.226 0.024 0.098
146815   8 1952 0.889   202.4  11.084 11.358 0.049 0.093   0.970  0.325  0.370 0.616 0.008 0.033 2.835 0.029 0.002 4.954 0.018 0.029
146848  23 1953 0.958   163.9  11.506 11.897 0.075 0.115  51.519  8.920 13.453 0.297 0.031 0.109 1.624 0.069 0.150 4.565 0.067 0.087
146910  28 1954 0.674    89.0   9.447 10.030 0.109 0.112   1.785  0.416  0.545 2.106 0.906 1.009 4.515 0.395 0.485 6.739 0.088 0.101
146965   7 1955 0.661    77.7  10.361 10.478 0.081 0.081   8.172  0.875  1.328 4.169 0.440 0.343 5.603 0.228 0.191 7.025 0.047 0.039
146997  28 1956 0.906   143.7  10.783 11.215 0.131 0.124  13.905  3.854  5.593 0.766 0.248 1.141 2.617 0.256 0.754 5.119 0.125 0.282
147029  23 1957 0.752   158.7  10.071 10.380 0.052 0.065   9.763  1.253  1.557 4.790 0.275 0.282 5.712 0.142 0.159 6.639 0.034 0.034
147063   8 1958 0.950   161.4  11.014 11.423 0.061 0.046 178.913 22.747 18.989 4.631 0.180 0.137 5.230 0.093 0.071 5.808 0.019 0.014
147109  23 1959 0.808   162.8  10.957 11.332 0.153 0.123   0.000  0.000  0.000 4.192 0.243 0.205 4.442 0.001 0.020 4.630 0.078 0.100
147166   8 1960 0.972   142.0  10.558 10.930 0.030 0.029  15.813  0.944  1.241 0.744 0.098 0.174 3.111 0.079 0.117 5.320 0.013 0.022
147178  23 1961 0.660   107.8  10.536 10.950 0.075 0.098  13.179  2.708  4.174 0.934 0.027 0.192 3.921 0.009 0.065 6.699 0.005 0.010
147270   7 1963 0.847   237.1  11.151 11.249 0.027 0.028   0.000  0.000  0.001 2.444 0.305 0.361 4.275 0.002 0.042 5.238 0.043 0.048
 14729  16   39 0.864   241.8  11.179 11.551 0.026 0.028  30.526  2.166  2.942 0.369 0.069 0.294 2.092 0.187 0.313 5.233 0.068 0.107
147418  28 1964 0.879   177.4  11.430 11.648 0.028 0.029  31.567  2.580  3.231 0.410 0.094 0.142 2.067 0.112 0.147 5.024 0.073 0.089
147467   7 1965 0.797   121.9  10.674 11.099 0.095 0.070   5.054  1.365  1.583 0.860 0.283 1.588 2.673 0.141 0.994 5.122 0.258 0.526
147539   8 1967 0.696   132.2  10.895 11.166 0.016 0.022   0.000  0.000  0.001 0.715 0.002 0.066 3.267 0.038 0.013 5.695 0.062 0.060
147613  28 1969 0.881   203.5  11.015 11.387 0.157 0.169  14.214  5.470  7.270 0.884 0.174 1.475 3.120 0.204 0.716 5.209 0.099 0.231
147736  23 1971 0.677   180.1  11.394 11.620 0.019 0.021  12.699  0.772  0.867 0.482 0.053 0.049 2.196 0.097 0.046 5.166 0.069 0.065
147849   7 1972 0.677   251.1  11.050 11.268 0.030 0.052   0.000  0.000  0.000 4.040 0.128 0.053 4.165 0.011 0.000 4.274 0.086 0.056
147912  28 1973 0.661   183.0  10.918 11.170 0.022 0.035   0.000  0.000  0.007 0.706 0.003 0.015 3.328 0.033 0.025 5.872 0.060 0.070
147948  23 1974 0.701   237.1  11.045 11.301 0.071 0.109   0.890  0.251  0.353 0.724 0.008 0.009 3.286 0.016 0.008 5.766 0.022 0.015
147964  23 1975 0.979   158.7  10.999 11.232 0.077 0.089  34.247  6.967  9.179 0.949 0.179 0.667 3.258 0.080 0.285 5.321 0.015 0.054
147999  23 1976 0.886   237.6  11.352 11.423 0.029 0.041   0.000  0.000  0.000 3.999 0.329 0.094 4.136 0.019 0.007 4.271 0.060 0.083
148184   7 1980 0.688    98.9  10.571 10.863 0.035 0.042  14.849  1.465  1.816 5.135 0.186 0.154 5.753 0.148 0.147 6.802 0.072 0.064
148387  23 1984 0.889   164.1  10.966 11.218 0.096 0.092  26.855  5.944  6.128 0.694 0.070 0.239 3.152 0.079 0.142 5.602 0.018 0.029
148398   8 1985 0.676   203.8  11.154 11.289 0.129 0.109   0.000  0.000  0.001 5.554 0.172 0.076 5.702 0.010 0.004 5.845 0.026 0.066
148448   7 1986 0.663   176.9  10.885 11.054 0.014 0.020   0.000  0.000  0.000 4.060 0.083 0.095 4.185 0.005 0.024 4.312 0.070 0.057
148448   8 1987 0.663   202.6  10.885 11.165 0.019 0.023   0.000  0.000  0.000 2.273 0.543 0.432 3.052 0.039 0.004 3.452 0.120 0.147
148698   8 1989 0.676   145.4  10.393 10.607 0.021 0.026   0.000  0.000  0.000 4.387 0.238 0.145 5.856 0.023 0.003 6.504 0.014 0.016
148746  28 1991 0.690    57.2  10.396 10.805 0.105 0.114   8.678  1.560  2.709 0.884 0.032 2.923 3.882 0.083 1.419 6.468 0.090 0.333
148901  23 1994 0.675   183.7  11.041 11.254 0.058 0.033   2.195  0.193  0.237 0.936 0.453 1.311 2.118 0.215 1.132 4.413 0.457 1.229
149055  23 1997 0.708   159.2  10.221 10.579 0.151 0.131  12.465  3.204  4.302 4.431 0.368 0.414 5.671 0.203 0.214 6.824 0.039 0.044
149267  28 2001 0.837   135.1  11.525 11.686 0.054 0.062 102.170 12.949 17.012 4.531 0.160 0.134 5.081 0.124 0.122 6.045 0.058 0.057
149304  23 2002 0.678   108.4  10.703 10.944 0.028 0.027   2.885  0.299  0.532 0.398 0.095 0.187 1.895 0.134 0.195 5.114 0.083 0.212
149310  28 2003 0.886   178.4  10.869 11.258 0.128 0.151   5.607  1.986  3.291 0.706 0.038 0.052 3.024 0.045 0.026 5.211 0.021 0.010
149413  28 2005 0.958   219.7  11.210 11.500 0.064 0.059  16.769  1.975  2.724 1.434 0.864 0.874 2.668 0.522 0.675 4.744 0.569 0.411
149462   8 2006 0.697   217.0  11.110 11.295 0.039 0.054   2.612  0.299  0.373 3.434 0.335 0.247 4.052 0.153 0.157 5.226 0.197 0.219
149488  28 2007 0.752   147.9  10.335 10.818 0.118 0.146   3.504  0.936  1.618 5.089 0.159 0.121 5.390 0.099 0.105 6.083 0.105 0.109
149626  23 2009 0.946   190.3  11.042 11.322 0.074 0.117   0.000  0.000  0.000 2.660 0.110 0.047 2.804 0.005 0.029 2.930 0.100 0.097
149715  28 2011 0.702   255.9  10.403 10.699 0.121 0.104   7.634  1.895  1.630 0.983 0.181 1.171 3.809 0.165 0.595 6.472 0.032 0.120
149738  28 2012 0.887   138.8  10.382 10.727 0.038 0.046   1.649  0.400  0.561 3.963 0.580 0.096 4.317 0.264 0.126 5.160 0.300 0.259
149905   8 2016 0.854   202.5  10.958 11.253 0.127 0.122  12.516  2.868  3.680 2.521 1.489 0.901 3.790 0.580 0.581 5.506 0.490 0.295
150047   7 2018 0.662   113.9  10.590 10.969 0.077 0.099  12.115  2.160  3.321 4.745 0.543 0.309 5.500 0.299 0.305 6.792 0.192 0.154
150190  28 2021 0.958   251.2  11.212 11.447 0.037 0.064   0.000  0.000  0.000 2.665 0.102 0.088 2.794 0.023 0.003 2.930 0.084 0.080
150278   7 2023 0.896   119.3  10.756 11.087 0.124 0.153  17.320  3.988  6.942 4.325 0.207 0.160 4.779 0.144 0.139 5.660 0.083 0.096
150336   8 2024 0.675    86.4  10.275 10.495 0.098 0.134  10.967  2.531  2.307 4.994 1.254 0.952 6.111 0.449 0.441 7.051 0.120 0.090
150346  23 2025 0.703   121.7  10.907 11.223 0.037 0.065   0.000  0.000  0.002 0.732 0.016 0.068 3.288 0.056 0.007 5.683 0.063 0.078
150411  28 2027 0.831   121.8  10.722 11.058 0.062 0.077  13.027  3.521  4.551 0.573 0.055 0.546 2.782 0.082 0.315 5.626 0.009 0.031
150528  28 2028 0.830   168.9  10.889 11.139 0.090 0.083  39.649  7.679  9.682 3.423 0.733 0.391 4.832 0.305 0.202 6.155 0.063 0.041
150567   7 2029 0.662   273.3  10.706 10.930 0.143 0.134   2.702  0.859  1.204 1.167 0.540 1.430 2.943 0.361 0.959 5.595 0.362 0.589
150680  23 2030 0.749   111.5  10.415 10.694 0.035 0.050   0.000  0.000  0.002 0.711 0.007 0.108 3.192 0.047 0.007 5.492 0.077 0.106
150715  23 2032 0.750   159.6  10.895 11.364 0.081 0.054  60.861 11.645 11.060 5.743 0.102 0.054 6.035 0.072 0.055 6.593 0.045 0.038
150739  28 2034 0.897   205.0  11.206 11.377 0.084 0.069  24.164  4.683  6.004 0.576 0.107 1.028 2.614 0.108 0.690 5.269 0.044 0.202
150848   8 2035 0.701   256.1  11.041 11.249 0.029 0.037   0.000  0.000  0.000 1.546 0.327 0.346 4.134 0.060 0.059 5.896 0.054 0.058
150870  23 2036 0.664   197.4  10.735 10.988 0.043 0.021   0.000  0.000  0.000 3.170 0.226 0.045 3.489 0.034 0.175 3.804 0.319 0.406
151019   8 2038 0.701   162.0  10.496 10.828 0.109 0.082   0.890  0.888  5.261 0.878 0.041 0.169 3.607 0.051 0.014 6.216 0.105 0.110
151045  28 2039 1.029   152.5  10.834 11.168 0.115 0.138   7.852  1.876  2.811 2.719 1.472 0.675 3.568 0.555 0.490 4.779 0.471 0.334
151083  28 2040 0.713   185.5  11.108 11.247 0.108 0.150   4.796  1.325  2.201 5.487 0.247 0.119 5.755 0.064 0.088 6.257 0.087 0.104
151148  23 2042 0.751   141.9  10.456 10.742 0.070 0.085  10.926  1.905  2.710 2.385 1.100 0.783 4.464 0.455 0.388 6.397 0.099 0.082
151161   7 2043 0.667   270.9  11.239 11.377 0.012 0.016   0.000  0.000  0.000 4.047 0.086 0.051 4.159 0.002 0.016 4.266 0.081 0.071
151258   7 2045 0.666   113.5  10.753 11.028 0.067 0.111   0.883  0.305  0.373 0.904 0.033 0.615 3.473 0.085 0.235 5.646 0.018 0.007
151296  23 2046 0.998   261.4  11.803 11.979 0.097 0.049   0.000  0.000  1.031 2.534 0.025 0.003 2.607 1.097 0.003 2.690 1.443 0.003
151373  23 2048 0.676   180.7  10.411 10.778 0.064 0.085   0.000  0.000  0.000 0.540 0.018 0.282 2.126 0.117 0.390 3.692 0.423 1.181
151475   8 2049 0.536   114.1  10.665 10.924 0.085 0.084   0.000  0.000  0.060 2.066 1.049 1.972 3.608 0.017 0.495 4.827 0.502 0.667
151555   7 2050 0.666   166.0  11.070 11.380 0.096 0.073   1.311  1.141  2.470 0.946 0.083 0.263 3.813 0.017 0.097 6.253 0.059 0.047
151566  23 2051 0.735   157.8  10.243 10.525 0.060 0.073   9.725  1.481  1.997 3.953 0.569 0.473 5.325 0.253 0.246 6.639 0.056 0.049
151572  28 2052 0.885   232.5  10.698 10.869 0.057 0.061  12.163  1.518  2.032 0.686 0.038 0.356 3.162 0.025 0.209 5.616 0.003 0.041
151793  23 2053 0.900   200.4  10.660 10.707 0.109 0.118  11.616  4.199  6.224 5.217 0.275 0.116 5.487 0.087 0.081 5.896 0.072 0.049
151806   7 2054 0.677   114.6  10.754 11.057 0.064 0.100   5.466  0.905  1.662 0.941 0.154 0.762 3.414 0.194 0.400 5.930 0.100 0.156
151821   8 2055 0.666   188.6  11.180 11.712 0.112 0.073  25.640  5.993  4.694 0.440 0.099 0.137 2.232 0.171 0.173 5.691 0.115 0.069
151826  28 2056 0.972   283.9  10.932 11.210 0.058 0.091   0.000  0.000  0.000 0.572 0.003 0.131 2.522 0.060 0.037 4.285 0.059 0.075
151862  28 2058 0.973   170.8  11.685 11.905 0.056 0.063  54.087  5.879  8.198 2.301 0.442 0.356 3.094 0.326 0.380 4.827 0.353 0.262
151888  28 2059 0.740   174.1  10.826 11.163 0.082 0.106   4.503  1.059  1.572 4.252 1.228 0.234 4.735 0.299 0.308 5.792 0.395 0.335
152046  23 2061 0.890   174.3  11.252 11.497 0.107 0.085   1.463  0.627  0.659 1.662 1.282 1.001 2.636 0.634 0.673 3.872 0.669 0.942
152125   7 2062 0.787   165.1  10.873 11.029 0.107 0.070   0.000  0.000  0.000 3.182 1.044 1.441 4.690 0.027 0.408 5.421 0.073 0.013
152136   8 2063 0.666   124.7  10.496 10.752 0.105 0.123   6.188  1.692  2.311 0.858 0.119 2.570 3.662 0.110 1.384 6.464 0.075 0.346
152265  23 2065 0.908   141.1  10.828 11.123 0.095 0.122   5.683  1.111  2.142 3.066 0.803 0.428 3.772 0.347 0.377 5.056 0.387 0.349
152268  28 2066 0.957   229.4  11.167 11.151 0.035 0.036  22.871  2.322  2.351 4.012 0.208 0.179 4.501 0.159 0.163 5.435 0.121 0.101
155314   8 2069 0.954    87.3  10.683 11.002 0.082 0.096  52.348  9.484  8.170 4.224 0.765 0.459 5.052 0.309 0.207 5.757 0.065 0.042
155474   7 2070 0.951   232.1  11.269 11.502 0.119 0.134  16.098  3.749  4.788 2.645 0.722 0.500 3.445 0.357 0.439 4.904 0.396 0.330
155482  28 2071 0.896   229.5  11.133 11.227 0.034 0.055   0.000  0.000  0.000 4.103 0.056 0.022 4.192 0.005 0.015 4.277 0.043 0.050
155507  23 2072 0.907   174.2  10.950 11.211 0.058 0.086   0.000  0.000  0.000 1.085 0.295 0.566 3.135 0.020 0.102 4.556 0.053 0.117
155731  23 2076 0.722   113.0  10.374 10.577 0.071 0.106   5.773  0.969  1.396 4.783 0.475 0.252 5.429 0.274 0.247 6.541 0.158 0.119
155860  23 2077 0.631   126.3  10.687 10.947 0.083 0.109  10.538  2.055  2.856 0.813 0.040 1.451 3.698 0.088 0.816 6.725 0.075 0.183
155889  28 2078 0.764   124.1  10.526 10.506 0.030 0.041   0.000  0.000  0.000 5.213 0.144 0.089 5.669 0.008 0.017 5.858 0.025 0.027
156032  28 2080 0.807   134.1  10.341  9.765 0.038 0.041  49.246  4.227  5.726 6.482 0.009 0.005 6.558 0.001 0.000 6.592 0.000 0.000
156055   7 2081 0.952   239.2  11.629 11.763 0.024 0.023  13.412  1.418  1.267 2.447 0.377 0.384 3.709 0.084 0.098 4.739 0.062 0.057
156055   8 2082 0.952   126.5  11.629 11.942 0.093 0.118   0.000  0.000  0.343 2.651 1.045 2.133 4.374 0.196 0.561 5.227 0.033 0.143
156069  23 2083 0.722   203.4  10.736 10.966 0.039 0.056   0.211  0.104  0.102 0.702 0.011 0.040 3.245 0.007 0.001 5.652 0.015 0.034
156085   7 2084 0.884   184.1  10.702 10.832 0.081 0.122   2.592  0.601  0.947 4.322 0.140 0.124 4.616 0.081 0.110 5.307 0.120 0.124
156118   8 2085 0.830   218.4  10.946 11.135 0.029 0.037   0.000  0.000  0.000 3.470 0.443 0.294 3.879 0.015 0.023 4.183 0.178 0.229
156355  28 2087 0.885   200.8  10.950 11.149 0.098 0.158   0.000  0.000  0.000 3.296 0.222 0.571 4.367 0.051 0.031 4.813 0.048 0.083
156405  23 2088 0.987   208.0  11.257 11.433 0.036 0.037   0.000  0.000  0.001 1.158 0.296 0.417 3.210 0.056 0.129 4.642 0.045 0.035
156504  28 2090 0.954   143.9  11.219 11.497 0.074 0.104   4.471  0.955  1.376 2.545 0.411 0.240 3.008 0.199 0.292 4.141 0.232 0.347
156588   7 2092 0.885   221.6  11.276 11.997 0.081 0.058  33.321  5.988  4.862 0.108 0.019 0.036 0.844 0.048 0.082 4.004 0.095 0.071
156603  23 2093 0.832   135.3  10.894 11.209 0.084 0.060  23.122  7.780  9.417 5.320 0.199 0.136 5.592 0.091 0.131 6.096 0.103 0.096
156614  23 2094 0.602   144.6  10.566 10.768 0.100 0.120   0.660  0.660  0.754 5.359 2.094 0.892 5.994 0.346 0.442 6.708 0.216 0.052
156654   8 2095 0.975   212.8  11.100 11.367 0.049 0.044  38.725 13.512 12.745 5.211 0.067 0.076 5.347 0.033 0.055 5.580 0.039 0.045
156700  28 2096 0.690   194.8  10.989 11.277 0.038 0.060   0.000  0.000  0.000 0.711 0.002 0.050 3.212 0.040 0.018 5.561 0.082 0.082
156795  28 2097 0.831   162.4   9.847  9.906 0.043 0.068   0.000  0.000  0.000 4.791 0.027 0.043 4.869 0.005 0.010 4.951 0.042 0.031
156862  23 2098 0.718   108.5  10.881 11.210 0.076 0.101  34.490  7.449  9.901 5.023 0.243 0.182 5.640 0.144 0.152 6.650 0.068 0.067
156883  23 2099 0.668   153.0  10.664 10.941 0.112 0.106  13.364  3.554  4.589 5.548 0.365 0.180 6.012 0.173 0.237 6.886 0.143 0.134
157096  28 2103 0.675   178.3  10.847 11.186 0.038 0.049   0.000  0.000  0.000 0.680 0.039 0.696 2.602 0.212 0.218 4.151 0.191 0.194
157103   7 2104 0.644   188.6  10.848 11.150 0.070 0.077   7.572  1.257  1.566 0.677 0.093 0.326 2.917 0.096 0.187 6.015 0.105 0.117
157147   7 2105 0.660   213.7  10.967 11.891 0.143 0.128   9.091  2.267  2.843 0.552 0.285 1.684 1.555 0.216 1.855 4.256 0.290 1.647
157197   8 2106 0.914   212.1  11.026 11.282 0.057 0.093   1.448  0.346  0.480 0.618 0.015 0.079 2.714 0.024 0.026 4.687 0.011 0.038
157229   8 2107 0.631   293.7  11.233 11.215 0.019 0.027   0.000  0.000  0.000 5.478 0.046 0.022 5.572 0.003 0.018 5.667 0.042 0.054
157304  23 2108 0.988   239.7  11.577 11.828 0.049 0.037  47.730  3.138  3.852 1.098 0.619 0.718 2.406 0.552 0.635 4.754 0.488 0.303
157455  28 2109 0.952   215.6  11.286 11.222 0.029 0.048   0.932  0.252  0.314 4.609 0.021 0.028 4.675 0.000 0.001 4.730 0.031 0.019
157499  28 2110 0.900   155.1  11.010 11.145 0.064 0.078   0.000  0.000  0.001 2.476 0.867 0.872 4.052 0.073 0.241 4.920 0.058 0.097
157594  23 2113 0.632   195.6  10.982 11.227 0.062 0.074  31.132  3.774  5.681 4.502 0.781 0.399 5.618 0.409 0.338 7.089 0.159 0.106
157603  23 2114 0.593   131.5  10.676 10.821 0.059 0.062  34.279  4.635  6.497 6.145 0.171 0.151 6.886 0.085 0.079 7.613 0.017 0.017
157762  28 2116 0.912   133.3  10.723 11.253 0.087 0.063   9.705  1.891  2.299 0.274 0.050 0.056 1.582 0.077 0.099 4.601 0.029 0.052
157902  28 2117 0.700   160.2   9.735 10.107 0.217 0.072   4.856  0.281  0.470 4.944 0.568 0.708 5.957 0.316 0.375 6.921 0.063 0.075
157906   8 2118 0.705   122.1   9.498 10.015 0.049 0.049   2.496  0.134  0.152 3.423 0.905 0.537 5.126 0.456 0.326 6.734 0.093 0.063
157954   7 2119 0.949   196.7  11.129 11.386 0.058 0.062  25.148  2.991  4.087 0.604 0.128 1.095 2.484 0.178 0.742 5.060 0.119 0.235
158044  23 2121 0.893   282.2  11.494  3.631 2.155 2.209   0.000  0.000  0.000 1.757 0.759 0.003 3.097 0.221 0.003 4.827 0.391 0.003
158128  28 2122 0.832   175.6  10.988 11.161 0.078 0.056   0.000  0.000  0.000 1.433 0.665 1.078 3.670 0.174 0.379 5.158 0.054 0.014
158230  23 2124 0.734   107.1  10.441 10.816 0.077 0.105  22.652  6.017  8.306 4.274 0.856 0.551 5.605 0.270 0.203 6.704 0.043 0.039
158315   8 2126 0.890   160.9  10.745 10.905 0.031 0.045   0.000  0.000  0.000 2.873 0.087 0.076 3.011 0.001 0.006 3.161 0.083 0.060
158362  23 2127 0.909   209.6  11.092 11.376 0.047 0.034  33.650  2.816  2.740 0.592 0.035 1.439 2.859 0.088 0.872 5.412 0.072 0.205
158448   7 2128 0.828   129.0  11.034 11.000 0.020 0.031  12.229  1.043  1.241 4.252 0.170 0.121 4.767 0.144 0.132 5.873 0.102 0.090
158484  23 2130 0.678   204.2  10.913 11.444 0.088 0.107   0.000  0.000  0.000 0.055 0.013 0.049 0.111 0.018 0.016 0.158 0.039 0.008
158534  23 2132 0.830   115.4  10.802 11.153 0.100 0.135   6.080  1.680  2.479 1.090 0.267 2.474 3.467 0.150 1.094 5.385 0.129 0.362
158582  28 2134 0.915   215.1  10.925 11.284 0.100 0.074  32.343  7.072  5.587 0.734 0.097 0.625 3.130 0.082 0.332 5.502 0.020 0.063
158620  23 2135 0.659   175.7  10.803 10.949 0.049 0.064   7.073  0.859  1.031 4.762 0.236 0.214 5.345 0.171 0.202 6.562 0.180 0.170
158782  23 2136 0.829   174.9  10.674 10.908 0.041 0.061   0.000  0.000  0.000 3.119 0.097 0.095 3.273 0.008 0.005 3.434 0.089 0.092
158849  28 2137 0.825   115.9  10.176 10.528 0.057 0.059   6.753  0.631  1.063 2.120 0.927 0.765 4.117 0.431 0.409 6.030 0.084 0.085
158926  28 2138 0.830   212.1  11.581 11.680 0.055 0.065   0.000  0.000  0.000 2.223 0.491 0.896 3.887 0.036 0.430 4.934 0.119 1.189
158934   8 2139 0.837   192.7  11.331 11.461 0.037 0.043   0.000  0.000  0.000 1.835 0.354 0.327 3.985 0.064 0.053 5.280 0.036 0.041
159028  28 2140 0.695    88.2  10.022 10.219 0.061 0.084   5.900  0.929  1.272 4.712 0.303 0.247 5.819 0.155 0.132 6.914 0.033 0.025
159059  23 2141 1.006   198.2  11.340 11.608 0.047 0.043  29.773  2.838  3.281 0.988 0.565 0.605 2.260 0.521 0.581 4.662 0.428 0.285
159144  28 2142 0.831   205.6   9.583  4.113 2.766 2.660   0.000  0.000  0.000 1.949 0.711 0.003 3.684 0.088 0.003 5.297 0.266 0.003
159263  28 2143 0.717   154.9  10.325 10.450 0.033 0.035  14.964  1.495  1.958 5.401 0.183 0.141 6.150 0.089 0.074 6.883 0.017 0.015
159408  23 2144 0.831    91.0  10.680 10.938 0.111 0.139   5.334  1.328  2.080 3.947 2.187 0.408 4.601 0.519 0.336 5.678 0.437 0.244
159428   8 2145 0.835   187.0  10.807 11.156 0.056 0.042  16.279  2.520  2.343 0.594 0.078 0.229 2.859 0.113 0.246 5.623 0.037 0.049
159619  28 2147 0.889   112.7  11.061 11.568 0.143 0.131  14.251  4.383  6.599 0.653 0.269 1.025 2.031 0.293 0.845 4.603 0.282 0.499
159640   7 2148 0.920   208.2  11.037 11.311 0.098 0.125   0.845  0.302  0.447 0.591 0.038 0.755 2.147 0.020 0.355 3.737 0.092 0.076
159743   8 2150 0.893   147.8  10.664 11.034 0.107 0.123   8.274  2.195  3.087 0.573 0.123 0.892 2.325 0.166 0.624 5.054 0.103 0.226
159749  23 2151 0.941   248.1  10.877 11.223 0.049 0.053  21.475  2.482  3.109 0.426 0.015 0.022 2.532 0.012 0.021 5.226 0.004 0.001
159846  28 2152 0.946   215.2  11.429 11.561 0.018 0.024   1.159  0.332  0.331 3.777 0.038 0.038 3.942 0.030 0.037 4.401 0.040 0.035
159961  23 2155 0.683   135.7  10.775 11.129 0.079 0.130   7.063  1.493  2.963 0.759 0.154 1.130 2.724 0.280 0.736 5.754 0.221 0.370
159961  28 2156 0.683   131.8  10.775 11.106 0.102 0.139   4.262  1.134  2.042 0.847 0.040 0.218 3.506 0.058 0.115 5.976 0.044 0.010
159971  28 2157 0.675   115.0  10.874 11.095 0.016 0.020   2.308  0.201  0.216 0.067 0.002 0.005 0.527 0.001 0.009 3.779 0.025 0.000
160062  23 2158 0.836   155.7  11.091 11.300 0.022 0.036   0.000  0.000  0.000 3.181 0.091 0.074 3.315 0.004 0.025 3.438 0.059 0.113
160363   7 2162 0.790   201.2  11.099 11.299 0.035 0.050   0.998  0.222  0.194 3.499 0.176 0.144 3.835 0.119 0.134 4.619 0.126 0.201
160469  23 2167 0.837   235.5  11.069 11.109 0.036 0.046   0.000  0.000  0.000 3.933 0.363 0.309 4.845 0.026 0.003 5.235 0.037 0.058
160513  28 2169 0.947   156.2  10.914 11.083 0.100 0.124   4.493  1.140  1.623 3.894 0.717 0.335 4.373 0.252 0.233 5.107 0.264 0.270
160525   7 2170 0.834   147.6  10.545 10.697 0.048 0.057   2.106  0.631  1.117 3.554 0.299 0.289 4.099 0.179 0.246 5.295 0.183 0.225
160861  23 2174 1.033   215.6  11.006 11.151 0.080 0.088  14.763  3.684  4.754 3.925 0.369 0.257 4.342 0.171 0.214 5.077 0.181 0.162
161004   7 2176 0.943   270.3  11.151 11.248 0.035 0.054   0.000  0.000  0.000 3.881 0.048 0.059 3.978 0.001 0.019 4.065 0.049 0.026
161113   8 2178 0.891   218.8  11.203 11.260 0.031 0.037   0.000  0.000  0.000 4.107 0.050 0.050 4.200 0.002 0.004 4.276 0.048 0.030
161188   7 2181 0.891   210.2  10.965 11.110 0.064 0.105   0.000  0.000  0.000 4.345 0.168 0.136 4.516 0.003 0.006 4.648 0.044 0.069
161217  28 2182 0.711   192.7  10.826 10.802 0.018 0.027   0.000  0.000  0.000 5.757 0.023 0.030 5.824 0.002 0.001 5.895 0.029 0.030
161346   8 2184 0.657   211.1  11.018 11.240 0.009 0.011   0.000  0.000  0.000 0.761 0.014 0.087 3.453 0.023 0.053 6.027 0.044 0.029
161439  28 2185 0.689   123.6  10.793 11.113 0.080 0.113  12.170  1.958  2.604 2.835 1.745 1.409 4.623 0.631 0.720 6.437 0.430 0.301
161484  23 2187 0.659   190.5  10.607 10.747 0.068 0.043   0.002  0.002  0.011 5.258 0.074 0.032 6.271 0.016 0.020 6.701 0.010 0.009
161516   7 2188 0.839   157.3  10.693 10.915 0.055 0.069   5.122  0.850  1.209 5.458 0.027 0.022 5.588 0.018 0.022 5.925 0.021 0.023
161631  23 2189 0.676   228.0  11.118 11.696 0.103 0.134   0.000  0.000  0.000 0.075 0.014 0.015 0.272 0.103 0.109 0.587 0.535 0.312
161766  28 2191 0.640   194.6  10.790 10.985 0.017 0.025   0.000  0.000  0.000 4.200 0.088 0.077 4.311 0.008 0.033 4.442 0.090 0.032
161822  23 2194 0.676   122.3  10.789 10.994 0.070 0.084   4.798  0.919  1.290 4.914 0.199 0.152 5.343 0.148 0.139 6.304 0.150 0.144
161822   8 2193 0.675   143.8  10.789 10.878 0.033 0.049   8.027  1.335  1.982 5.769 0.260 0.125 6.083 0.140 0.145 6.761 0.155 0.127
161830  28 2195 0.973   119.4  10.922 10.973 0.050 0.067   1.644  0.411  0.501 4.575 0.060 0.033 4.731 0.035 0.030 5.074 0.029 0.032
161980  28 2197 0.748    92.4  10.454 10.833 0.036 0.040  18.732  1.690  2.405 3.718 0.458 0.367 5.146 0.233 0.197 6.547 0.048 0.042
161993   7 2198 0.702    95.3  10.619 11.014 0.027 0.034  13.108  1.081  1.211 0.655 0.018 0.051 3.369 0.005 0.035 6.361 0.001 0.002
162149   8 2200 0.704   283.9  11.038 11.261 0.016 0.021   0.000  0.000  0.009 0.730 0.014 0.102 3.309 0.024 0.029 5.721 0.048 0.046
162239  28 2201 0.946   123.2  11.383 11.669 0.028 0.032  59.760  5.105  5.762 0.440 0.023 0.038 2.515 0.015 0.053 5.205 0.002 0.001
162246  23 2202 0.907   259.1  11.482 11.644 0.034 0.046   0.684  0.307  0.253 2.968 0.580 0.713 3.852 0.063 0.210 4.485 0.045 0.116
162314  23 2203 1.008   232.1  11.330 11.577 0.050 0.085   2.422  0.514  0.657 2.374 0.103 0.128 2.675 0.069 0.125 3.515 0.132 0.186
162314  28 2204 1.008   210.7  11.330 11.567 0.058 0.088   1.538  0.423  0.568 2.365 0.136 0.184 2.681 0.083 0.164 3.461 0.152 0.229
162397   7 2205 0.703   170.7  10.899 11.122 0.078 0.054  11.815  1.684  2.187 2.052 1.211 1.311 3.915 0.681 0.855 6.286 0.446 0.281
162397   8 2206 0.703   162.8  10.899 11.197 0.076 0.099   8.799  1.577  2.236 1.058 0.145 1.215 3.607 0.022 0.504 5.945 0.112 0.199
162454  28 2207 0.902   141.8  10.942 11.211 0.053 0.055  17.237  1.888  2.814 0.590 0.080 1.384 2.598 0.112 0.944 5.256 0.103 0.289
162495  28 2208 0.673   172.0  10.759 11.038 0.077 0.099   4.327  0.702  1.040 1.612 0.949 1.267 3.222 0.537 0.997 5.811 0.629 0.595
162587   7 2210 0.790   190.0  10.824 11.105 0.107 0.165   0.000  0.000  0.000 3.497 1.948 0.581 4.032 0.057 0.143 4.384 0.113 0.130
162620  23 2211 0.706    86.7  10.285 10.657 0.049 0.062   5.694  0.725  0.991 0.711 0.040 1.308 3.389 0.097 0.771 6.317 0.046 0.170
162776  28 2213 0.885   214.6  10.773 11.157 0.087 0.123   0.000  0.000  0.000 1.887 0.809 0.303 2.381 0.019 0.110 2.805 0.195 0.398
162807   8 2214 0.730   109.8  10.723 11.017 0.100 0.080  13.803  1.900  2.677 1.176 0.368 2.981 3.892 0.032 1.464 6.263 0.207 0.370
162810  23 2215 0.894   197.0  11.010 10.982 0.026 0.037   0.000  0.000  0.000 4.815 0.050 0.050 4.909 0.006 0.008 4.997 0.033 0.051
162906   7 2216 0.831   151.6  11.264 11.384 0.070 0.076   7.648  1.688  2.302 4.569 0.544 0.215 4.976 0.175 0.138 5.623 0.175 0.143
163025  23 2218 0.902   255.8  11.454 11.602 0.017 0.016   0.142  0.075  0.109 3.029 0.117 0.119 3.242 0.063 0.096 3.699 0.044 0.126
163059  23 2219 0.911   147.1  10.635 11.101 0.172 0.163  15.852  5.030  6.565 4.144 0.885 0.349 4.747 0.330 0.290 5.652 0.250 0.154
163095  28 2220 0.907   168.6  10.751 10.874 0.052 0.082   0.000  0.000  0.000 5.131 0.010 0.027 5.248 0.007 0.006 5.321 0.029 0.023
163233  23 2221 1.027   166.8  11.282 11.528 0.046 0.053  17.031  1.246  1.311 2.102 0.502 0.372 2.838 0.370 0.411 4.472 0.457 0.371
163237  28 2222 0.837   128.1  11.162 11.322 0.046 0.053  63.738  9.153  8.467 4.454 0.230 0.223 5.178 0.160 0.159 6.151 0.054 0.043
163262   8 2223 0.892   119.5  11.555 11.901 0.055 0.055  28.778  3.287  4.370 1.148 0.657 0.661 2.213 0.463 0.677 4.570 0.719 0.550
163375  23 2224 0.708   161.0  10.557 10.991 0.029 0.036   1.315  0.286  1.198 0.172 0.029 0.072 0.915 0.082 0.099 3.507 0.479 0.182
163375  28 2225 0.708   160.6  10.557 10.827 0.057 0.075   0.926  0.168  0.235 3.555 0.373 0.281 4.061 0.238 0.274 5.222 0.357 0.407
163453   7 2226 0.934   157.8  11.435 11.674 0.046 0.031  40.681  2.240  2.413 0.866 0.409 0.876 2.459 0.444 0.709 5.039 0.337 0.270
163453   8 2227 0.934   150.5  11.435 11.749 0.014 0.011  30.892  0.546  0.585 0.246 0.089 0.131 1.249 0.287 0.282 4.480 0.256 0.177
163495  28 2228 0.836   197.5  10.725 10.817 0.054 0.068   0.000  0.000  0.000 3.596 0.667 0.965 4.714 0.027 0.162 5.225 0.047 0.093
163599   7 2229 0.891   157.6  10.605 10.790 0.118 0.177   0.000  0.000  0.000 4.757 0.106 0.101 4.889 0.005 0.035 4.998 0.048 0.024
163678  23 2230 0.909   203.3  11.302 11.449 0.047 0.065   6.527  0.900  1.040 3.794 0.414 0.181 4.164 0.185 0.162 4.947 0.220 0.239
163698  28 2231 0.708   150.5  11.012 11.250 0.113 0.099   6.188  1.680  2.207 1.399 0.588 2.047 3.452 0.285 1.050 5.637 0.288 0.559
163869  28 2233 0.950   145.2  11.232 11.617 0.108 0.135  45.551 10.153 18.726 3.592 0.222 0.192 4.151 0.150 0.174 5.284 0.089 0.106
163892  23 2234 0.746   198.5  11.036 11.398 0.126 0.138   0.474  0.471  0.572 0.770 0.009 0.047 3.278 0.002 0.002 5.560 0.019 0.019
163989   8 2235 0.758   259.9  10.735 10.994 0.010 0.013   0.000  0.000  0.000 3.505 0.041 0.019 3.632 0.021 0.050 3.747 0.108 0.100
164140  28 2236 0.708  1000.0  10.821 11.461 0.051 0.072   0.000  0.000  0.000 0.224 0.000 0.003 0.729 0.272 0.003 1.318 0.868 0.003
164214  28 2237 0.697   221.2  11.211 11.406 0.021 0.038   0.000  0.000  0.000 3.873 0.078 0.059 4.016 0.001 0.035 4.145 0.063 0.084
164215  23 2238 0.910   172.0  11.225 11.333 0.090 0.142   0.000  0.000  0.000 3.926 0.698 0.100 4.073 0.032 0.014 4.208 0.097 0.074
164231  23 2239 0.946   528.5  11.586 11.704 0.016 0.018   0.185  0.087  0.123 2.194 0.238 0.165 3.313 0.039 0.011 4.044 0.024 0.077
164289  28 2240 0.706   113.4  10.679 10.965 0.064 0.066   6.720  0.763  1.231 1.124 0.277 1.435 3.614 0.108 0.640 6.024 0.116 0.268
164415  23 2241 0.678   215.3  11.207 11.526 0.148 0.134   0.000  0.000  0.001 0.902 0.100 0.139 3.644 0.058 0.027 5.989 0.040 0.058
164422  23 2242 0.866   201.1  11.151 11.724 0.158 0.141  15.853  5.349  5.748 0.739 0.273 1.363 2.284 0.220 0.876 4.498 0.294 0.628
164422  28 2243 0.866   187.7  11.151 11.470 0.043 0.059   5.790  0.640  0.979 0.179 0.064 0.253 0.823 0.099 0.334 3.397 0.355 0.605
164423   7 2244 0.850   185.2  10.493 10.829 0.075 0.075  25.016  4.588  5.120 3.081 0.236 0.922 4.917 0.079 0.268 6.121 0.014 0.042
164459   8 2245 0.704   216.6  10.928 11.155 0.030 0.029   0.935  0.108  0.128 0.706 0.036 0.509 2.970 0.065 0.278 5.130 0.029 0.026
164503  23 2246 1.024   190.9  11.089 11.338 0.058 0.067  87.159 13.072 18.094 4.820 0.023 0.029 5.029 0.019 0.026 5.440 0.008 0.011
164721   8 2247 1.015   132.4  10.902 11.294 0.120 0.108  59.367 14.419 14.699 3.165 0.634 0.833 4.319 0.249 0.403 5.387 0.096 0.095
164755  23 2248 0.608   117.2  10.137 10.326 0.098 0.149   4.174  0.970  1.846 5.544 1.075 0.217 6.216 0.381 0.219 7.288 0.136 0.068
164802  28 2250 0.705   117.6  10.509 10.837 0.038 0.052   0.000  0.000  0.000 0.836 0.050 0.342 3.551 0.024 0.176 5.923 0.045 0.017
164813  23 2251 0.709   127.3  10.902 11.173 0.064 0.044  33.132  5.878  5.447 6.039 0.111 0.051 6.282 0.068 0.056 6.788 0.057 0.044
164841  28 2252 0.948   167.4  10.891 11.118 0.133 0.173   0.000  0.000  0.630 3.230 0.820 0.641 4.007 0.009 0.112 4.385 0.056 0.058
164929  28 2254 0.947   390.6  11.269 11.455 0.016 0.018   3.668  0.450  0.418 2.518 0.301 0.274 3.776 0.057 0.060 4.689 0.020 0.025
165052  23 2255 0.839   156.3  10.897 10.909 0.032 0.046   0.000  0.000  0.000 5.153 0.039 0.054 5.267 0.010 0.017 5.350 0.026 0.059
165059  28 2256 0.884   262.0  11.095 11.235 0.038 0.038   0.000  0.000  0.056 1.355 0.434 1.128 3.429 0.237 0.108 4.898 0.036 0.490
165155   7 2257 0.764   205.4  11.255 11.709 0.117 0.078  36.978  9.474  8.738 5.121 0.112 0.090 5.426 0.076 0.074 6.130 0.086 0.063
165409  26 2260 0.989   155.0  11.075 11.562 0.128 0.088  57.274 13.545 13.235 0.553 0.058 0.053 2.778 0.062 0.046 5.162 0.009 0.015
165661  26 2262 0.947   234.3  11.173 11.621 0.087 0.108  27.138  4.901  8.393 0.199 0.017 0.045 1.485 0.008 0.074 4.599 0.006 0.040
165666  26 2263 0.831    81.3  11.056 11.404 0.048 0.066  23.373  5.635 10.200 0.595 0.065 0.755 2.679 0.006 0.451 5.485 0.062 0.103
165700  22 2264 0.843   104.7  10.580 10.701 0.047 0.052  19.974  2.203  2.981 4.258 0.265 0.259 5.222 0.132 0.139 6.182 0.028 0.029
165871   5 2266 0.704   186.4  10.869 11.117 0.020 0.031   0.000  0.000  0.001 0.731 0.003 0.111 3.324 0.054 0.048 5.755 0.051 0.032
165976  26 2268 0.841   159.4  10.865 11.344 0.101 0.094  35.096  9.292  7.350 0.790 0.108 1.199 3.302 0.106 0.665 5.782 0.031 0.131
165992   6 2269 0.760   174.4  11.433 11.846 0.075 0.090  19.264  3.647  5.788 0.278 0.105 0.321 1.341 0.164 0.369 4.417 0.202 0.405
166155  22 2271 0.756   148.4  10.265 10.570 0.046 0.057   8.420  0.955  1.101 3.027 0.702 0.506 4.750 0.364 0.267 6.433 0.074 0.056
166309   5 2272 0.703   143.7  10.804 11.298 0.112 0.123  12.728  3.074  4.364 2.737 0.981 0.817 4.022 0.550 0.663 6.092 0.464 0.353
166331  22 2273 0.706   195.9  11.080 11.428 0.095 0.122   0.000  0.000  0.000 3.115 0.429 0.630 4.629 0.091 0.007 5.329 0.086 0.168
166382  22 2274 0.792   224.6  11.033 11.244 0.088 0.110   0.000  0.000  0.000 4.960 0.077 0.034 5.052 0.001 0.003 5.133 0.044 0.036
166427  26 2276 0.952   227.3  11.569 11.836 0.135 0.169   0.000  0.000  0.008 1.282 0.339 0.595 3.327 0.032 0.111 4.585 0.049 0.072
166436  26 2277 0.842    98.0  10.829 11.113 0.034 0.034  35.369  3.667  4.139 2.106 0.191 0.305 4.437 0.073 0.092 6.062 0.010 0.010
166503  22 2278 0.839   186.6  10.505 10.973 0.121 0.114  14.477  3.803  4.609 0.769 0.080 0.643 3.285 0.065 0.327 5.793 0.007 0.069
166550   6 2279 0.762   172.5  11.208 11.641 0.065 0.071 100.237 17.245 20.190 4.427 0.274 0.272 5.256 0.187 0.211 6.430 0.069 0.069
166598   5 2280 0.704   199.2  10.849 11.530 0.079 0.055  22.982  3.946  3.342 4.184 0.291 0.204 4.803 0.217 0.231 6.189 0.234 0.198
166634   6 2281 0.854   159.8  10.742 11.151 0.051 0.055   0.000  0.000  0.000 0.199 0.032 0.003 0.662 0.319 0.003 1.223 0.967 0.003
166730   5 2282 0.706   163.6  10.700 10.987 0.136 0.133   1.854  0.892  1.323 0.862 0.063 0.162 3.589 0.003 0.088 6.038 0.036 0.013
166779  26 2283 0.677   226.7  10.588 11.086 0.019 0.017   0.000  0.000  0.000 0.160 0.001 0.025 0.678 0.070 0.294 1.324 0.629 0.720
166806   6 2284 1.017   155.8  10.815 11.068 0.053 0.077   0.000  0.000  0.000 2.962 0.237 0.152 3.186 0.007 0.033 3.378 0.124 0.102
166891  22 2286 0.839   171.2  10.902 11.222 0.056 0.055  24.751  3.323  4.128 0.695 0.037 1.508 3.202 0.008 0.835 5.760 0.033 0.173
166909  22 2287 0.846   238.3  11.270 11.339 0.019 0.019   0.000  0.000  0.001 3.697 0.166 0.608 4.591 0.019 0.029 5.026 0.053 0.148
166920  26 2288 1.013   147.5  10.833 11.224 0.037 0.034  15.558  1.031  1.551 0.486 0.139 0.739 2.112 0.246 0.598 4.724 0.146 0.221
166982  26 2289 0.883   122.8  10.755 11.343 0.068 0.052  32.897  4.977  4.254 0.658 0.085 0.619 3.063 0.121 0.367 5.581 0.030 0.074
167044  22 2290 0.756   213.0  10.898 11.198 0.098 0.150   0.001  0.001  0.444 1.239 0.255 0.656 3.744 0.013 0.229 5.491 0.060 0.037
167056   5 2291 0.894   219.0  10.891 11.122 0.056 0.090   0.000  0.000  0.000 2.844 0.077 0.091 2.999 0.010 0.003 3.129 0.087 0.070
167269  22 2293 0.916   224.3  11.110 11.241 0.046 0.061   6.909  1.003  1.327 4.080 0.207 0.170 4.465 0.131 0.122 5.196 0.142 0.137
167269  26 2294 0.916   246.5  11.110 11.423 0.075 0.138   3.893  1.180  1.644 0.661 0.007 0.109 2.926 0.029 0.062 5.028 0.009 0.005
167270  26 2295 0.925   254.6  10.915 11.100 0.106 0.074  24.614  4.420  3.837 1.108 0.433 1.710 3.472 0.314 0.844 5.542 0.060 0.161
167477  26 2296 0.972   149.5  10.823 11.011 0.110 0.143   0.000  0.000  0.444 4.592 0.256 0.124 4.795 0.004 0.015 4.975 0.009 0.074
167481  22 2297 0.793   149.5  10.900 10.949 0.062 0.076   0.000  0.000  0.000 5.241 0.070 0.047 5.359 0.002 0.008 5.452 0.040 0.050
167583   6 2298 0.705    85.3  10.925 11.132 0.040 0.059  10.430  1.002  1.410 4.585 0.618 0.226 5.259 0.188 0.157 6.334 0.183 0.170
167627   6 2299 0.884   153.9  10.863 11.194 0.064 0.052  26.105  3.209  3.123 0.787 0.129 0.932 3.238 0.123 0.512 5.632 0.033 0.102
167748  26 2300 0.747   221.1  11.152 11.348 0.010 0.013   0.000  0.000  0.000 3.630 0.088 0.032 3.715 0.003 0.007 3.820 0.081 0.046
167853  22 2302 0.915   309.8  11.324 11.462 0.024 0.028   0.000  0.000  0.001 1.639 0.197 0.210 3.744 0.030 0.030 5.049 0.039 0.035
167877  22 2303 0.844   153.4  11.024 11.280 0.063 0.079   4.780  0.718  0.967 0.933 0.485 0.818 2.097 0.359 0.636 4.390 0.583 0.635
168102  22 2306 0.756   151.0  11.010 11.378 0.065 0.051  40.019  5.286  4.170 1.081 0.279 1.237 3.756 0.197 0.623 6.241 0.046 0.121
168109   5 2307 0.892    99.4  11.041 11.587 0.102 0.114  52.529 11.743 15.627 0.533 0.024 0.100 2.805 0.010 0.082 5.472 0.000 0.012
168109   6 2308 0.892    84.4  11.041 11.268 0.029 0.030  22.375  1.623  2.064 0.448 0.030 0.043 2.600 0.033 0.039 5.397 0.006 0.010
168135   6 2309 0.885   119.5  10.728 10.951 0.090 0.067  16.744  2.587  2.184 1.155 0.434 1.423 3.530 0.280 0.701 5.687 0.061 0.138
168259  26 2310 0.734   115.1  10.282 10.557 0.060 0.072  10.572  1.462  2.237 3.994 0.626 0.439 5.352 0.269 0.222 6.650 0.054 0.045
168322  22 2311 0.746   180.3  10.848 11.097 0.076 0.101   0.000  0.000  0.193 3.286 0.442 1.017 5.037 0.032 0.227 5.886 0.041 0.040
168334   5 2312 0.741   134.3  11.279 11.403 0.036 0.045   6.088  0.710  0.839 4.530 0.203 0.150 4.883 0.127 0.141 5.700 0.171 0.212
168472  26 2314 0.837   122.7  10.549 11.000 0.091 0.100  43.394  8.423 11.429 4.466 0.266 0.205 5.353 0.116 0.115 6.236 0.024 0.024
168540  22 2315 0.731   170.4  10.927 11.055 0.062 0.044   6.675  2.015  2.084 6.005 0.089 0.040 6.146 0.046 0.034 6.480 0.051 0.043
168554  26 2316 0.847   154.8  10.467 10.892 0.036 0.038  13.033  1.040  1.542 0.804 0.082 0.521 3.357 0.059 0.285 5.802 0.010 0.056
168753   6 2317 0.676   193.1  11.105 11.451 0.078 0.104   0.000  0.000  0.000 0.805 0.032 0.179 3.497 0.017 0.080 5.896 0.043 0.046
168871  22 2318 0.713    98.3  10.223 10.455 0.076 0.146   3.322  0.633  0.970 4.186 1.296 0.480 5.094 0.571 0.399 6.472 0.354 0.170
168961  26 2319 0.837   216.2  11.087 11.302 0.104 0.144   0.000  0.000  0.000 4.616 0.395 0.181 4.811 0.023 0.027 4.952 0.045 0.061
169076   6 2320 0.677   280.6  11.344 11.537 0.009 0.013   0.000  0.000  0.000 4.003 0.059 0.033 4.102 0.007 0.009 4.194 0.078 0.008
169134   6 2321 0.855   222.8  11.029 11.286 0.067 0.108   0.000  0.000  0.000 3.030 0.059 0.110 3.178 0.002 0.049 3.329 0.064 0.063
169191   5 2322 1.005   132.3  11.039 11.355 0.053 0.046 125.597 15.915 13.431 4.134 0.251 0.173 4.856 0.132 0.094 5.553 0.026 0.021
169212  26 2323 0.842   338.3  11.264 11.473 0.040 0.061   0.000  0.000  0.003 0.685 0.002 0.204 3.056 0.050 0.092 5.204 0.042 0.038
169219  22 2324 0.632   155.8  11.012 11.235 0.127 0.139   0.000  0.000  0.008 5.382 3.863 0.454 5.813 0.265 0.089 6.077 0.052 0.103
169241  26 2325 0.867   222.2  11.148 11.308 0.093 0.122  13.813  2.683  3.913 3.416 2.421 0.465 4.295 0.592 0.372 5.563 0.485 0.208
169320   6 2326 0.876   152.8  10.953 11.178 0.049 0.057   0.049  0.040  0.132 2.990 0.106 0.093 3.201 0.061 0.063 3.678 0.055 0.042
169341  22 2327 0.746   287.0  11.004 11.316 0.099 0.073  14.743  2.983  4.208 0.729 0.178 1.334 2.863 0.192 0.881 5.733 0.108 0.326
169351  26 2328 0.839   140.0  10.829 11.336 0.137 0.147  13.074  3.748  6.699 2.856 1.807 0.753 3.999 0.623 0.458 5.542 0.493 0.252
169510  22 2331 0.953    68.7  10.926 11.291 0.051 0.057  34.747  3.899  4.974 0.728 0.060 0.802 3.073 0.066 0.416 5.359 0.015 0.083
169519   5 2332 0.676    77.5  10.217 10.711 0.124 0.122   9.569  2.500  3.293 2.631 0.908 0.800 4.767 0.393 0.396 6.786 0.087 0.080
169598  22 2333 0.841   110.6  11.091 10.944 0.103 0.156   8.224  3.630 10.889 5.150 3.640 0.164 5.484 0.414 0.191 6.019 0.291 0.112
169606  26 2334 0.843   197.6  10.653 11.056 0.081 0.100   0.000  0.000  0.001 0.481 0.023 0.654 1.676 0.123 0.247 2.759 0.522 1.050
169683  26 2336 0.868   204.7  11.150 11.415 0.067 0.094   5.241  0.945  1.286 0.468 0.093 0.754 1.889 0.059 0.474 4.105 0.081 0.490
169835  22 2337 0.949   224.2  11.035 11.333 0.122 0.150   7.113  2.057  3.075 3.468 0.476 0.369 4.028 0.197 0.256 4.920 0.224 0.283
169846  26 2338 0.746   113.5  10.787 11.289 0.115 0.099  12.508  2.924  4.165 0.684 0.111 0.272 2.817 0.120 0.254 5.682 0.051 0.091
169901   6 2339 0.893   247.6  11.236 11.513 0.049 0.047   7.108  0.683  0.848 0.562 0.121 1.205 1.906 0.087 0.729 4.030 0.334 0.692
169933   5 2340 0.944   181.5  10.461 10.921 0.026 0.055  21.746  0.872  1.466 0.632 0.001 0.003 3.023 0.002 0.001 5.390 0.001 0.000
170068  22 2341 0.659   141.1  11.185 11.546 0.048 0.037  20.794  2.496  2.262 0.590 0.139 0.307 2.654 0.198 0.274 5.964 0.130 0.144
170088  22 2343 0.832   203.4  10.818 11.076 0.115 0.108   0.000  0.000  0.000 1.314 0.631 0.003 2.241 0.170 0.003 3.047 1.294 0.003
170228  26 2344 0.952   254.2  11.434 11.514 0.021 0.028   0.000  0.000  0.000 3.837 0.045 0.066 3.917 0.009 0.040 3.997 0.060 0.007
170265  26 2345 0.840   152.9  11.374 11.750 0.071 0.119   9.177  1.541  3.033 0.436 0.057 0.403 1.790 0.035 0.252 3.964 0.075 0.276
170336   6 2346 0.849   124.2  11.117 11.546 0.105 0.130  12.465  3.211  5.114 0.762 0.069 0.088 3.103 0.053 0.028 5.264 0.027 0.015
170484  22 2347 0.842   486.1  11.288 11.413 0.010 0.014   0.000  0.000  0.000 3.109 0.040 0.089 3.214 0.043 0.024 3.330 0.118 0.049
170514  26 2349 0.994   113.5  10.788 11.094 0.049 0.051  21.843  2.245  2.670 0.624 0.024 0.105 2.918 0.025 0.076 5.200 0.004 0.015
170656  22 2350 0.910   247.6  11.367 11.509 0.035 0.044  85.992  9.492 11.963 5.067 0.052 0.080 5.455 0.024 0.029 5.855 0.014 0.014
170707  22 2351 0.926   181.6  11.047 11.316 0.062 0.079  13.240  1.771  2.129 2.493 0.643 0.399 3.332 0.418 0.438 5.037 0.424 0.304
170833   6 2355 0.957   203.9  11.244 11.625 0.046 0.043 155.255 17.066 15.761 3.539 0.439 0.309 4.623 0.229 0.163 5.663 0.048 0.034
171079   5 2357 0.754   192.2  10.632 10.853 0.044 0.041   0.000  0.000  0.000 1.032 0.227 0.628 3.493 0.028 0.280 5.442 0.070 0.038
171194  22 2358 0.916    99.7  10.760 11.039 0.080 0.106  12.126  2.042  2.624 3.632 0.759 0.359 4.335 0.355 0.339 5.494 0.268 0.194
171194  26 2359 0.916   102.1  10.760 11.098 0.058 0.054   8.832  0.894  1.262 1.196 0.660 0.916 2.657 0.486 0.715 5.034 0.459 0.329
171281  22 2361 0.764    84.7  10.489 10.702 0.034 0.035  14.980  1.025  1.249 3.993 0.329 0.409 5.237 0.192 0.232 6.491 0.053 0.050
171281  26 2362 0.764    61.0  10.489 10.639 0.042 0.049  23.318  2.884  3.794 4.919 0.471 0.322 5.878 0.172 0.132 6.640 0.029 0.022
171383  22 2363 0.954   129.7  10.926 11.173 0.087 0.123  10.534  2.218  3.414 3.616 0.363 0.242 4.110 0.203 0.227 5.133 0.208 0.180
171493  22 2364 0.949   282.1  11.711 11.873 0.035 0.038   1.917  0.507  0.660 1.075 0.344 0.612 2.964 0.026 0.184 4.340 0.025 0.037
171493  26 2365 0.949   307.5  11.711 11.897 0.044 0.076   1.898  0.532  0.550 2.523 0.063 0.082 2.764 0.047 0.077 3.442 0.082 0.110
171578  26 2366 0.943   337.1  11.072 11.710 0.128 0.096   0.000  0.000  0.000 0.435 0.146 0.301 0.826 0.075 0.061 1.213 0.487 0.419
171620  26 2367 0.952   156.2  11.140 11.429 0.134 0.176   0.000  0.000  0.029 3.924 0.130 0.142 4.138 0.029 0.008 4.347 0.064 0.120
171670   5 2369 0.892   159.4  10.905 11.345 0.125 0.132  10.394  2.696  3.672 0.527 0.192 0.797 1.876 0.239 0.695 4.627 0.264 0.435
171911  26 2371 0.568   142.9  10.557 11.012 0.132 0.129   1.329  0.408  0.742 0.549 0.175 1.001 2.042 0.194 0.802 4.883 0.248 0.750
172016   5 2373 0.607   199.5  10.963 11.106 0.013 0.018   0.000  0.000  0.000 4.281 0.069 0.099 4.421 0.020 0.016 4.554 0.132 0.047
172052  22 2374 0.841   206.4  10.630 10.760 0.054 0.056   0.000  0.000  0.000 3.121 1.279 0.557 3.786 0.094 0.050 4.380 0.282 0.430
172111  26 2376 0.835   288.8  11.444 11.635 0.031 0.044   0.045  0.045  0.118 0.649 0.004 0.098 2.912 0.054 0.018 4.996 0.052 0.054
172147  22 2377 0.952    98.6  11.181 11.523 0.042 0.044  55.763  5.920  7.700 0.637 0.029 0.330 2.969 0.019 0.189 5.339 0.003 0.036
172207  26 2378 0.949   215.0  10.802 11.103 0.059 0.083   0.000  0.000  0.000 2.486 0.895 0.153 2.684 0.077 0.105 2.894 0.099 0.046
172315  22 2379 0.624   167.7  10.604 10.853 0.037 0.059   0.000  0.000  0.000 0.804 0.009 0.152 3.581 0.039 0.039 6.111 0.057 0.057
172388  22 2380 0.835   148.0  10.426 10.785 0.093 0.065  20.231  5.588  6.202 5.591 0.152 0.088 5.838 0.076 0.072 6.244 0.060 0.039
172480   6 2381 0.604    43.5  10.192 10.467 0.045 0.052   4.308  0.507  0.657 1.175 0.244 1.426 4.194 0.136 0.704 7.018 0.028 0.142
172536  22 2383 0.833   202.5  10.891 11.153 0.057 0.093   0.000  0.000  0.000 3.078 0.104 0.073 3.238 0.022 0.052 3.419 0.088 0.081
172612  26 2385 0.954   288.5  11.199 11.585 0.160 0.158   0.000  0.000  0.061 2.951 1.714 1.213 4.010 0.182 0.302 4.563 0.035 0.106
172758   6 2387 0.972   218.1  10.931 11.205 0.067 0.088   0.000  0.000  0.000 0.602 0.012 2.263 2.522 0.183 0.724 4.205 0.090 0.602
172810   5 2388 0.894   136.9  10.895 11.447 0.071 0.045  24.191  3.263  2.858 0.424 0.095 0.430 2.115 0.229 0.440 5.120 0.101 0.158
172885  22 2389 0.690   252.7  11.289 11.544 0.015 0.024   0.000  0.000  0.000 0.724 0.004 0.039 3.389 0.016 0.002 5.950 0.039 0.038
172885  26 2390 0.690   259.0  11.289 11.548 0.016 0.024   0.000  0.000  0.000 0.722 0.005 0.045 3.371 0.011 0.020 5.916 0.027 0.022
172894  26 2391 0.869   107.5  10.880 11.216 0.075 0.103  37.264  7.185  9.680 2.404 0.904 0.658 4.197 0.382 0.324 5.884 0.079 0.067
172961  22 2392 0.835   141.0  10.808 11.260 0.103 0.089  13.003  3.980  4.284 1.182 0.515 2.151 3.229 0.207 1.191 5.470 0.199 0.411
172961  26 2393 0.835   105.6  10.808 11.252 0.079 0.058   8.435  2.285  2.172 1.494 0.795 0.898 2.796 0.566 0.752 5.161 0.697 0.382
173062  22 2394 1.030   208.3  11.033 11.215 0.053 0.058  62.379  7.888  9.787 3.330 0.324 0.225 4.360 0.159 0.122 5.377 0.034 0.025
173102   6 2395 0.856   172.7  11.098 11.324 0.083 0.094   0.003  0.003  0.233 2.522 0.154 0.129 4.668 0.005 0.002 5.836 0.019 0.021
173144   5 2396 0.854   173.0  10.725 11.004 0.129 0.150   0.598  0.444  1.077 2.648 1.505 1.793 4.350 0.162 0.535 5.298 0.185 0.153
173150  26 2397 0.743   242.2  10.839 10.858 0.056 0.050   0.000  0.000  0.000 4.523 0.501 0.816 5.404 0.057 0.150 5.785 0.043 0.059
173352  26 2399 0.861   144.3  10.836 11.227 0.080 0.070  32.486  5.176  5.224 1.388 0.572 1.281 3.730 0.324 0.600 5.821 0.069 0.121
173404  22 2400 1.023   204.5  11.566 11.931 0.035 0.042  26.550  2.628  3.015 1.337 0.237 0.159 1.771 0.186 0.257 3.283 0.353 0.419
173408   6 2401 0.943   111.4  10.387 10.526 0.052 0.051  19.750  2.131  2.367 3.543 0.193 0.194 5.009 0.054 0.057 5.810 0.006 0.007
173457  22 2402 0.676    69.9  10.343 10.548 0.110 0.143  14.816  3.882  7.682 5.232 0.322 0.283 6.190 0.111 0.123 7.074 0.023 0.023
173720   6 2404 0.977   168.5  10.909 11.243 0.085 0.067  51.044  9.248  7.216 2.692 0.752 0.462 4.168 0.346 0.217 5.509 0.067 0.041
173724  22 2405 0.974   315.7  10.997 11.281 0.050 0.039   0.000  0.000  0.000 1.904 0.121 0.003 2.124 0.147 0.003 2.403 0.300 0.003
173724  26 2406 0.973   340.2  10.997 11.180 0.060 0.091   0.000  0.000  0.000 3.678 0.139 0.060 3.797 0.000 0.012 3.910 0.071 0.070
173728  26 2407 0.916   168.6  11.196 11.600 0.106 0.128  20.689  4.530  6.940 0.895 0.447 0.961 2.294 0.371 0.736 4.738 0.356 0.409
173823  26 2408 0.844   285.1  11.788 11.772 0.021 0.024   0.523  0.201  0.217 2.953 0.295 0.347 4.172 0.017 0.052 4.876 0.002 0.006
173841  22 2409 0.765   259.0  11.121 11.280 0.028 0.035   0.000  0.000  0.102 2.516 0.304 0.298 4.534 0.006 0.016 5.625 0.049 0.056
173867  26 2410 0.608   113.0  10.840 11.220 0.070 0.058   9.565  1.452  1.662 0.883 0.239 1.359 3.080 0.340 0.928 6.302 0.278 0.402
173928   5 2411 0.959   226.9  11.540 11.652 0.029 0.032   5.540  0.944  0.958 2.675 0.426 0.706 3.798 0.044 0.196 4.630 0.068 0.118
173964  26 2412 0.878   183.6  10.869 11.054 0.039 0.062   0.000  0.000  0.016 2.559 1.574 0.411 3.011 0.084 0.060 3.410 0.128 0.251
174053   5 2413 0.894   139.9  10.521 10.817 0.064 0.071  10.608  1.522  2.291 0.675 0.021 0.143 3.125 0.018 0.080 5.576 0.000 0.012
174053   6 2414 0.894   161.6  10.521 10.887 0.104 0.116  15.332  3.218  5.716 1.736 0.717 0.839 3.808 0.294 0.411 5.712 0.063 0.088
174095  22 2415 0.690   113.4  10.555 11.139 0.066 0.052  38.274  5.328  3.990 3.936 0.499 0.386 5.442 0.272 0.208 6.863 0.054 0.041
174106   6 2416 0.765   202.0  10.885 11.124 0.044 0.066   0.573  0.115  0.131 3.088 1.608 0.292 3.606 0.326 0.255 4.535 0.370 0.400
174149  22 2417 0.843   185.8  11.090 11.346 0.077 0.110   0.000  0.000  0.011 3.135 0.091 0.134 3.406 0.017 0.052 3.677 0.160 0.261
174149  26 2418 0.843   204.4  11.090 11.351 0.079 0.130   0.000  0.000  0.003 3.142 0.258 0.164 3.454 0.019 0.068 3.723 0.109 0.229
174368  26 2419 0.875   139.4  10.783 11.241 0.065 0.052  19.981  3.338  2.687 0.484 0.052 0.084 2.636 0.138 0.181 5.438 0.029 0.030
174436  22 2420 0.743   195.8  10.790 10.998 0.028 0.029   0.000  0.000  0.000 2.075 0.343 0.360 4.392 0.076 0.077 5.768 0.036 0.036
174469  26 2421 0.953   104.6  10.667 11.080 0.068 0.074  20.422  2.945  4.984 0.686 0.025 0.903 3.038 0.014 0.483 5.338 0.011 0.102
174551  22 2423 1.008   181.4  10.637 10.944 0.063 0.078   9.953  1.414  2.349 0.559 0.069 1.151 2.400 0.112 0.780 4.873 0.086 0.239
174639  26 2424 0.835   240.0  10.968 11.199 0.054 0.080   0.000  0.000  0.000 3.059 0.087 0.114 3.268 0.000 0.051 3.458 0.097 0.090
174715   6 2426 0.658    92.8  10.416 10.809 0.105 0.135   9.906  2.485  4.103 1.344 0.401 1.211 4.147 0.199 0.567 6.743 0.038 0.112
174821   5 2427 0.668    84.4  10.937 11.333 0.053 0.082  20.111  2.617  4.912 0.579 0.044 0.096 3.038 0.042 0.073 6.325 0.001 0.006
174821   6 2428 0.668    87.9  10.937 11.270 0.052 0.057  13.160  1.410  1.864 0.954 0.161 0.843 3.533 0.082 0.402 6.196 0.079 0.158
174859  22 2429 0.883   202.6  11.314 11.456 0.044 0.070   0.694  0.416  0.216 3.197 1.293 0.320 4.147 0.166 0.063 4.788 0.050 0.070
174859  26 2430 0.882   193.2  11.314 11.517 0.047 0.077   0.000  0.000  0.001 0.624 0.007 0.114 2.786 0.053 0.033 4.766 0.049 0.043
174876   5 2431 0.722   279.9  11.164 11.420 0.017 0.023   0.000  0.000  0.000 0.679 0.001 0.017 3.053 0.062 0.050 5.284 0.084 0.097
174931  26 2432 0.945   234.3  11.327 11.502 0.058 0.098   0.000  0.000  0.000 3.898 1.169 0.003 3.957 0.042 0.003 4.006 0.074 0.003
174939   6 2433 0.945   130.8  10.999 11.292 0.045 0.059  26.986  3.953  5.972 0.533 0.040 0.304 2.679 0.027 0.210 5.256 0.006 0.033
175009  22 2434 0.788   120.8  10.755 10.959 0.079 0.102   5.959  1.030  1.327 3.640 0.348 0.294 4.304 0.240 0.280 5.721 0.247 0.220
175010   5 2435 0.730   176.9  11.035 11.194 0.137 0.133   4.357  1.328  1.949 5.013 0.367 0.294 5.407 0.187 0.232 6.081 0.180 0.272
175075  22 2436 0.954   229.9  10.856 11.029 0.060 0.090   0.000  0.000  0.000 3.074 0.322 0.438 4.038 0.058 0.004 4.462 0.053 0.092
175097  26 2437 0.840   146.1  11.079 11.430 0.090 0.090   2.315  0.684  0.818 0.688 0.283 1.280 1.864 0.167 0.931 3.694 0.084 0.988
178489  22 2439 0.872   125.1  11.031 11.384 0.038 0.039  20.241  1.939  2.662 0.484 0.100 0.599 2.274 0.193 0.489 5.204 0.104 0.182
178560   6 2440 0.763   167.2  10.708 10.997 0.054 0.077   0.000  0.000  0.030 3.465 1.560 0.173 3.759 0.102 0.035 4.075 0.068 0.243
178628  26 2442 0.846   199.3  10.977 11.168 0.038 0.026   0.000  0.000  0.000 2.993 0.618 0.117 3.325 0.020 0.127 3.644 0.981 0.356
178633  26 2443 0.736   158.0   9.755 10.150 0.110 0.096   1.608  0.347  0.355 0.644 0.103 0.455 3.141 0.231 0.361 6.112 0.055 0.070
178707  22 2444 0.855   164.3  11.242 11.267 0.126 0.140   8.321  3.210  3.492 2.783 1.732 1.178 4.108 0.582 0.589 5.447 0.389 0.365
178819   5 2445 0.855   128.8  11.162 11.352 0.074 0.098  18.147  3.140  5.356 3.524 0.528 0.276 4.211 0.280 0.277 5.560 0.249 0.198
178827   6 2446 0.943   238.4  11.564 11.739 0.036 0.032  41.780  1.914  1.924 1.235 0.711 0.473 2.483 0.604 0.535 4.936 0.471 0.261
178896  22 2447 0.852   140.8  11.025 11.351 0.055 0.055   1.709  0.313  0.412 0.475 0.110 0.893 1.634 0.102 0.475 3.370 0.117 0.571
178939  26 2448 0.734   140.8  10.888 11.033 0.128 0.167   0.000  0.000  0.000 5.273 0.073 0.062 5.422 0.007 0.018 5.571 0.063 0.092
179040   5 2449 0.890   197.1  11.034 11.286 0.054 0.088   0.000  0.000  0.000 2.894 0.106 0.114 3.058 0.009 0.030 3.211 0.094 0.058
179047  26 2450 0.736   114.6  10.667 10.896 0.048 0.070   0.069  0.069  0.213 0.727 0.003 0.068 3.309 0.042 0.011 5.719 0.045 0.045
179105  22 2451 1.030   193.9  10.978 11.158 0.046 0.050  26.739  2.812  3.718 0.760 0.131 0.954 2.952 0.090 0.501 5.087 0.030 0.102
179162   6 2452 0.766   193.3  11.123 11.405 0.069 0.082   2.903  0.651  0.834 0.697 0.025 0.050 3.130 0.046 0.019 5.417 0.002 0.010
179372  26 2455 0.971   211.1  11.523 11.596 0.040 0.049  37.762  3.897  5.402 4.133 0.173 0.171 4.525 0.107 0.114 5.254 0.104 0.102
179632  22 2458 0.843   241.0  11.675 11.860 0.073 0.112   0.000  0.000  0.000 2.319 0.471 0.626 4.155 0.020 0.090 5.109 0.045 0.076
179632  26 2459 0.843   242.7  11.675 11.803 0.083 0.125   0.000  0.000  0.000 4.291 0.354 0.420 4.919 0.034 0.034 5.197 0.058 0.069
179783  22 2462 0.672    78.8   9.984 10.181 0.054 0.073  11.819  1.953  3.028 6.208 0.157 0.131 6.715 0.063 0.064 7.200 0.013 0.012
179865   5 2463 0.943   198.7  11.333 11.633 0.156 0.176   0.022  0.022  2.318 1.321 0.353 2.846 3.701 0.054 1.024 5.115 0.010 0.095
179871   6 2464 0.943   173.6  10.972 11.316 0.134 0.132  25.027  7.199  9.160 3.217 2.059 0.725 4.233 0.639 0.430 5.449 0.385 0.171
180022  22 2467 0.959   121.7  10.747 11.111 0.101 0.106  26.922  6.185  6.628 1.247 0.448 1.127 3.471 0.241 0.512 5.430 0.053 0.099
180022  26 2468 0.958   158.0  10.747 11.100 0.111 0.105  26.338  6.331  6.675 1.338 0.524 1.112 3.515 0.293 0.506 5.433 0.058 0.105
180043  26 2469 0.677   159.6  11.012 11.211 0.148 0.130   0.000  0.000  0.000 4.299 0.648 0.621 5.687 0.034 0.071 6.256 0.039 0.040
180162   6 2470 0.678   185.2  10.795 11.167 0.117 0.134   0.000  0.000  0.076 0.759 0.003 0.002 3.456 0.023 0.001 6.031 0.035 0.037
180235  22 2471 0.733   190.4  11.240 11.501 0.105 0.121   5.420  1.371  1.982 3.712 0.678 0.564 4.947 0.107 0.109 5.825 0.061 0.071
180235  26 2472 0.733   214.0  11.240 11.560 0.086 0.131   5.034  1.148  2.167 0.820 0.019 0.569 3.385 0.057 0.304 5.533 0.015 0.063
180305  26 2474 0.672   130.7   9.930 10.232 0.050 0.060   6.471  0.778  1.066 4.974 0.265 0.232 6.027 0.126 0.125 7.058 0.025 0.025
180320   5 2475 0.731    98.6  10.129 10.406 0.043 0.046   6.734  1.458  1.136 3.784 1.056 0.566 5.265 0.428 0.257 6.643 0.108 0.053
180334  22 2476 0.989   162.8  11.086 11.091 0.029 0.044   0.000  0.000  0.000 4.532 0.046 0.044 4.621 0.013 0.000 4.696 0.001 0.021
180334  26 2477 0.989   162.1  11.086 11.198 0.037 0.049   0.000  0.000  0.000 2.642 0.294 0.298 3.896 0.032 0.006 4.488 0.039 0.058
180433  18 2479 0.965   181.3  10.527 10.651 0.051 0.058  23.247  3.633  4.212 4.425 0.238 0.213 5.035 0.137 0.125 5.702 0.027 0.024
180581  12 2482 0.615   114.2  10.595 10.991 0.069 0.058  14.857  2.116  1.894 1.545 0.575 1.288 4.360 0.339 0.655 6.995 0.069 0.140
180581  18 2483 0.615   151.5  10.595 10.839 0.048 0.044  19.952  1.813  1.833 4.654 0.533 0.364 6.008 0.280 0.203 7.326 0.059 0.043
180672  18 2485 0.978   152.3  10.808 11.011 0.155 0.186   0.000  0.000  0.001 4.685 0.248 0.075 4.809 0.013 0.002 4.914 0.016 0.053
180774  12 2486 0.678   142.6  10.721 10.993 0.028 0.040   0.000  0.000  0.008 0.710 0.000 0.012 3.365 0.029 0.020 5.934 0.050 0.053
180815  12 2487 0.757   125.9  10.299 10.968 0.109 0.130   7.613  2.475  4.616 0.481 0.037 0.086 2.537 0.080 0.053 5.728 0.095 0.053
180891  18 2488 0.893   168.3  11.034 11.467 0.105 0.081  20.589  5.049  6.661 3.762 0.215 0.268 4.293 0.151 0.228 5.375 0.177 0.171
181045  18 2489 0.747   259.7  10.859 11.121 0.013 0.017   0.000  0.000  0.000 3.578 0.060 0.120 3.702 0.018 0.049 3.847 0.113 0.040
181065  12 2490 0.744   163.3  10.773 11.057 0.073 0.118   0.009  0.009  0.103 0.794 0.009 0.025 3.543 0.006 0.008 6.092 0.005 0.016
181091  18 2491 1.083   178.8   9.892 10.010 0.132 0.129 106.052 28.468 32.614 5.396 0.003 0.002 5.418 0.001 0.001 5.429 0.000 0.000
181134  12 2492 0.621    82.6  10.157 10.316 0.088 0.205   4.058  1.661  2.020 6.065 2.750 0.228 6.542 0.518 0.239 7.277 0.295 0.082
181269   2 2493 0.794   109.0  10.320 10.771 0.166 0.192  16.540  5.533  8.950 4.436 0.819 0.604 5.364 0.352 0.302 6.349 0.081 0.074
181303  12 2495 0.797   129.2  10.641 10.967 0.109 0.138   4.324  1.121  1.674 1.681 0.928 1.158 3.128 0.562 0.811 5.354 0.481 0.441
181421  12 2496 0.959   272.1  11.046 11.234 0.028 0.034   0.000  0.000  0.000 3.829 0.045 0.021 3.914 0.001 0.014 4.007 0.045 0.056
181421  18 2497 0.959   270.9  11.046 11.329 0.019 0.022   0.023  0.023  0.175 0.580 0.007 0.006 2.630 0.044 0.096 4.587 0.071 0.188
181475   2 2498 0.677   105.1   9.929 10.341 0.125 0.139  16.033  5.257  7.447 5.891 0.227 0.451 6.617 0.107 0.169 7.157 0.016 0.032
181595  18 2500 0.827   130.6  10.449 10.878 0.082 0.088  12.741  1.975  3.050 1.104 0.302 1.544 3.612 0.107 0.791 5.912 0.062 0.165
181614  12 2501 0.616   137.6  10.909 11.032 0.028 0.033  38.793  4.087  5.099 5.314 0.271 0.255 6.340 0.150 0.143 7.384 0.036 0.030
181686  18 2502 0.891   267.2  11.052 11.354 0.008 0.009   0.000  0.000  0.003 0.604 0.003 0.021 2.863 0.021 0.005 5.059 0.043 0.043
181792  18 2504 0.893   220.1  11.087 11.354 0.132 0.209   0.000  0.000  0.109 0.641 0.008 0.020 2.867 0.023 0.027 4.896 0.045 0.065
181945  12 2505 0.680   253.1  11.303 11.518 0.013 0.017   0.134  0.114  0.117 0.735 0.002 0.016 3.417 0.012 0.003 6.026 0.022 0.023
182000  12 2506 0.825   178.8  11.128 11.314 0.047 0.063   0.002  0.002  0.347 0.768 0.052 0.272 3.119 0.037 0.094 5.133 0.066 0.073
182007  18 2507 0.796   116.9  10.346 10.743 0.127 0.161   7.306  2.488  3.860 0.753 0.044 1.505 3.301 0.012 0.770 5.894 0.000 0.162
182090   2 2508 0.820   184.8  10.811 11.020 0.060 0.071   1.268  0.256  0.310 1.912 0.984 1.169 3.327 0.248 0.492 4.731 0.322 0.342
182092  12 2509 0.985   120.4  10.774 11.135 0.113 0.102  39.615  8.655  9.769 2.962 1.051 0.711 4.294 0.427 0.350 5.496 0.093 0.073
182153  18 2511 0.978   172.8  10.154 10.499 0.075 0.126   0.000  0.000  0.000 2.695 0.198 0.169 2.932 0.003 0.082 3.165 0.193 0.106
182177  12 2512 0.746    94.0  10.499 10.753 0.051 0.070   0.685  0.155  0.256 0.723 0.020 0.316 3.061 0.038 0.180 5.244 0.005 0.021
182192  12 2513 0.771    73.2  10.379 11.019 0.146 0.121  13.711  4.169  4.380 0.638 0.038 0.032 3.198 0.030 0.010 6.034 0.004 0.012
182367  18 2514 0.880   177.5  10.804 10.958 0.104 0.086  14.605  3.056  3.016 0.783 0.147 0.879 3.204 0.177 0.516 5.623 0.038 0.109
182407  18 2515 0.673   232.8  11.198 11.459 0.031 0.055   0.018  0.018  0.061 0.730 0.004 0.004 3.408 0.023 0.016 6.027 0.031 0.039
182524  18 2517 0.978   221.4  10.794 10.941 0.087 0.111   0.000  0.000  0.000 3.742 0.507 0.334 4.069 0.000 0.067 4.277 0.066 0.082
182621  12 2519 0.678    98.0  10.322 10.523 0.087 0.062   0.451  0.053  0.068 2.856 1.703 1.447 4.186 0.259 0.719 5.613 0.409 0.562
182699  12 2520 0.680   267.9  11.301 11.514 0.015 0.023   0.000  0.000  0.000 3.946 0.055 0.062 4.064 0.016 0.014 4.196 0.096 0.093
182797   2 2521 0.903   415.9  11.102 11.416 0.061 0.117   0.000  0.000  0.000 0.877 0.177 0.003 1.062 0.005 0.003 1.154 0.251 0.003
182810  18 2522 0.879   202.2  11.560 11.696 0.047 0.041  15.369  1.877  2.129 1.147 0.253 2.160 3.227 0.038 0.891 4.941 0.282 0.423
182833  18 2523 0.894   148.5  10.938 11.262 0.053 0.071  17.176  2.003  3.391 0.417 0.043 0.076 2.291 0.043 0.078 5.199 0.025 0.029
182887  12 2524 0.977   195.8  11.006 11.356 0.111 0.096  24.964  6.307  6.692 0.608 0.097 0.981 2.553 0.137 0.619 4.996 0.057 0.180
182890  12 2525 0.745   241.3  11.276 11.487 0.048 0.084   0.000  0.000  0.000 3.576 0.060 0.036 3.708 0.024 0.022 3.843 0.115 0.118
182962  18 2526 0.882   180.2  11.026 11.393 0.054 0.073   0.000  0.000  0.000 0.512 0.032 0.912 1.778 0.124 0.156 2.818 0.184 0.501
183066   2 2527 0.880   223.3  10.767 10.987 0.053 0.060   0.126  0.126  0.114 2.529 1.617 0.804 3.357 0.305 0.272 4.198 0.126 0.183
183104  18 2528 0.834   206.9  11.030 11.019 0.018 0.021   0.000  0.000  0.000 5.247 0.027 0.020 5.308 0.008 0.003 5.376 0.002 0.003
183192  12 2529 0.404    77.8  10.180 10.349 0.041 0.049   2.176  0.265  0.209 0.788 0.134 0.260 3.806 0.364 0.293 7.119 0.094 0.061
183192  18 2530 0.404     0.2  10.180 10.441 0.079 0.051   3.275  0.364  0.403 1.156 0.280 1.667 4.305 0.253 0.914 7.262 0.049 0.180
183204  12 2531 0.796   122.1  11.086 11.411 0.044 0.048   6.847  0.820  0.963 0.206 0.057 0.216 1.039 0.127 0.280 4.093 0.261 0.376
183223  18 2532 0.694   116.2  10.131 10.219 0.044 0.072   7.260  1.330  2.190 5.937 0.210 0.093 6.369 0.114 0.080 6.985 0.023 0.015
183273   2 2533 0.991   272.9  11.396 11.568 0.039 0.049   3.339  0.785  0.557 2.874 0.503 0.224 3.314 0.186 0.186 4.141 0.200 0.241
183376  12 2534 0.610   101.3  10.162 10.613 0.107 0.091  15.742  3.540  3.643 5.418 0.508 0.356 6.479 0.229 0.171 7.452 0.046 0.036
183621  12 2537 0.679   144.9  10.843 11.107 0.108 0.102  21.964  4.567  6.101 6.144 0.030 0.024 6.371 0.025 0.031 6.889 0.027 0.029
183623  12 2538 0.834   220.9  10.894 11.000 0.079 0.121   0.075  0.075  0.395 4.784 0.066 0.086 4.944 0.024 0.050 5.225 0.049 0.026
183666  18 2539 0.885   115.5  10.925 11.203 0.050 0.066   6.282  0.749  1.225 0.308 0.103 0.400 1.335 0.182 0.472 4.313 0.280 0.403
183762  18 2540 0.978   325.7  11.254 11.517 0.033 0.055   0.000  0.000  0.000 2.436 0.076 0.121 2.556 0.031 0.040 2.701 0.118 0.044
183872   2 2541 0.756   175.1  11.228 11.509 0.028 0.032  21.358  2.218  2.683 0.396 0.074 0.115 2.188 0.097 0.133 5.505 0.045 0.063
183906  12 2543 0.891   282.3  11.111 11.290 0.031 0.043   0.606  0.191  0.226 0.614 0.006 0.057 2.854 0.008 0.014 4.976 0.021 0.029
183915  18 2544 0.852   231.4  10.977 11.028 0.049 0.061   0.000  0.000  0.000 4.472 0.541 0.272 4.877 0.011 0.014 5.091 0.055 0.071
183927  12 2545 0.796   170.6  10.873 11.081 0.021 0.029   0.000  0.000  0.000 3.389 0.099 0.147 3.676 0.025 0.078 3.908 0.139 0.217
184044  12 2546 0.743   144.0  10.917 11.067 0.033 0.045  11.287  1.005  1.428 4.877 0.100 0.097 5.291 0.087 0.100 6.235 0.088 0.090
184129  18 2548 0.878   135.9  10.953 11.261 0.082 0.084   0.000  0.000  0.000 1.826 1.129 1.040 2.592 0.057 0.393 3.178 0.094 0.089
184179  18 2549 0.609   233.3  11.491 11.642 0.028 0.045   0.000  0.000  0.000 4.445 0.093 0.062 4.576 0.002 0.013 4.705 0.076 0.051
184209  18 2550 0.851   148.2  10.966 11.324 0.105 0.133  13.928  3.043  4.987 1.223 0.563 1.312 2.910 0.357 0.833 5.244 0.298 0.398
184250  12 2551 0.609   111.3  10.165 10.637 0.067 0.060   0.004  0.004  0.027 4.980 0.890 0.230 6.411 0.084 0.058 7.022 0.015 0.022
184303  12 2552 0.607   144.9  10.635 10.883 0.092 0.081   9.605  1.997  2.187 0.882 0.108 0.855 3.850 0.087 0.495 6.915 0.008 0.099
184374   2 2553 0.618    79.1  10.412 10.737 0.071 0.088   7.329  1.087  1.671 0.820 0.021 0.042 3.887 0.036 0.037 6.896 0.011 0.005
184653  12 2558 1.084   131.4  10.679 10.867 0.050 0.052  27.956  2.471  2.648 3.177 0.486 0.345 4.188 0.246 0.188 5.179 0.053 0.039
184747  18 2560 0.608    92.6 -99.000 10.127 0.029 0.035   4.396  0.515  0.655 6.681 0.044 0.046 6.944 0.036 0.042 7.448 0.019 0.018
184818   2 2561 0.879   241.9  11.205 11.392 0.085 0.159   0.017  0.017  1.187 3.031 0.351 0.687 4.439 0.043 0.075 5.034 0.034 0.050
184916  12 2563 0.679   247.3  11.064 11.339 0.008 0.010   0.000  0.000  0.000 3.130 0.079 0.079 3.248 0.035 0.019 3.360 0.135 0.039
184916   2 2562 0.679   223.7  11.064 11.254 0.024 0.028   0.000  0.000  0.000 3.581 0.147 0.281 3.841 0.032 0.085 4.044 0.142 0.017
184939  18 2566 0.673    79.8  10.227 10.554 0.083 0.118   0.000  0.000  0.001 0.996 0.098 0.673 3.889 0.017 0.327 6.223 0.048 0.008
185040  18 2567 0.744   149.4  10.461 10.812 0.049 0.068   0.000  0.000  0.001 0.862 0.039 2.754 3.080 0.529 0.622 5.007 0.182 1.209
185187  12 2568 0.605    18.0  10.489 11.073 0.130 0.131   2.623  1.096  1.452 0.198 0.037 0.053 1.211 0.049 0.035 4.714 0.007 0.135
185214  12 2569 0.603   132.8  11.040 11.187 0.051 0.059   4.701  0.712  0.863 4.648 0.308 0.259 5.168 0.189 0.276 6.374 0.281 0.329
185312  18 2570 0.610   198.4  10.965 11.111 0.009 0.015   0.000  0.000  0.000 4.408 0.099 0.072 4.536 0.004 0.025 4.657 0.093 0.044
185367  18 2571 0.824   155.7  11.074 10.994 0.127 0.106   0.000  0.000  0.129 4.213 0.796 0.515 4.734 0.170 0.122 4.952 0.030 0.046
185601  18 2573 0.816   108.3  10.373 10.327 0.109 0.164   0.000  0.000  0.000 0.162 0.011 0.255 0.490 0.175 0.040 0.859 0.714 0.381
185625   2 2574 0.985   215.1  10.803 10.993 0.108 0.148   4.110  1.393  1.784 3.358 1.102 0.394 3.986 0.346 0.291 4.916 0.368 0.281
185631  12 2575 0.926    92.3  10.727 11.015 0.062 0.085   0.000  0.000  0.000 2.569 1.509 0.172 2.782 0.097 0.042 3.006 0.067 0.127
185653  12 2576 0.677   172.8  10.734 10.972 0.052 0.037   0.000  0.000  0.000 1.015 0.015 3.557 3.536 1.009 1.185 5.694 0.127 0.821
185686  18 2578 0.825    72.8  10.201 10.609 0.029 0.026   1.181  0.127  0.141 0.303 0.106 0.388 1.196 0.221 0.484 4.179 0.438 0.525
185803  12 2580 0.674   200.1  11.167 11.484 0.088 0.074   0.000  0.000  0.000 0.814 0.005 0.002 3.625 0.020 0.017 6.284 0.014 0.014
185948  18 2581 0.851   166.1  10.815 11.273 0.117 0.068  14.886  3.722  3.408 4.681 0.037 0.038 4.967 0.037 0.036 5.698 0.028 0.025
186017  12 2582 0.769    55.1  11.038 11.077 0.069 0.049  18.037  2.792  2.139 0.806 0.096 0.591 3.482 0.082 0.341 6.127 0.010 0.063
186053   2 2585 0.796    78.0  10.353 10.652 0.066 0.083   6.871  1.028  1.737 0.758 0.033 0.937 3.378 0.013 0.507 5.989 0.007 0.106
186236  12 2587 0.759   133.1  10.785 10.992 0.076 0.050  22.953  4.681  4.784 6.077 0.059 0.044 6.245 0.037 0.032 6.573 0.035 0.027
186236  24 2588 0.759   142.0  10.785 10.924 0.071 0.055  36.910  7.704  8.695 5.926 0.102 0.089 6.210 0.067 0.072 6.652 0.037 0.029
186409   2 2590 0.671    62.4  10.518 10.717 0.114 0.130   2.339  0.460  0.858 4.110 2.954 0.720 5.155 0.732 0.408 6.445 0.617 0.252
186424  12 2593 0.833   156.8  11.006 11.322 0.031 0.031   0.039  0.037  0.118 0.445 0.005 0.002 1.870 0.016 0.125 3.338 0.240 0.320
186424  18 2594 0.833   187.8  11.006 11.020 0.077 0.095   0.000  0.000  0.507 4.781 0.328 0.222 5.037 0.062 0.073 5.263 0.006 0.056
186462  24 2595 0.793   141.1  10.927 11.228 0.032 0.038  24.927  2.081  2.788 0.692 0.035 0.102 3.302 0.033 0.071 5.987 0.003 0.008
186640  18 2596 0.610   201.4  11.261 11.441 0.092 0.080   0.000  0.000  0.007 5.810 2.171 0.215 6.101 0.091 0.009 6.358 0.034 0.161
186640  24 2597 0.609   217.8  11.261 11.389 0.107 0.098   3.283  1.020  1.115 5.557 0.129 0.137 5.841 0.062 0.104 6.454 0.103 0.133
186755  12 2599 0.985   158.3  11.148 11.301 0.060 0.069  44.934  6.570  9.200 4.394 0.102 0.090 4.752 0.079 0.080 5.448 0.040 0.038
186853  24 2602 0.609   186.3  10.383 10.663 0.027 0.035   0.000  0.000  0.000 0.339 0.027 0.575 1.165 0.156 0.183 1.970 0.710 0.795
186936  21 2603 0.926   209.6  10.773 10.786 0.087 0.112   0.000  0.000  0.000 4.471 0.197 0.153 4.666 0.007 0.027 4.800 0.032 0.037
187035  10 2604 0.618   123.0  10.954 11.157 0.048 0.057   0.697  0.178  0.155 2.880 1.887 0.870 4.164 0.336 0.364 5.394 0.343 0.299
187201  21 2605 0.798   126.7  11.527 11.402 0.136 0.086  40.209 11.274  9.560 1.195 0.467 2.472 3.702 0.272 1.324 6.036 0.058 0.254
187233  21 2606 0.820   175.3  10.913 11.083 0.069 0.073   0.000  0.000  0.001 3.142 0.310 0.186 3.434 0.062 0.053 3.727 1.008 0.274
187260  24 2607 0.610   122.1  10.624 10.870 0.064 0.099   2.534  0.520  0.670 1.496 0.310 0.543 4.437 0.175 0.213 6.597 0.002 0.038
187404  10 2608 0.749   171.7   9.670 10.506 0.017 0.023   3.955  0.297  0.154 0.543 0.071 0.044 3.108 0.177 0.067 6.100 0.032 0.011
187501  21 2610 0.672   161.3  10.973 11.377 0.015 0.020   0.000  0.000  0.000 0.174 0.008 0.151 0.603 0.067 0.104 1.046 0.277 0.389
187501  24 2611 0.672   158.6  10.973 11.166 0.018 0.027   0.000  0.000  0.000 4.097 0.106 0.055 4.317 0.021 0.052 4.494 0.103 0.158
187582  24 2612 0.924   268.5  11.508 11.796 0.114 0.148   0.000  0.000  0.127 3.977 1.256 0.003 4.048 0.126 0.003 4.105 0.109 0.003
187660  21 2613 0.880   146.5  10.602 11.265 0.105 0.094  49.666 11.385 12.827 2.541 0.569 0.738 4.383 0.253 0.306 5.891 0.048 0.059
187693  24 2614 0.609    69.9  10.248 10.625 0.134 0.149   4.896  1.225  1.962 4.932 3.239 0.603 5.893 0.898 0.435 7.141 0.472 0.183
187696  24 2615 0.608   290.5  11.285 11.447 0.015 0.015   0.000  0.000  0.000 3.716 0.127 0.251 4.137 0.028 0.014 4.379 0.118 0.084
187758  21 2617 0.681   189.8  11.139 11.371 0.024 0.024   0.000  0.000  0.000 0.873 0.092 0.446 3.447 0.069 0.221 5.685 0.065 0.032
187758  24 2618 0.680   184.1  11.139 11.372 0.019 0.028   0.000  0.000  0.000 0.760 0.006 0.049 3.478 0.016 0.010 6.074 0.046 0.045
187796  21 2619 0.824   170.1  10.598 11.004 0.118 0.181   0.022  0.022  0.285 0.762 0.013 0.019 3.338 0.008 0.017 5.743 0.011 0.014
187950  24 2621 0.672   172.1  11.464 11.617 0.098 0.086   9.267  2.767  3.058 2.565 1.596 1.338 3.961 0.566 0.866 5.777 0.600 0.628
188059  24 2623 0.827   105.7  10.703 10.942 0.049 0.071   9.935  1.522  1.710 0.476 0.023 0.039 2.718 0.046 0.032 5.653 0.005 0.012
188064  21 2624 0.986   214.1  10.899 11.198 0.139 0.161  13.497  3.904  5.894 2.726 1.547 0.841 3.781 0.620 0.533 5.140 0.445 0.240
188347  21 2629 0.823   132.2  10.265 10.626 0.088 0.126   3.861  1.006  1.632 0.597 0.078 0.878 2.629 0.078 0.621 5.492 0.018 0.187
188387  24 2630 0.843    37.3  10.352 10.684 0.064 0.069  13.557  1.326  1.565 3.164 0.789 0.652 4.680 0.381 0.332 6.078 0.078 0.067
188496  24 2631 0.611   152.1  10.792 10.969 0.029 0.043   0.000  0.000  0.000 4.279 0.073 0.108 4.433 0.020 0.021 4.584 0.110 0.023
188638  10 2634 0.752   135.3  11.100 11.226 0.047 0.064  20.137  2.338  3.406 4.731 0.121 0.087 5.207 0.101 0.092 6.253 0.070 0.059
188682  21 2635 0.796   135.7  11.222 11.258 0.045 0.075  10.876  1.262  1.935 4.707 0.133 0.117 5.043 0.094 0.113 5.834 0.123 0.129
188682  24 2636 0.796   143.9  11.222 11.445 0.036 0.056   5.306  1.261  1.797 5.148 0.046 0.025 5.309 0.035 0.022 5.744 0.029 0.014
188771  21 2639 0.796   134.5  10.581 10.985 0.073 0.101   5.323  0.934  1.356 1.029 0.448 1.142 2.676 0.413 0.809 5.307 0.353 0.419
188835  24 2640 0.991   215.7  11.101 11.231 0.040 0.064   1.900  0.457  0.586 2.353 0.199 0.176 2.718 0.130 0.192 3.744 0.232 0.262
188896  21 2642 0.981   253.6  11.379 11.414 0.069 0.103   6.460  1.715  2.225 4.359 0.091 0.073 4.544 0.053 0.064 4.981 0.067 0.079
188896  24 2643 0.981   292.4  11.379 11.502 0.084 0.115  14.523  3.852  4.645 4.212 0.337 0.166 4.538 0.103 0.124 5.101 0.141 0.145
189129  24 2646 0.879   159.5  10.618 11.052 0.028 0.033   0.000  0.000  0.000 0.113 0.009 0.080 0.261 0.080 0.036 0.430 0.301 0.178
189281  21 2648 0.746   175.3  10.820 11.077 0.022 0.033   0.000  0.000  0.009 0.712 0.004 0.032 3.230 0.047 0.009 5.645 0.057 0.064
189281  24 2649 0.746   177.8  10.820 11.075 0.024 0.034   0.000  0.000  0.001 0.725 0.002 0.031 3.290 0.024 0.006 5.741 0.037 0.041
189449  24 2650 0.608   188.9  10.930 11.087 0.020 0.027   0.000  0.000  0.000 4.316 0.053 0.084 4.461 0.037 0.014 4.621 0.125 0.063
189475  10 2651 0.612   144.3  11.299 11.365 0.014 0.017   7.153  0.342  0.386 4.787 0.073 0.066 5.556 0.020 0.020 6.495 0.021 0.023
189483  21 2652 0.850   160.0  10.846 11.090 0.037 0.053   0.000  0.000  0.000 3.096 0.099 0.101 3.219 0.019 0.016 3.361 0.080 0.082
189698  10 2654 0.926   167.4  11.072 11.324 0.032 0.051   0.000  0.000  0.000 2.829 0.124 0.074 2.935 0.012 0.002 3.056 0.079 0.082
189698  21 2655 0.926   164.0  11.072 11.308 0.018 0.027   0.000  0.000  0.007 0.620 0.003 0.061 2.831 0.027 0.005 4.929 0.049 0.053
189707  21 2656 0.824   175.5  10.926 11.131 0.032 0.046   0.000  0.000  0.000 3.547 0.132 0.205 3.812 0.006 0.005 4.016 0.102 0.114
189707  24 2657 0.825   199.9  10.926 10.985 0.020 0.032   0.000  0.000  0.000 4.799 0.056 0.062 4.902 0.003 0.009 4.995 0.047 0.043
189884  10 2660 0.672   142.8  11.157 11.376 0.097 0.080  16.544  3.468  3.456 1.148 0.499 1.581 3.257 0.369 1.058 6.146 0.323 0.401
189964  21 2661 0.773   236.7  11.099 11.340 0.063 0.085   0.000  0.000  0.013 0.698 0.001 0.011 3.213 0.010 0.004 5.613 0.027 0.034
189964  24 2662 0.774   227.8  11.099 11.318 0.071 0.101   0.569  0.444  0.348 1.672 0.428 0.511 4.008 0.109 0.149 5.506 0.017 0.002
190020  24 2663 0.608   110.8  10.211 10.609 0.066 0.083   6.670  1.121  1.544 2.404 0.955 0.592 4.769 0.417 0.336 7.109 0.093 0.071
190063  24 2664 0.783   122.8  10.913 11.317 0.075 0.053  64.290  9.928  8.281 4.712 0.432 0.250 5.483 0.253 0.193 6.434 0.089 0.051
190092  21 2665 0.880   238.9  11.056 11.226 0.023 0.024   0.000  0.000  0.000 4.174 0.034 0.042 4.277 0.006 0.014 4.384 0.049 0.072
190099  10 2666 0.883   180.0  10.877 11.158 0.085 0.115  10.066  1.958  2.789 3.385 0.397 0.282 4.006 0.230 0.291 5.343 0.255 0.211
190268  24 2667 0.890   179.0  11.337 11.770 0.113 0.141  13.937  3.949  6.812 0.612 0.000 0.020 2.822 0.038 0.006 5.001 0.033 0.007
190371  10 2668 0.727   232.5  10.858 11.088 0.021 0.025   0.000  0.000  0.000 3.761 0.098 0.061 3.895 0.002 0.004 4.025 0.059 0.067
190420  21 2669 0.626   156.8  11.165 11.416 0.046 0.061  19.787  2.705  3.256 0.501 0.064 0.071 2.802 0.060 0.060 6.361 0.017 0.009
190455  24 2670 0.893   231.4  11.249 11.356 0.026 0.030   0.000  0.000  0.000 4.123 0.058 0.026 4.207 0.003 0.011 4.297 0.039 0.058
190503  21 2671 0.673   273.1  12.015 12.389 0.034 0.020   0.000  0.000  0.000 0.057 0.003 0.030 0.108 0.015 0.003 0.157 0.057 0.024
190512  21 2672 0.818    92.5  10.220 10.406 0.037 0.043  12.001  1.096  1.449 4.639 0.384 0.222 5.518 0.170 0.121 6.344 0.032 0.024
190512  24 2673 0.818   104.4  10.220 10.397 0.045 0.052  14.119  1.712  2.160 4.954 0.292 0.173 5.694 0.130 0.086 6.380 0.026 0.017
190592  21 2675 0.835   223.9  10.892 10.970 0.023 0.034   0.000  0.000  0.000 4.756 0.026 0.031 4.821 0.008 0.010 4.898 0.050 0.018
190592  24 2676 0.835   234.9  10.892 10.923 0.030 0.034   0.000  0.000  0.000 4.845 0.120 0.194 5.265 0.019 0.004 5.451 0.043 0.042
190831  21 2678 0.814   219.1  11.351 11.586 0.011 0.013   0.000  0.000  0.000 3.276 0.111 0.128 3.420 0.013 0.031 3.546 0.074 0.053
190831  24 2679 0.815   230.6  11.351 11.569 0.012 0.018   0.000  0.000  0.000 3.296 0.082 0.071 3.423 0.019 0.007 3.525 0.064 0.055
190857  21 2680 0.796   142.0  10.411 10.967 0.094 0.066   9.729  2.070  1.946 0.673 0.137 0.991 2.970 0.235 0.663 5.770 0.082 0.178
190857  24 2681 0.796   142.8  10.411 10.813 0.109 0.098  17.082  3.925  4.738 3.335 0.923 0.685 4.878 0.368 0.318 6.299 0.078 0.065
191051  24 2683 0.611   198.0  11.005 11.150 0.014 0.021   0.000  0.000  0.000 4.405 0.081 0.108 4.550 0.012 0.042 4.674 0.074 0.033
191110  24 2685 0.796   107.7  10.202 10.572 0.092 0.121  17.493  3.397  6.185 4.795 0.183 0.194 5.619 0.082 0.109 6.446 0.016 0.022
191313  24 2687 0.674    83.6  11.053 11.261 0.078 0.056  16.240  3.060  2.540 0.645 0.072 0.188 3.084 0.095 0.141 6.265 0.036 0.029
191454  21 2690 0.626   216.7  10.474 10.866 0.137 0.124   8.889  2.856  3.280 0.845 0.119 0.807 3.705 0.117 0.490 6.762 0.029 0.090
191523  21 2692 0.834   227.9   9.366  3.448 2.215 2.388   0.000  0.000  0.000 1.703 0.922 0.003 3.400 0.750 0.003 5.262 0.072 0.003
191595  21 2693 0.814   126.2  10.750 11.159 0.064 0.087   7.108  1.083  1.536 0.371 0.078 0.414 1.681 0.212 0.457 4.885 0.204 0.303
191595  24 2694 0.814   130.8  10.750 11.392 0.119 0.082  23.615  5.139  4.779 0.738 0.096 0.384 3.031 0.060 0.248 5.641 0.071 0.100
191626  24 2695 0.834   145.3  11.087 11.129 0.036 0.040  15.557  2.173  2.081 4.036 0.297 0.240 4.638 0.212 0.225 5.825 0.178 0.140
191642  24 2696 0.673   182.0  10.597 11.050 0.088 0.111   0.000  0.000  0.000 1.679 0.856 1.384 2.998 0.009 0.196 3.977 0.242 0.526
191677  24 2697 0.631   222.8  11.447 11.630 0.062 0.080  12.762  1.653  2.458 3.176 1.574 0.581 4.213 0.529 0.447 5.999 0.573 0.443
191718  10 2698 0.984   219.6  10.959 11.217 0.047 0.069   0.000  0.000  0.000 2.589 0.132 0.015 2.715 0.021 0.076 2.838 0.074 0.169
191734  21 2699 0.962   204.3  10.876 11.289 0.103 0.070  32.076  6.583  5.653 0.652 0.077 0.261 2.943 0.075 0.159 5.300 0.014 0.026
191789  24 2700 0.924   181.9  10.968 11.246 0.043 0.052  27.277  3.021  3.854 0.605 0.049 0.471 2.922 0.075 0.295 5.409 0.020 0.057
191915  24 2701 0.609   259.1  11.591 11.707 0.008 0.010   0.000  0.000  0.000 4.410 0.059 0.037 4.502 0.005 0.001 4.584 0.075 0.030
191956  21 2702 0.678    68.3  10.490 10.796 0.113 0.094   5.460  2.305  2.387 0.927 0.252 1.592 3.594 0.221 0.889 6.353 0.041 0.187
191956  24 2703 0.678   123.8  10.490 10.523 0.093 0.066   0.519  0.363  0.744 5.993 0.142 0.088 6.208 0.041 0.041 6.541 0.036 0.032
192049  10 2706 0.927   120.2  11.083 11.425 0.025 0.027  40.493  2.988  2.759 0.559 0.024 0.032 2.881 0.028 0.019 5.397 0.003 0.000
192232  21 2708 0.673   142.5  10.421 10.629 0.137 0.145   0.000  0.000  0.016 2.092 0.649 1.720 4.793 0.111 0.498 6.318 0.038 0.037
192259  21 2710 0.750   135.1  10.506 11.016 0.111 0.147  15.100  3.430  6.008 0.791 0.047 0.679 3.485 0.024 0.381 6.196 0.003 0.079
192340  24 2712 0.616   182.4  10.997 11.111 0.021 0.033   0.000  0.000  0.000 5.484 0.225 0.076 5.658 0.022 0.032 5.814 0.030 0.119
192609  21 2716 0.564   158.5  10.641 11.095 0.106 0.099  10.765  2.306  2.498 0.647 0.050 0.116 3.354 0.136 0.132 6.885 0.058 0.050
192617  10 2717 0.713   171.1  10.609 10.871 0.026 0.024   0.000  0.000  0.000 2.506 0.388 0.436 4.539 0.011 0.032 5.637 0.050 0.083
192651  21 2718 0.930    52.6  10.836 10.941 0.089 0.125  14.030  2.680  4.054 0.635 0.060 0.254 2.993 0.074 0.166 5.412 0.023 0.038
192651  24 2719 0.929    54.4  10.836 10.889 0.092 0.115   5.483  1.237  2.718 0.354 0.051 0.088 1.921 0.048 0.101 4.815 0.051 0.033
192679  24 2720 0.621    43.0   9.914 10.096 0.068 0.088   5.444  0.765  1.453 5.680 0.259 0.245 6.545 0.116 0.132 7.405 0.023 0.028
192712  24 2722 0.616   240.2  11.087 11.216 0.014 0.020   0.000  0.000  0.000 4.354 0.073 0.069 4.498 0.012 0.011 4.615 0.074 0.046
193000  24 2724 0.673   186.5  11.030 11.224 0.008 0.010   0.000  0.000  0.000 4.028 0.058 0.076 4.144 0.003 0.023 4.251 0.072 0.049
193071  21 2725 0.657   195.8  10.613 11.029 0.088 0.132   0.000  0.000  0.000 0.360 0.013 0.569 1.019 0.225 0.061 1.696 0.930 0.581
193166  24 2726 0.857   166.7  11.124 11.336 0.029 0.034  20.912  1.834  2.260 0.448 0.065 0.144 2.417 0.085 0.141 5.377 0.025 0.038
193196  24 2727 0.630   198.7  11.285 11.435 0.025 0.033   0.495  0.182  0.163 4.158 0.096 0.146 4.427 0.058 0.145 5.144 0.086 0.172
193234  10 2728 0.820   257.9  11.261 11.401 0.030 0.034   0.000  0.000  0.101 0.848 0.127 0.343 3.207 0.029 0.127 5.170 0.068 0.049
193269  24 2729 0.471   163.2  11.181 11.496 0.009 0.012   0.000  0.000  0.000 3.373 0.076 0.117 3.542 0.034 0.001 3.731 0.152 0.105
193300  21 2731 0.280   180.0   9.794 10.147 0.041 0.034   0.078  0.018  0.018 1.086 0.503 1.411 2.682 0.296 0.931 5.215 0.233 0.957
193361  24 2732 0.623   206.4  10.028 10.742 0.125 0.111   8.333  2.223  2.837 1.423 0.445 1.336 4.352 0.243 0.621 6.963 0.051 0.119
193416  21 2733 0.744   155.7  11.067 11.360 0.097 0.073  14.587  3.283  3.933 4.572 0.347 0.255 5.086 0.198 0.223 6.109 0.237 0.195
193608  21 2736 0.583   606.7  11.060 11.483 0.095 0.129   0.000  0.000  0.000 0.837 0.365 0.443 1.364 0.117 0.073 1.859 0.703 0.388
193645  21 2737 0.726   154.8  10.821 10.889 0.051 0.063   0.000  0.000  0.000 4.445 0.677 0.683 5.496 0.001 0.113 5.943 0.036 0.047
193680  24 2738 0.795   133.2  10.831 10.874 0.049 0.038  11.796  1.174  1.229 1.441 0.423 0.959 3.703 0.226 0.554 6.041 0.080 0.116
193918  21 2740 0.812   112.8  10.190 10.669 0.125 0.092  34.375 11.500 11.777 5.722 0.275 0.118 6.072 0.108 0.066 6.460 0.027 0.017
193951  10 2741 0.728   119.4  10.953 11.119 0.039 0.041  16.692  1.137  1.495 3.364 0.549 0.505 4.908 0.145 0.180 6.349 0.091 0.113
193992  21 2742 0.612   105.4  10.205 10.461 0.106 0.144   9.461  2.295  4.210 5.403 0.351 0.629 6.432 0.156 0.310 7.399 0.058 0.079
194188  10 2745 0.730   139.6  10.664 10.789 0.104 0.079   5.704  1.325  1.468 4.848 0.268 0.188 5.340 0.170 0.165 6.341 0.183 0.120
194374  21 2747 0.809    82.9  11.253 11.377 0.040 0.049  26.865  2.851  3.560 4.281 0.252 0.160 4.813 0.184 0.181 5.937 0.150 0.126
196530  24 2750 0.746   145.7  10.934 11.201 0.100 0.087  26.535  5.581  5.705 1.283 0.385 1.374 3.928 0.244 0.651 6.310 0.053 0.132
196789  24 2752 0.750   206.5  11.064 11.402 0.067 0.093   1.064  0.338  0.377 0.946 0.126 0.615 3.317 0.032 0.197 5.154 0.015 0.032
196892  24 2753 0.821    90.8  10.731 10.849 0.033 0.052   0.000  0.000  0.000 4.849 0.025 0.041 4.926 0.003 0.002 4.998 0.037 0.033
196913  24 2754 0.745   185.8  11.130 11.437 0.027 0.032  39.665  2.899  2.832 0.708 0.020 0.019 3.462 0.015 0.015 6.225 0.002 0.002
196917  21 2755 0.676   202.5  10.710 10.942 0.056 0.081   0.000  0.000  0.001 0.821 0.067 2.953 3.410 0.418 0.638 5.672 0.136 1.352
196980  21 2756 0.846   209.3  10.662 11.080 0.107 0.136   1.001  0.347  0.510 0.720 0.164 1.439 2.239 0.106 0.747 4.005 0.117 0.618
196980  24 2757 0.846   217.6  10.662 10.944 0.123 0.158   1.703  0.452  0.863 3.957 1.571 0.526 4.653 0.305 0.238 5.409 0.263 0.228
197238  24 2759 0.619   167.4  10.566 10.722 0.070 0.064  18.652  3.175  2.569 4.995 0.587 0.483 6.257 0.290 0.226 7.365 0.060 0.042
197299  21 2760 0.610    66.0  10.028 10.260 0.066 0.068   5.066  0.845  0.978 4.416 0.920 0.637 5.990 0.373 0.292 7.355 0.072 0.055
197403  24 2762 0.913   220.5  10.689 11.079 0.108 0.133   9.339  2.391  4.150 0.692 0.185 1.245 2.491 0.186 0.845 5.014 0.100 0.334
197449  10 2763 0.795   138.5  11.096 11.202 0.037 0.043   1.817  0.297  0.457 1.584 0.317 0.462 3.950 0.080 0.141 5.538 0.040 0.035
197563  21 2766 0.877   133.9  10.719 10.965 0.058 0.091   0.000  0.000  0.000 3.587 0.083 0.143 3.739 0.002 0.038 3.898 0.075 0.085
197591  10 2767 0.796   234.7  11.517 11.622 0.017 0.018   0.004  0.003  0.036 2.131 0.232 0.186 4.046 0.001 0.013 5.123 0.039 0.032
197593  24 2768 0.795   230.1  10.600 10.870 0.049 0.072   0.000  0.000  0.000 3.132 2.079 0.174 3.416 0.121 0.038 3.718 0.082 0.264
197759  21 2770 0.794   259.9  10.814 11.318 0.136 0.115   2.459  0.679  0.948 3.905 0.239 0.195 4.272 0.129 0.166 5.092 0.185 0.225
197800  10 2771 0.728   118.9  10.255 10.581 0.062 0.083   5.554  0.709  1.373 0.779 0.004 0.463 3.566 0.015 0.258 6.311 0.003 0.059
198009  21 2774 0.625   123.1  10.846 11.036 0.105 0.054  10.732  0.652  0.792 1.825 0.910 2.781 4.253 0.049 1.559 6.756 0.382 0.439
198009  24 2775 0.625   130.2  10.846 10.951 0.030 0.035  10.243  1.048  1.157 4.993 0.222 0.160 5.629 0.186 0.178 6.921 0.138 0.110
198052  21 2776 0.860    86.4  10.663 10.887 0.048 0.050  13.558  1.424  1.839 0.883 0.153 1.019 3.391 0.097 0.515 5.757 0.021 0.103
198052  24 2777 0.860   119.5  10.663 10.897 0.069 0.080  18.945  3.077  4.010 2.694 0.730 0.612 4.362 0.333 0.313 5.946 0.073 0.067
198069  21 2778 0.656   155.4  10.667 10.682 0.068 0.154   0.000  0.000  0.000 5.115 2.350 0.861 5.927 0.163 0.175 6.257 0.021 0.039
198146  24 2779 0.715   122.3  10.622 10.873 0.038 0.045   0.000  0.000  0.000 0.811 0.057 0.568 3.364 0.087 0.236 5.563 0.111 0.163
198308  24 2782 0.724   149.0  10.688 11.008 0.034 0.054   0.000  0.000  0.009 0.675 0.001 0.028 3.041 0.041 0.032 5.281 0.075 0.088
198344  21 2783 0.878   119.1  10.841 11.105 0.045 0.046  23.698  2.355  4.065 1.288 0.420 0.995 3.587 0.199 0.497 5.732 0.047 0.099
198347  21 2784 0.812   171.3  11.192 11.475 0.105 0.140   4.449  1.103  1.847 3.341 2.200 0.593 4.189 0.456 0.306 5.243 0.356 0.281
198442  24 2785 0.792   206.0  11.361 11.595 0.022 0.024  11.681  0.610  0.781 0.227 0.061 0.080 1.184 0.091 0.118 4.281 0.190 0.249
198553  24 2786 0.795   132.9  10.905 11.000 0.052 0.061  18.686  2.107  2.926 4.132 0.461 0.367 4.968 0.284 0.310 6.207 0.136 0.113
198588  10 2787 0.932   223.7  11.089 11.317 0.020 0.022  35.401  1.675  1.972 0.656 0.018 0.033 3.084 0.017 0.013 5.443 0.003 0.001
198634  21 2788 0.659   207.7  11.222 11.426 0.007 0.008   0.000  0.000  0.000 0.743 0.007 0.040 3.448 0.022 0.009 6.065 0.043 0.039
198742  24 2791 0.648   154.6  10.589 10.913 0.050 0.033   0.000  0.000  0.000 0.518 0.069 0.052 2.310 0.312 0.268 4.056 0.792 0.499
198824  21 2793 0.821   254.2  11.280 11.534 0.057 0.073   1.943  1.128  1.602 0.693 0.001 0.003 3.276 0.004 0.012 5.785 0.006 0.010
198831  24 2794 0.794   113.9  10.672 10.878 0.061 0.075  17.068  2.034  3.469 2.874 0.438 0.478 4.544 0.220 0.275 6.229 0.046 0.058
198893  21 2795 0.656   196.7  11.097 11.223 0.009 0.012   0.000  0.000  0.000 4.101 0.068 0.046 4.220 0.002 0.025 4.330 0.068 0.081
198951  21 2796 0.751    44.5  10.058 10.504 0.067 0.073  11.590  1.556  2.591 4.483 0.579 0.453 5.595 0.237 0.225 6.627 0.049 0.045
198951  24 2797 0.750   140.8  10.058 10.371 0.046 0.055  14.989  1.550  1.954 5.497 0.145 0.110 6.124 0.075 0.061 6.737 0.015 0.012
199003  10 2798 0.772   145.4  10.004 10.522 0.026 0.028   7.685  0.292  0.336 2.930 0.407 0.317 4.644 0.235 0.207 6.351 0.048 0.041
199078  21 2799 0.888   131.8  10.892 11.348 0.117 0.092  15.087  5.265  4.960 1.546 0.882 1.401 3.141 0.446 0.860 5.223 0.399 0.321
199078  24 2800 0.887   140.3  10.892 11.149 0.074 0.049  16.062  3.575  4.840 4.988 0.155 0.126 5.260 0.072 0.102 5.768 0.094 0.109
199220  24 2801 0.926    88.5  10.854 11.090 0.054 0.046  13.768  1.108  1.301 1.230 0.659 0.966 2.958 0.517 0.693 5.283 0.294 0.210
199242  21 2802 0.659   175.5  10.750 10.924 0.017 0.038   0.000  0.000  0.000 3.928 0.797 0.213 4.179 0.040 0.031 4.417 0.049 0.132
199334  10 2803 0.926   248.2  11.245 11.364 0.015 0.024   0.495  0.107  0.134 3.855 0.028 0.029 4.007 0.023 0.029 4.437 0.030 0.027
199389  24 2804 0.880   146.6  10.600 10.716 0.035 0.044  23.854  1.547  2.397 3.241 0.115 0.116 5.019 0.051 0.039 6.038 0.007 0.006
199454  21 2805 0.622   274.5  11.187 11.291 0.006 0.008   0.000  0.000  0.000 4.278 0.059 0.072 4.396 0.010 0.004 4.513 0.107 0.036
199499  24 2806 0.822    67.8  10.582 10.701 0.050 0.060  28.037  3.397  5.027 4.956 0.221 0.205 5.671 0.102 0.102 6.357 0.020 0.020
199592  24 2808 0.611   124.9  10.673 11.015 0.077 0.055   3.295  0.941  1.170 2.965 0.246 0.352 3.768 0.231 0.341 5.882 0.250 0.219
199615  21 2809 0.656    67.8  10.556 10.757 0.077 0.096   2.230  0.596  0.770 2.066 0.596 0.698 4.873 0.223 0.221 6.625 0.033 0.036
199705  24 2812 0.887   216.2  11.165 11.305 0.022 0.029   0.000  0.000  0.000 4.105 0.044 0.040 4.200 0.001 0.005 4.290 0.055 0.038
199960  10 2813 0.922   162.5  10.940 11.319 0.061 0.030  15.747  3.492  1.221 0.405 0.067 0.023 2.107 0.062 0.118 4.911 0.047 0.048
199990  10 2814 0.923   199.6  11.585 11.740 0.053 0.087  11.399  2.707  1.877 3.788 1.064 0.082 4.109 0.308 0.200 4.885 0.346 0.479
200059  21 2819 0.794   200.0  11.601 11.671 0.101 0.068   7.181  2.362  2.831 5.261 0.052 0.035 5.412 0.035 0.034 5.791 0.044 0.038
200066  21 2820 0.749   135.7  10.999 11.005 0.036 0.062   0.000  0.000  0.002 5.582 0.055 0.056 5.710 0.018 0.015 5.815 0.017 0.071
200066  24 2821 0.749   142.4  10.999 11.223 0.044 0.047   0.000  0.000  0.000 1.325 0.438 0.545 3.885 0.185 0.180 5.704 0.027 0.017
200182  10 2822 0.610   101.5  10.728 11.071 0.035 0.044  14.421  1.347  1.995 0.733 0.011 0.041 3.722 0.011 0.020 6.885 0.005 0.004
200332  21 2823 0.982   322.3  11.454 11.753 0.022 0.031   3.580  0.615  0.645 2.483 0.106 0.158 2.797 0.067 0.151 3.635 0.157 0.237
200332  24 2824 0.983   267.2  11.454 11.729 0.020 0.029   2.649  0.276  0.268 3.576 0.178 0.095 3.806 0.089 0.098 4.326 0.105 0.131
200378  21 2825 0.791   197.9  11.407 11.577 0.011 0.013   0.000  0.000  0.000 3.403 0.083 0.073 3.506 0.007 0.026 3.633 0.091 0.017
200438  21 2827 0.622   126.6  10.843 11.105 0.060 0.078   3.613  0.761  1.236 0.983 0.122 0.551 3.703 0.114 0.289 6.159 0.043 0.052
200438  24 2828 0.622   135.1  10.843 10.966 0.054 0.074   2.766  0.515  0.653 4.967 0.315 0.244 5.444 0.182 0.205 6.419 0.230 0.245
200442  24 2829 0.610   214.4  10.949 10.920 0.055 0.072   3.256  0.509  0.665 6.372 0.032 0.034 6.546 0.020 0.031 6.985 0.043 0.042
200573  21 2830 0.795   204.6  10.969 10.930 0.086 0.072   0.027  0.027  1.272 5.782 0.058 0.048 5.879 0.009 0.016 6.004 0.014 0.010
200633  10 2831 0.692    94.2  10.451 10.625 0.066 0.129   8.070  1.374  1.113 4.116 2.243 0.905 5.453 0.727 0.499 6.784 0.380 0.132
200651  21 2832 0.816   164.0  10.819 11.112 0.064 0.079   0.000  0.000  0.000 2.612 1.715 0.516 3.104 0.098 0.097 3.496 0.044 0.213
200714  24 2833 0.610   248.4  11.244 11.592 0.012 0.014   0.069  0.022  0.039 0.346 0.003 0.020 1.535 0.024 0.103 2.941 0.190 0.281
200767  24 2835 0.834   225.7  11.219 11.257 0.041 0.051   5.786  0.713  0.761 3.317 0.216 0.253 3.824 0.144 0.252 5.072 0.270 0.297
200976  24 2837 0.612    94.3  10.972 11.236 0.041 0.058   4.544  0.818  0.962 0.691 0.042 0.211 2.930 0.107 0.084 5.724 0.007 0.015
201135  21 2838 0.985   328.3  11.475 11.596 0.031 0.047   0.000  0.000  0.000 3.696 0.040 0.057 3.783 0.004 0.016 3.874 0.061 0.030
201135  24 2839 0.985   303.7  11.475 11.588 0.033 0.046   0.000  0.000  0.000 3.554 1.202 0.141 3.733 0.049 0.015 3.896 0.034 0.085
201147  24 2840 0.609   151.1  10.848 11.255 0.092 0.065   6.966  1.450  1.453 0.674 0.121 0.454 2.792 0.199 0.278 5.930 0.179 0.178
201233  10 2841 0.818   143.6  10.600 10.771 0.037 0.055   0.000  0.000  0.000 3.846 0.049 0.097 3.975 0.017 0.026 4.094 0.111 0.034
201268  21 2842 0.790   137.6  10.729 11.344 0.113 0.093  38.252  9.503  9.637 1.063 0.261 1.579 3.733 0.151 0.755 6.094 0.037 0.152
201274  24 2843 0.622   127.2  10.612 10.651 0.049 0.061   2.152  0.282  0.416 4.902 0.165 0.159 5.370 0.127 0.173 6.527 0.169 0.180
201432  21 2844 0.858   164.4  11.581 11.784 0.030 0.038   3.549  0.760  0.775 0.704 0.039 0.318 3.053 0.004 0.168 5.126 0.003 0.022
201540  21 2846 0.743   221.5  11.127 11.381 0.047 0.073   2.729  0.562  0.668 0.707 0.004 0.236 3.098 0.048 0.118 5.329 0.027 0.014
201618  21 2847 0.632    94.2   9.844 10.027 0.090 0.084   1.580  0.256  0.278 0.961 0.129 0.387 4.054 0.147 0.265 6.872 0.036 0.047
201618  24 2848 0.632    80.1   9.844  9.820 0.032 0.037   0.868  0.070  0.076 0.780 0.035 0.067 3.783 0.033 0.054 6.802 0.007 0.007
201669  21 2849 0.608   136.0  10.568 10.918 0.072 0.073   0.000  0.000  0.000 3.303 1.285 0.337 3.824 0.088 0.075 4.341 0.440 0.468
201669  24 2850 0.608   119.1  10.568 10.940 0.054 0.077   0.000  0.000  0.000 3.471 0.100 0.126 3.716 0.017 0.005 3.944 0.145 0.157
201751  10 2852 0.772   111.3  10.629 11.269 0.102 0.076  13.533  2.755  2.853 0.536 0.073 0.115 2.544 0.079 0.166 5.574 0.041 0.070
201978  21 2853 0.655   190.2  11.020 10.957 0.024 0.033   1.634  0.408  0.420 6.450 0.022 0.020 6.555 0.015 0.014 6.799 0.018 0.015
201978  24 2854 0.655   190.4  11.020 10.990 0.028 0.039   0.020  0.020  0.140 6.007 0.099 0.081 6.479 0.004 0.002 6.717 0.015 0.015
202009  21 2855 0.750   125.4  10.998 11.115 0.021 0.022   0.000  0.000  0.001 3.045 0.234 0.197 5.055 0.015 0.014 6.084 0.029 0.030
202009  24 2856 0.750   126.1  10.998 11.118 0.035 0.028   0.000  0.000  0.001 3.248 0.337 0.455 5.023 0.009 0.073 5.892 0.038 0.033
202069  21 2857 0.609   208.2  11.224 11.442 0.048 0.064   2.100  0.412  0.506 3.129 0.711 0.386 3.961 0.223 0.249 5.274 0.231 0.330
202069  24 2858 0.609   209.3  11.224 11.398 0.049 0.037   0.924  0.169  0.211 1.158 0.256 2.084 3.376 0.238 0.816 5.169 0.114 0.277
202126  21 2859 0.691    75.7  10.103 10.418 0.104 0.088   3.668  1.440  1.927 6.476 0.061 0.040 6.612 0.033 0.030 6.887 0.027 0.024
202211  10 2860 0.611   146.2  10.873 11.284 0.127 0.096   0.000  0.000  0.078 0.862 0.060 0.210 3.670 0.016 0.119 6.164 0.081 0.082
202358  21 2864 0.850   127.0  10.822 11.353 0.007 0.006  10.375  0.045  0.060 0.173 0.018 0.021 1.117 0.037 0.034 4.440 0.048 0.055
202358  24 2865 0.850   106.5  10.822 11.338 0.006 0.007   7.749  0.184  0.277 0.340 0.014 0.004 1.667 0.028 0.006 4.165 0.018 0.017
202504  10 2867 0.798   193.5  11.586 11.737 0.027 0.031   2.279  0.336  0.490 0.980 0.241 0.365 3.315 0.060 0.141 5.195 0.022 0.033
202581  21 2869 0.608    93.8  10.503 10.831 0.108 0.091   6.148  1.401  1.573 0.633 0.065 0.061 3.248 0.094 0.062 6.650 0.015 0.022
202594  10 2870 0.853   135.2  10.784 10.932 0.070 0.098  15.373  2.604  4.137 4.733 0.124 0.113 5.144 0.088 0.101 5.943 0.058 0.058
202701  24 2871 0.610   148.2  10.215 10.424 0.063 0.065   9.711  1.218  1.161 5.253 0.548 0.421 6.369 0.269 0.221 7.425 0.058 0.044
202716  24 2872 0.837   175.9  11.285 11.440 0.054 0.075   5.913  0.890  1.146 3.049 0.256 0.203 3.529 0.170 0.214 4.767 0.257 0.296
202736  21 2873 1.029   272.1  11.296 11.521 0.025 0.042   0.000  0.000  0.000 2.991 0.060 0.082 3.121 0.002 0.002 3.241 0.054 0.066
202866  24 2874 0.724   165.7  11.014 11.170 0.050 0.064   3.716  0.807  1.197 0.508 0.244 0.521 1.479 0.294 0.725 4.646 0.498 0.617
202942  10 2875 0.736   124.5  10.463 10.708 0.035 0.045  11.000  1.100  1.375 5.030 0.198 0.151 5.603 0.152 0.141 6.567 0.078 0.058
202945  21 2876 0.608   184.7  10.991 11.187 0.017 0.021   0.000  0.000  0.001 0.783 0.003 0.089 3.533 0.062 0.009 6.122 0.095 0.116
203019  21 2877 0.607   198.3  11.165 11.504 0.064 0.090  10.148  1.698  2.035 1.109 0.373 1.639 3.028 0.180 0.988 5.724 0.408 0.692
203019  24 2878 0.608   243.8  11.165 11.625 0.126 0.130  15.944  4.807  6.544 0.621 0.168 0.843 2.457 0.286 0.653 5.814 0.237 0.357
203165  24 2879 0.656   155.2  10.775 10.931 0.139 0.137   2.610  1.193  1.600 4.134 2.551 1.323 5.421 0.589 0.632 6.500 0.283 0.384
203218  21 2880 0.924   143.6  10.985 11.242 0.068 0.085   0.000  0.000  0.001 2.641 1.562 0.315 3.117 0.090 0.041 3.551 0.106 0.302
203338  21 2881 0.794    95.9  10.371 11.183 0.065 0.041  24.242  3.183  2.184 0.794 0.090 0.305 3.473 0.084 0.179 6.025 0.011 0.034
203360  24 2882 0.791   310.8  11.376 11.718 0.124 0.148  14.916  3.665  5.346 1.945 1.095 1.084 3.130 0.590 0.895 5.129 0.625 0.664
203376  21 2883 0.820   229.2  10.914 11.076 0.060 0.061   0.000  0.000  0.000 2.876 0.779 1.100 4.413 0.047 0.195 5.186 0.080 0.135
203503  21 2886 0.657   195.7  10.574 10.734 0.047 0.057   0.000  0.000  0.000 3.934 0.512 0.624 5.268 0.217 0.411 6.054 0.075 0.966
203503  24 2887 0.657   204.0  10.574 10.834 0.011 0.012   0.000  0.000  0.000 4.072 0.055 0.108 4.222 0.006 0.031 4.372 0.043 0.057
203659  24 2888 0.751     0.2  10.356 10.739 0.032 0.033   0.943  0.159  0.223 0.288 0.081 0.130 1.299 0.097 0.120 3.899 0.073 0.247
203666  10 2889 0.822   165.3  10.681 10.678 0.030 0.040   6.877  1.779  2.011 4.933 0.068 0.106 5.930 0.003 0.013 6.343 0.001 0.004
203671  21 2890 0.656   195.0  10.240 10.493 0.093 0.126   5.094  1.197  2.120 1.731 0.641 1.539 4.453 0.222 0.685 6.815 0.050 0.138
204022  10 2893 0.654   155.3  10.557 10.610 0.146 0.164   0.000  0.000  0.003 4.463 2.298 1.113 5.534 0.177 0.238 6.089 0.026 0.118
204042  21 2894 0.750   188.3  11.320 11.442 0.069 0.083  19.061  2.729  3.847 3.462 0.909 0.359 4.274 0.424 0.440 5.938 0.387 0.282
204050  21 2895 0.746   263.6  11.567 11.708 0.011 0.014   0.000  0.000  0.000 3.666 0.136 0.016 3.786 0.030 0.012 3.894 0.058 0.081
204090  21 2896 0.878   158.5  11.010 11.433 0.055 0.038  72.690 11.838 10.386 5.088 0.088 0.083 5.398 0.061 0.075 5.971 0.049 0.043
204096  10 2897 0.817   226.0  10.969 11.257 0.058 0.083   0.000  0.000  0.000 0.770 0.026 0.876 3.029 0.144 0.396 4.839 0.082 0.020
204101  21 2898 0.612   332.2  10.994 11.545 0.160 0.146   0.000  0.000  0.000 0.298 0.033 0.003 0.930 0.231 0.003 1.614 0.950 0.003
204775   6 2899 0.731   150.1  10.602 10.870 0.027 0.036   0.000  0.000  0.000 0.721 0.003 0.204 3.174 0.092 0.082 5.424 0.083 0.070
204895   1 2900 0.896   208.7  11.015 11.292 0.045 0.075   0.000  0.000  0.000 2.881 0.072 0.046 2.988 0.015 0.019 3.102 0.108 0.061
204964   2 2901 0.963   142.0  10.682 11.056 0.083 0.118  14.703  3.283  6.462 0.502 0.009 0.226 2.589 0.008 0.132 5.146 0.017 0.024
204973 101 2902 0.696   169.9  10.704 10.796 0.069 0.090   0.000  0.000  0.000 5.364 0.750 0.214 5.674 0.040 0.003 5.892 0.045 0.121
205039 101 2903 0.912   202.0  11.079 11.424 0.069 0.089  10.364  1.822  2.895 0.543 0.210 0.914 1.802 0.170 0.804 4.395 0.298 0.552
205048 101 2905 0.655   156.1  11.307 11.441 0.049 0.054   3.829  0.572  0.679 4.022 2.669 0.369 4.724 0.483 0.347 5.922 0.549 0.287
205048   2 2904 0.655   146.6  11.307 11.480 0.047 0.037   3.345  0.455  0.755 0.730 0.053 3.219 3.266 0.400 1.639 5.657 0.071 0.496
205105   1 2907 0.740   204.3  11.616 11.818 0.092 0.144  13.166  2.694  5.513 3.729 0.125 0.143 4.155 0.105 0.128 5.261 0.103 0.164
205105 101 2908 0.740   197.6  11.616 11.730 0.049 0.082  10.547  1.523  2.208 3.950 0.190 0.221 4.406 0.133 0.179 5.416 0.176 0.253
205158   1 2909 0.832   132.2  10.711 10.700 0.032 0.034   0.259  0.130  0.213 4.844 0.073 0.056 4.992 0.039 0.051 5.354 0.056 0.057
205180   5 2910 0.730   215.1  11.353 11.805 0.145 0.139   0.000  0.000  0.000 3.304 2.268 0.308 3.679 0.120 0.003 3.982 0.003 0.211
205180   6 2911 0.731   226.3  11.353 11.715 0.131 0.129   0.000  0.000  0.000 3.737 0.615 0.317 4.412 0.058 0.194 4.916 0.143 0.218
205196   5 2912 0.627   135.8  10.495 10.672 0.081 0.073   4.178  0.580  0.725 2.401 1.565 1.315 4.323 0.806 0.858 6.715 0.503 0.291
205271   6 2914 0.890   305.8  10.927 11.485 0.058 0.046   0.000  0.000  0.000 0.086 0.014 0.003 0.275 0.131 0.003 0.486 0.650 0.003
205548   1 2916 0.874   265.9  11.338 11.528 0.051 0.091   0.000  0.000  0.019 0.660 0.010 0.025 3.011 0.007 0.015 5.214 0.028 0.035
205548 101 2917 0.875   264.5  11.338 11.518 0.051 0.090   0.000  0.000  0.034 0.626 0.006 0.010 2.915 0.022 0.016 5.116 0.032 0.049
205655 101 2920 0.695   186.6  11.326 11.513 0.009 0.012   0.024  0.024  0.159 0.734 0.001 0.033 3.430 0.027 0.004 6.047 0.039 0.037
205655   2 2919 0.695   190.9  11.326 11.513 0.007 0.011   0.000  0.000  0.006 0.729 0.001 0.018 3.408 0.013 0.004 6.022 0.028 0.028
205687 101 2921 0.728   219.2  10.784 11.003 0.043 0.059   0.000  0.000  0.000 2.148 1.120 0.652 4.275 0.310 0.039 5.484 0.055 0.089
205715   5 2922 0.747   208.2  11.205 11.427 0.018 0.023   0.199  0.137  0.086 1.578 0.380 0.258 3.955 0.105 0.027 5.542 0.008 0.011
205742   1 2923 0.727   215.7  11.330 11.355 0.049 0.035   0.000  0.000  0.000 3.936 0.408 0.768 5.257 0.082 0.118 5.831 0.039 0.048
205742 101 2924 0.727   206.2  11.330 11.532 0.009 0.008   0.161  0.161  0.130 3.728 0.123 0.145 3.963 0.055 0.059 4.479 0.100 0.232
205753   5 2925 0.734   175.8  11.087 11.224 0.037 0.054   0.855  0.211  0.201 3.794 0.163 0.235 4.158 0.091 0.209 4.959 0.118 0.281
205760   1 2926 0.724   164.3  10.509 10.721 0.061 0.060   0.000  0.000  0.000 2.831 0.903 0.937 4.538 0.036 0.024 5.534 0.108 0.424
205765   5 2927 0.729   217.1  11.244 11.381 0.011 0.023   0.000  0.000  0.000 4.792 0.240 0.106 4.971 0.012 0.010 5.132 0.046 0.104
205802   6 2928 0.732   142.8  11.257 11.426 0.028 0.031   4.428  0.543  0.745 1.058 0.137 0.356 3.688 0.024 0.161 5.815 0.015 0.024
205883   6 2929 0.890    74.4  10.801 11.262 0.025 0.024  30.178  1.851  1.753 0.672 0.026 0.041 3.169 0.026 0.021 5.604 0.006 0.004
205906   5 2930 0.699   131.8  10.579 10.983 0.110 0.147  16.522  3.330  5.512 2.129 0.584 0.634 4.365 0.301 0.341 6.600 0.058 0.068
206042   1 2932 0.614    56.4  10.950 11.024 0.035 0.042   3.475  0.424  0.430 4.426 0.922 0.306 5.660 0.163 0.063 6.638 0.093 0.065
206042 101 2933 0.614    70.2  10.950 11.094 0.065 0.088   5.434  0.807  1.179 4.898 0.933 0.224 5.437 0.376 0.310 6.614 0.421 0.367
206098 101 2936 0.674   129.9  10.700 10.765 0.048 0.057   2.027  0.310  0.397 4.687 0.290 0.188 5.708 0.047 0.034 6.456 0.018 0.024
206098   2 2935 0.673   134.0  10.700 10.778 0.050 0.066   4.199  0.816  1.109 5.227 0.216 0.162 5.632 0.127 0.163 6.533 0.156 0.143
206160   5 2937 0.678   222.5  11.391 11.594 0.043 0.065   6.205  0.720  1.192 0.869 0.091 0.251 3.500 0.043 0.134 5.839 0.001 0.019
206160   6 2938 0.678   226.6  11.391 11.640 0.068 0.074   4.113  0.798  1.003 0.712 0.012 0.006 3.309 0.003 0.004 5.831 0.004 0.009
206349   2 2941 0.604   136.6  10.889 10.945 0.066 0.113   5.288  1.553  1.974 5.249 2.615 0.460 5.982 0.585 0.362 7.011 0.540 0.257
206363   5 2942 0.926   141.7  10.954 11.258 0.082 0.084  20.292  2.969  4.221 1.581 0.937 1.168 3.264 0.546 0.740 5.323 0.300 0.245
206390   6 2943 0.729   117.4  11.095 11.231 0.133 0.116   0.001  0.001  0.232 0.870 0.056 0.266 3.667 0.031 0.133 6.069 0.044 0.028
206499 102 2945 0.730   163.2  10.506 10.776 0.043 0.047   0.004  0.004  0.017 4.859 0.172 0.117 5.862 0.016 0.001 6.292 0.009 0.008
206499   6 2944 0.730   168.5  10.506 10.702 0.056 0.080   0.104  0.062  0.145 6.051 0.027 0.016 6.126 0.013 0.009 6.291 0.010 0.007
206501   1 2946 0.926   193.8  11.160 11.484 0.018 0.018   4.258  0.300  0.392 0.599 0.020 0.155 2.523 0.045 0.100 4.438 0.025 0.004
206501 101 2947 0.926   181.1  11.160 11.483 0.023 0.027   3.181  0.521  0.503 0.611 0.013 0.076 2.704 0.006 0.046 4.706 0.022 0.012
206511   1 2948 0.902   253.2  11.310 11.419 0.017 0.023   1.101  0.167  0.154 3.997 0.041 0.056 4.177 0.030 0.052 4.654 0.056 0.068
206511 101 2949 0.903   260.0  11.310 11.433 0.026 0.037   0.000  0.000  0.000 4.062 0.063 0.064 4.154 0.009 0.011 4.246 0.036 0.035
206545   1 2950 0.729   186.9  11.403 11.594 0.019 0.026   0.000  0.000  0.000 3.074 0.261 0.181 3.597 0.036 0.030 3.867 0.113 0.124
206545 101 2951 0.728   213.2  11.403 11.556 0.007 0.009   0.000  0.000  0.000 3.723 0.081 0.054 3.839 0.003 0.015 3.958 0.097 0.065
206573   1 2955 0.702   241.3  11.493 11.637 0.010 0.012   0.000  0.000  0.000 3.874 0.071 0.081 3.964 0.009 0.046 4.067 0.053 0.009
206573 101 2956 0.702   230.1  11.493 11.591 0.014 0.015   0.000  0.000  0.000 2.813 0.173 0.252 4.627 0.102 0.101 5.560 0.075 0.166
206604 101 2957 0.724   130.0  10.715 10.930 0.092 0.106   4.973  1.054  1.434 4.901 2.821 0.183 5.360 0.408 0.278 6.258 0.364 0.249
206616   5 2958 0.728   177.6  10.984 11.186 0.050 0.074   0.323  0.194  0.176 1.232 0.330 0.462 3.866 0.178 0.160 5.777 0.013 0.017
206652 101 2959 0.692   147.6  10.490 11.259 0.039 0.033  42.415  3.373  2.525 3.219 0.587 0.449 5.088 0.359 0.243 6.787 0.069 0.046
206669 101 2961 0.672   197.2  11.206 11.352 0.009 0.013   0.000  0.000  0.000 4.019 0.066 0.067 4.149 0.008 0.014 4.276 0.073 0.080
206669   2 2960 0.671   201.5  11.206 11.354 0.017 0.024   0.000  0.000  0.000 3.960 0.084 0.074 4.098 0.010 0.019 4.238 0.096 0.064
206728   2 2962 0.900   153.5  10.277 10.455 0.037 0.039  12.173  1.209  1.324 3.067 0.285 0.325 4.853 0.118 0.115 5.931 0.015 0.013
206745 101 2963 0.728   161.7  11.182 11.463 0.049 0.085   0.709  0.384  0.379 0.753 0.005 0.065 3.372 0.032 0.029 5.828 0.016 0.017
206763   1 2964 0.688   166.9  10.809 11.041 0.082 0.072  10.666  2.071  2.674 5.868 0.147 0.086 6.134 0.079 0.101 6.693 0.094 0.141
206763 101 2965 0.688   157.5  10.809 11.203 0.058 0.056  19.445  2.161  2.823 0.631 0.046 0.072 3.344 0.065 0.139 6.416 0.011 0.031
206771   5 2966 0.630   173.5  10.346 10.630 0.055 0.065   0.000  0.000  0.000 0.908 0.134 1.565 2.586 0.243 0.333 3.877 0.502 0.622
206842 102 2967 0.726   181.8  10.516 10.811 0.028 0.041   0.000  0.000  0.003 0.661 0.009 0.031 3.073 0.048 0.019 5.391 0.068 0.090
206858   1 2968 0.725   164.1  10.519 10.650 0.022 0.032   0.000  0.000  0.000 5.937 0.007 0.016 5.995 0.002 0.006 6.045 0.026 0.024
206858 101 2969 0.726   155.7  10.519 10.690 0.028 0.036   0.000  0.000  0.000 5.495 0.159 0.209 5.882 0.021 0.012 6.045 0.028 0.034
206894   1 2970 0.914   107.3  10.906 11.190 0.033 0.033  17.533  1.548  1.807 0.464 0.048 0.607 2.479 0.087 0.440 5.253 0.038 0.116
206929 102 2973 0.695   117.3  11.062 11.350 0.051 0.077   9.884  1.406  2.366 0.817 0.022 0.171 3.423 0.057 0.097 5.947 0.022 0.016
206929   6 2972 0.695   124.0  11.062 11.368 0.060 0.068  19.965  2.845  3.443 0.919 0.127 2.386 3.421 0.045 1.306 6.140 0.197 0.432
207034 101 2974 0.689    93.7  10.025 10.229 0.043 0.046   6.715  0.420  0.512 4.988 0.291 0.217 5.988 0.155 0.120 6.978 0.032 0.024
207078   6 2975 0.704   105.1  10.691 10.923 0.028 0.034   7.155  0.704  0.908 0.419 0.029 0.035 2.594 0.017 0.030 6.022 0.007 0.007
207081   2 2976 0.680   199.5  11.357 11.512 0.032 0.044   1.533  0.232  0.243 3.649 0.154 0.130 3.980 0.102 0.124 4.862 0.161 0.205
207143   1 2977 1.585   -99.0 -99.000 11.748 0.147 0.184   0.000  0.000  0.002 2.953 0.022 0.032 3.015 0.000 0.001 3.077 0.016 0.034
207155   5 2978 0.943   159.3  10.859 10.932 0.060 0.078   2.322  0.585  0.645 4.267 0.112 0.098 4.509 0.069 0.080 5.051 0.097 0.111
207182   1 2980 0.702   151.8  10.855 11.098 0.089 0.123   2.530  0.637  0.982 2.389 0.255 0.252 4.885 0.119 0.044 6.313 0.007 0.012
207245 102 2981 0.732   102.1  10.686 11.029 0.125 0.120   2.738  0.899  1.353 1.387 0.176 0.219 4.175 0.090 0.129 6.248 0.000 0.006
207269 101 2983 0.605   180.5  11.082 11.255 0.013 0.014   5.330  0.283  0.291 0.408 0.040 0.030 2.068 0.083 0.027 5.391 0.062 0.065
207269   2 2982 0.605   170.9  11.082 11.103 0.016 0.021   4.607  0.227  0.312 4.143 0.139 0.115 4.693 0.135 0.140 6.221 0.163 0.162
207327   1 2984 0.749   178.3  10.579 10.438 0.024 0.026   5.449  0.258  0.351 2.442 0.251 0.284 4.406 0.142 0.161 6.396 0.029 0.033
207332   1 2985 0.690   162.0  10.857 11.209 0.113 0.082   8.044  1.767  2.020 0.844 0.254 1.343 2.778 0.264 0.892 5.713 0.292 0.451
207356 101 2987 0.800   179.5  10.868 11.212 0.043 0.034   6.281  2.057  3.725 4.188 0.197 0.459 5.581 0.004 0.092 6.218 0.001 0.004
207356   2 2986 0.800   192.3  10.868 11.287 0.068 0.073  16.880  3.526  5.448 4.336 1.525 0.306 4.957 0.408 0.366 6.009 0.409 0.229
207397   6 2990 0.738   249.4  11.152 11.333 0.011 0.017   0.000  0.000  0.000 3.649 0.050 0.070 3.796 0.010 0.016 3.908 0.071 0.070
207412   5 2992 0.941   123.0  10.962 11.045 0.024 0.025  20.962  1.237  1.529 0.835 0.059 0.091 3.272 0.027 0.052 5.460 0.002 0.008
207716   1 2997 0.702   242.0  11.486 11.398 0.022 0.035   6.717  0.672  2.427 5.846 0.021 0.019 5.892 0.002 0.006 5.941 0.021 0.010
207716 101 2998 0.702   253.3  11.486 11.813 0.080 0.079   1.312  0.458  0.557 0.739 0.010 0.005 3.370 0.005 0.018 5.903 0.006 0.006
207735   6 2999 0.734   292.8  11.724 11.784 0.005 0.008   0.000  0.000  0.000 3.708 0.060 0.023 3.792 0.011 0.009 3.872 0.099 0.013
207773   2 3001 0.112     0.2   9.083  9.293 0.044 0.038   0.106  0.010  0.012 7.044 0.718 0.671 7.511 0.362 0.352 7.903 0.068 0.071
207822   5 3003 0.667   160.7  11.169 11.170 0.040 0.029   7.632  1.294  1.463 6.032 0.054 0.039 6.220 0.034 0.040 6.688 0.058 0.057
207825   1 3004 0.696   231.5  11.351 11.532 0.018 0.017   0.000  0.000  0.000 0.999 0.209 0.172 3.653 0.118 0.064 5.874 0.020 0.026
207825 101 3005 0.697   225.8  11.351 11.489 0.013 0.022   0.042  0.030  0.090 2.998 0.672 0.204 4.693 0.036 0.087 5.581 0.106 0.039
207914 102 3006 0.736   134.2  10.473 10.717 0.040 0.051   0.000  0.000  0.000 3.325 2.140 0.353 3.869 0.094 0.060 4.381 0.304 0.431
207948 102 3007 0.667   150.1  10.567 10.710 0.095 0.086   5.778  1.424  1.842 5.649 0.380 0.151 6.040 0.179 0.234 6.829 0.198 0.184
207953   1 3008 0.657    72.3  10.620 10.703 0.044 0.060   3.624  0.493  0.758 5.018 0.282 0.213 5.517 0.188 0.216 6.581 0.202 0.193
208003   6 3009 0.797   138.7  10.922 11.257 0.125 0.122  22.956  6.036  8.697 4.938 0.238 0.153 5.357 0.128 0.129 6.145 0.116 0.091
208012   5 3010 0.747   196.2  10.967 11.517 0.106 0.076   2.246  0.997  1.484 1.401 0.054 0.076 4.157 0.015 0.025 6.183 0.004 0.003
208074   1 3012 0.911   156.5  10.715 11.094 0.090 0.119  10.332  1.632  3.141 0.342 0.036 0.044 2.028 0.058 0.085 5.019 0.036 0.055
208074 101 3013 0.912   168.2  10.715 11.086 0.069 0.062  16.594  2.325  3.115 0.831 0.244 1.406 2.967 0.193 0.840 5.401 0.097 0.209
208114   2 3014 0.677   164.4  10.929 11.102 0.110 0.165   2.725  1.154  1.733 0.906 0.034 0.193 3.749 0.003 0.060 6.227 0.005 0.036
208171   5 3016 1.028   112.0  10.430 10.662 0.069 0.076  63.168 12.438 17.466 4.577 0.104 0.129 5.230 0.013 0.024 5.567 0.000 0.002
208172 102 3017 0.733   247.9  10.652 10.859 0.042 0.057   0.003  0.003  0.113 0.731 0.006 0.132 3.282 0.025 0.046 5.640 0.071 0.073
208364   2 3020 0.668   154.1  10.607 10.789 0.047 0.054   0.000  0.000  0.000 2.137 0.568 0.632 4.618 0.094 0.139 6.100 0.044 0.055
208396   1 3021 0.892   115.1  10.884 11.561 0.062 0.038  53.321  7.392  5.700 3.616 0.158 0.162 4.317 0.156 0.168 5.625 0.090 0.078
208396   5 3022 0.893   116.7  10.884 11.156 0.046 0.051  47.460  7.144  7.729 3.674 0.423 0.360 4.794 0.205 0.190 5.909 0.048 0.041
208475   6 3023 0.890   250.9  11.140 11.255 0.016 0.020   0.000  0.000  0.000 3.332 0.190 0.303 4.020 0.034 0.047 4.368 0.084 0.155
208622   1 3026 0.648   198.3  10.355 10.548 0.035 0.054   0.000  0.000  0.000 4.078 0.118 0.073 4.272 0.015 0.051 4.468 0.081 0.146
208640   1 3029 0.702   129.6  10.867 10.989 0.045 0.047   3.056  0.252  0.270 1.809 0.781 0.962 3.778 0.206 0.348 5.609 0.224 0.259
208732 102 3030 0.735   104.5  10.222 10.481 0.081 0.109   0.000  0.000  0.008 0.835 0.024 0.227 3.564 0.032 0.145 5.970 0.036 0.012
208756   5 3031 0.747   166.9  10.998 11.256 0.106 0.147   7.698  1.802  3.379 4.332 0.166 0.181 4.789 0.120 0.150 5.808 0.127 0.164
208797 101 3033 0.697   168.0  11.188 11.339 0.111 0.132   2.461  0.704  1.048 0.563 0.164 0.771 1.923 0.147 0.425 4.188 0.157 0.548
208797   2 3032 0.697   197.0  11.188 11.517 0.132 0.109   7.249  2.145  1.982 0.523 0.162 0.999 1.967 0.245 0.733 4.709 0.314 0.654
208824   6 3034 0.731   151.9  11.015 11.259 0.090 0.079   0.979  0.299  0.452 4.453 0.214 0.168 5.618 0.024 0.016 6.190 0.008 0.012
208828   5 3035 0.697   169.3  10.527 10.467 0.123 0.112   2.471  0.794  1.226 5.874 0.150 0.088 6.126 0.071 0.083 6.652 0.095 0.075
208838   1 3036 0.679   162.3  10.836 10.844 0.040 0.054   1.352  0.157  0.227 3.290 0.491 0.479 5.175 0.122 0.099 6.252 0.034 0.047
208838 101 3037 0.679   148.4  10.836 10.918 0.055 0.077   2.186  0.299  0.410 2.497 0.591 0.704 4.760 0.183 0.190 6.173 0.057 0.078
208862 102 3039 0.751   115.1  10.634 10.818 0.041 0.049  24.966  2.940  3.878 4.543 0.404 0.257 5.615 0.194 0.134 6.631 0.037 0.027
209013   1 3042 0.268     0.2  10.134 10.477 0.022 0.019   0.708  0.048  0.086 0.504 0.138 0.180 2.292 0.160 0.237 5.983 0.047 0.201
209031   2 3043 0.778   136.0  10.906 11.184 0.029 0.027   8.481  1.230  1.267 5.310 0.019 0.024 5.559 0.007 0.009 6.065 0.004 0.005
209040   6 3044 0.730   220.0  11.195 11.390 0.009 0.013   0.000  0.000  0.000 3.706 0.084 0.078 3.825 0.008 0.010 3.937 0.064 0.045
209157   1 3045 0.914    44.9  10.883 11.169 0.096 0.130  23.159  5.425  9.376 0.629 0.028 0.299 2.981 0.025 0.166 5.459 0.006 0.027
209290 101 3049 0.776   107.7  10.803 11.110 0.085 0.119  14.510  2.910  4.837 4.620 0.213 0.176 5.128 0.151 0.151 6.129 0.099 0.106
209290   2 3048 0.775    94.7  10.803 10.998 0.049 0.061   7.404  1.075  1.452 4.096 0.313 0.270 4.673 0.197 0.277 5.903 0.222 0.219
209322   6 3050 0.738   193.1  10.869 11.102 0.012 0.015   0.000  0.000  0.000 3.650 0.093 0.072 3.787 0.015 0.032 3.916 0.055 0.106
209367   1 3052 0.608   242.6  10.786 11.580 0.094 0.071   0.000  0.000  0.000 0.097 0.013 0.003 0.184 0.068 0.003 0.288 0.182 0.003
209377   5 3053 0.747   211.1  11.200 11.342 0.011 0.014   3.248  0.317  0.398 3.294 0.144 0.142 5.293 0.032 0.028 6.305 0.001 0.001
209451   2 3054 0.698    67.1  10.403 10.721 0.115 0.144   4.260  1.244  1.732 1.174 0.401 2.236 3.507 0.297 1.243 6.088 0.224 0.436
209466   5 3055 0.726   198.0  10.842 11.077 0.040 0.027   0.000  0.000  0.000 3.873 0.173 0.123 4.204 0.013 0.115 4.493 0.229 0.249
209487   1 3056 0.656    94.4  10.448 10.560 0.034 0.044   5.154  0.473  0.654 5.311 0.112 0.084 5.813 0.098 0.088 6.854 0.059 0.052
209607   1 3057 0.703   208.3  11.114 11.359 0.067 0.104   0.880  0.286  0.408 1.472 0.419 0.289 4.114 0.214 0.112 5.971 0.027 0.014
209623   5 3058 0.697   115.4  10.585 11.074 0.112 0.139  12.899  3.092  4.778 0.569 0.009 0.027 3.051 0.008 0.033 6.248 0.008 0.006
209642 102 3059 0.698   169.6  10.381 10.591 0.038 0.046   0.000  0.000  0.000 2.996 0.282 0.356 5.268 0.045 0.059 6.445 0.017 0.023
209724   1 3060 0.732    54.6  10.285 10.310 0.089 0.072   9.486  2.139  2.076 5.396 0.496 0.442 6.127 0.178 0.213 6.799 0.071 0.052
209736   1 3061 0.519   117.9  10.405 10.682 0.079 0.062   2.689  0.649  0.742 0.758 0.093 0.267 3.387 0.076 0.208 6.698 0.053 0.064
209736 101 3062 0.519   130.0  10.405 10.759 0.110 0.115   0.011  0.011  1.100 0.860 0.060 2.156 3.302 0.040 0.294 5.774 0.347 1.731
209793   2 3064 0.870   189.1  10.823 11.098 0.088 0.075  19.892  4.072  4.870 0.774 0.097 0.948 3.213 0.061 0.510 5.660 0.010 0.107
209821   6 3065 0.725   256.5  11.443 11.628 0.007 0.007   0.000  0.000  0.005 0.704 0.009 0.045 3.265 0.019 0.016 5.741 0.037 0.036
209933   6 3067 0.728   124.5  10.789 10.984 0.033 0.033   0.000  0.000  0.000 2.181 0.440 0.441 4.539 0.091 0.085 5.925 0.035 0.051
209935 101 3068 0.653   106.0  10.311 10.372 0.054 0.086   0.000  0.000  0.000 6.285 0.182 0.080 6.411 0.008 0.004 6.516 0.023 0.053
210003   1 3069 0.739   106.0  10.770 10.821 0.029 0.036   3.197  0.312  0.391 4.505 0.166 0.130 5.008 0.069 0.074 5.937 0.079 0.094
210003 101 3070 0.739   119.3  10.770 11.018 0.058 0.082   2.811  0.483  0.834 0.921 0.098 0.411 3.620 0.040 0.190 5.858 0.020 0.048
210031   5 3071 0.679   228.7  11.200 11.500 0.111 0.104   0.000  0.000  0.000 0.803 0.021 0.085 3.495 0.014 0.059 5.959 0.035 0.025
210136   2 3073 0.914   138.7  11.146 11.667 0.074 0.065  93.065 18.537 16.828 1.209 0.360 0.920 3.531 0.201 0.407 5.590 0.040 0.081
210210   1 3074 0.654   256.9  11.229 11.360 0.018 0.019   0.000  0.000  0.000 1.893 0.267 0.238 4.505 0.057 0.041 6.180 0.036 0.038
210237 102 3075 0.679   130.7  10.466 10.766 0.027 0.038   0.000  0.000  0.002 0.742 0.002 0.064 3.340 0.052 0.010 5.788 0.083 0.088
210333   2 3076 0.677   181.4  10.825 11.029 0.145 0.154   0.000  0.000  0.006 0.983 0.120 1.409 3.758 0.023 0.524 5.749 0.069 0.079
210349   5 3077 1.022   112.6  10.848 11.322 0.116 0.108  46.584 11.170 12.676 1.347 0.562 1.073 3.413 0.283 0.476 5.211 0.059 0.096
210358   2 3078 0.604   162.6  11.024 11.428 0.103 0.097  11.748  2.194  3.197 4.757 0.225 0.162 5.276 0.152 0.172 6.541 0.176 0.183
210392   1 3079 0.678   168.0  11.138 11.181 0.030 0.039   7.665  0.513  0.702 3.887 0.308 0.221 4.593 0.160 0.180 6.067 0.198 0.202
210430 101 3081 0.751   162.1  10.467 10.919 0.107 0.119  14.335  3.460  5.072 1.488 0.527 1.214 4.006 0.239 0.576 6.307 0.050 0.116
210462   5 3083 0.731   119.7  10.303 10.869 0.127 0.124  10.914  2.948  3.412 1.438 0.559 2.893 4.158 0.210 1.321 6.345 0.160 0.316
210541   1 3084 0.715   147.5  11.104 11.036 0.023 0.030  11.401  0.854  0.878 5.914 0.018 0.016 6.103 0.017 0.017 6.580 0.018 0.016
210564   6 3085 0.729   259.9  11.512 11.638 0.007 0.010   0.000  0.000  0.000 3.725 0.092 0.030 3.822 0.002 0.000 3.924 0.071 0.063
210716   2 3087 0.695   183.7  11.140 11.328 0.025 0.034   0.000  0.000  0.002 0.707 0.008 0.051 3.233 0.061 0.054 5.625 0.118 0.152
210736   1 3089 0.662   174.1  11.009 11.217 0.092 0.108   7.994  1.846  1.947 4.191 2.789 0.755 5.245 0.720 0.429 6.536 0.610 0.264
210739   5 3090 0.733   181.2  10.946 11.228 0.146 0.173   0.000  0.000  0.013 0.748 0.029 0.009 3.383 0.051 0.007 5.893 0.028 0.032
210824   5 3093 0.731   235.8  11.141 11.219 0.015 0.016   0.046  0.019  0.033 3.451 0.229 0.247 4.850 0.017 0.023 5.566 0.010 0.011
210824   6 3094 0.731   237.4  11.141 11.362 0.012 0.014   0.000  0.000  0.000 0.677 0.002 0.014 3.051 0.043 0.030 5.330 0.088 0.077
210892   6 3095 0.692   184.1  11.040 11.275 0.118 0.156   0.221  0.200  0.559 0.993 0.136 0.282 3.841 0.171 0.126 6.172 0.002 0.003
210940   2 3096 0.694   163.0  10.971 11.458 0.111 0.159   0.000  0.000  0.000 0.516 0.002 0.272 2.024 0.080 0.982 3.607 0.668 2.235
210980   1 3097 0.898   192.0  10.379 10.800 0.089 0.114   1.862  0.309  0.516 2.722 1.680 0.336 3.390 0.489 0.364 4.807 0.565 0.357
210980 101 3098 0.897   174.6  10.379 10.628 0.148 0.180   0.000  0.000  0.000 5.113 0.026 0.031 5.187 0.002 0.004 5.260 0.032 0.035
211030 102 3099 0.728   130.8  10.339 10.637 0.065 0.054   0.000  0.000  0.000 0.793 0.027 3.198 3.080 0.354 1.266 5.031 0.106 0.346
211101   6 3100 0.729   111.6  10.795 10.941 0.040 0.054   5.363  0.662  0.734 4.131 0.357 0.195 4.691 0.236 0.252 6.010 0.245 0.232
211117 102 3101 0.668    87.8  10.162 10.379 0.084 0.107   0.000  0.000  0.000 2.082 0.571 0.983 4.810 0.129 0.236 6.381 0.037 0.032
211263   1 3103 0.693   127.7  10.823 10.953 0.073 0.071   0.000  0.000  0.000 3.506 0.108 0.164 5.537 0.031 0.006 6.535 0.013 0.014
211286 101 3105 0.704   164.5  10.774 10.899 0.042 0.050   0.000  0.000  0.000 2.792 0.702 0.531 4.927 0.154 0.084 6.050 0.026 0.032
211303 101 3106 0.889   106.8  10.367 10.736 0.048 0.054  19.893  2.607  2.686 3.777 0.376 0.275 4.887 0.190 0.139 5.951 0.039 0.028
211337 102 3107 0.733   235.7  10.430 10.605 0.088 0.063   0.000  0.000  0.000 4.211 0.199 0.295 4.713 0.056 0.038 5.116 0.352 0.238
211347   5 3108 0.697   183.3  11.109 11.288 0.014 0.021   0.000  0.000  0.000 3.820 0.033 0.077 3.947 0.033 0.006 4.073 0.107 0.085
211387   2 3109 0.898   154.7  10.583 11.114 0.101 0.135  14.803  3.620  5.610 0.555 0.047 0.659 2.621 0.047 0.431 5.328 0.013 0.105
211401   6 3110 0.728   251.7  11.568 11.733 0.016 0.015   3.418  0.159  0.171 4.172 0.093 0.131 4.464 0.057 0.112 5.183 0.093 0.153
211409   1 3111 0.714   249.9  11.077 11.297 0.014 0.017   0.000  0.000  0.000 0.728 0.023 0.108 3.323 0.013 0.049 5.758 0.030 0.024
211409 101 3112 0.714   211.3  11.077 11.308 0.018 0.027   0.000  0.000  0.008 0.686 0.007 0.034 3.257 0.041 0.008 5.739 0.052 0.059
211564   1 3113 0.667   119.3  10.617 10.759 0.069 0.084   1.701  0.312  0.413 4.745 0.134 0.105 5.113 0.095 0.106 6.067 0.119 0.117
211564 101 3114 0.667   104.3  10.617 10.782 0.056 0.089   1.406  0.207  0.265 3.926 2.038 0.445 4.784 0.439 0.288 5.995 0.433 0.294
211716   1 3118 0.808   190.6  10.819 11.066 0.121 0.104   3.085  1.099  1.430 4.627 0.178 0.141 4.922 0.097 0.124 5.577 0.154 0.152
211716 101 3120 0.809   194.7  10.819 10.867 0.063 0.088   4.035  0.676  0.971 4.304 0.408 0.357 4.839 0.204 0.289 5.752 0.220 0.287
211716   2 3119 0.808   182.8  10.819 10.981 0.094 0.130   6.212  1.591  1.946 4.876 0.217 0.165 5.203 0.125 0.176 5.894 0.139 0.173
211736   6 3121 0.729   220.7  11.149 11.331 0.008 0.010   0.000  0.000  0.000 3.720 0.081 0.067 3.857 0.009 0.017 3.987 0.057 0.074
211767   5 3122 0.668   237.3  11.329 11.459 0.007 0.008   0.000  0.000  0.000 4.051 0.086 0.086 4.164 0.002 0.017 4.280 0.089 0.061
211829   5 3123 0.678   194.5  11.035 11.428 0.149 0.119   0.000  0.000  0.112 0.766 0.009 0.019 3.520 0.013 0.011 6.150 0.025 0.020
211926   2 3126 0.739   145.7  10.724 11.098 0.095 0.103  17.377  3.922  4.712 4.739 0.298 0.175 5.307 0.177 0.186 6.404 0.138 0.107
212116   9 3128 0.704   148.8  10.986 11.438 0.026 0.030  12.849  1.550  1.792 0.218 0.041 0.068 1.546 0.054 0.104 5.301 0.019 0.045
212129  10 3130 0.648    74.7  10.292 10.215 0.116 0.109  11.874  3.109  3.322 5.882 0.510 0.373 6.750 0.224 0.137 7.325 0.028 0.019
212129   9 3129 0.648   265.3  10.292 10.259 0.052 0.059   2.599  0.270  0.469 0.915 0.103 0.546 3.902 0.047 0.313 6.754 0.001 0.059
212252 102 3131 0.732   110.7  10.584 10.859 0.026 0.028   0.000  0.000  0.000 0.730 0.013 0.274 3.192 0.084 0.143 5.443 0.096 0.076
212368  11 3133 0.887    78.2  10.490 10.886 0.040 0.046  12.190  1.071  1.514 0.659 0.025 0.113 3.105 0.034 0.085 5.593 0.004 0.020
212372  13 3134 1.008   225.4  11.030 11.310 0.045 0.074   0.000  0.000  0.000 2.472 0.143 0.108 2.607 0.035 0.001 2.704 0.087 0.059
212391 102 3136 0.726   231.3  11.119 11.362 0.011 0.009   0.122  0.119  0.100 0.737 0.026 0.131 3.286 0.038 0.069 5.673 0.044 0.016
212391   9 3135 0.726   222.1  11.119 11.177 0.081 0.042   0.000  0.000  0.000 3.572 0.506 1.388 5.132 0.167 0.324 5.854 0.034 0.058
212399  10 3137 0.616    78.1  10.174 10.502 0.086 0.111   5.175  1.012  1.862 2.446 1.112 1.125 4.850 0.443 0.558 7.073 0.097 0.125
212453   9 3138 1.000   285.3  11.254 11.577 0.037 0.031   5.799  0.512  0.526 1.905 0.254 0.316 2.397 0.183 0.332 3.703 0.376 0.509
212513 102 3140 0.724    86.3   9.926 10.259 0.036 0.044  10.866  1.334  1.440 5.536 0.223 0.154 6.207 0.107 0.081 6.864 0.023 0.016
212566   9 3141 0.613   109.6  10.458 10.788 0.069 0.074  10.853  1.570  2.266 3.378 0.736 0.790 5.195 0.411 0.463 7.136 0.104 0.109
212637  13 3142 0.731   179.5  11.156 11.242 0.108 0.075  11.364  3.860  3.800 1.513 0.514 2.571 4.120 0.104 1.066 6.136 0.052 0.302
212718  11 3144 0.890   235.1  11.238 11.357 0.026 0.032   0.717  0.170  0.168 3.936 0.067 0.066 4.125 0.047 0.059 4.602 0.068 0.076
212718   9 3143 0.890   194.0  11.238 11.447 0.033 0.049   0.000  0.000  0.002 0.621 0.005 0.074 2.860 0.036 0.026 4.970 0.064 0.053
212724  10 3145 0.888   288.1  11.285 11.522 0.167 0.137   0.000  0.000  0.050 4.438 0.193 0.166 4.726 0.001 0.007 4.907 0.047 0.046
212849 102 3147 0.721    67.2  10.331 10.570 0.061 0.059  10.531  1.211  1.722 4.574 0.740 0.583 5.635 0.328 0.333 6.727 0.117 0.086
212849   9 3146 0.721    65.4  10.331 10.484 0.028 0.033   8.907  0.852  1.228 5.285 0.177 0.170 5.868 0.117 0.136 6.736 0.049 0.047
212943  13 3148 0.727   133.4  10.683 10.815 0.042 0.039   0.000  0.000  0.001 2.940 0.431 0.561 5.021 0.029 0.094 6.091 0.034 0.054
213004  11 3150 0.746   236.8  10.991 11.208 0.008 0.008   0.000  0.000  0.000 1.683 0.064 0.077 4.190 0.012 0.022 5.844 0.015 0.012
213036   9 3151 0.611    93.5  10.665 10.936 0.010 0.011   8.044  0.356  0.399 0.554 0.020 0.014 3.166 0.022 0.004 6.651 0.005 0.009
213051  10 3152 0.755   118.3  10.097 10.749 0.042 0.067   2.895  0.546  0.554 3.582 0.117 0.161 4.164 0.107 0.177 5.653 0.152 0.136
213107   9 3153 0.850    88.9  10.593 10.670 0.022 0.023  11.139  0.867  0.715 2.644 0.224 0.222 4.304 0.123 0.121 5.975 0.026 0.024
213141  11 3155 0.752   152.2  10.892 11.157 0.060 0.064   0.548  0.212  0.199 0.793 0.002 2.379 2.956 0.284 1.011 4.694 0.029 0.337
213198   9 3158 0.780   167.9  10.749 11.167 0.075 0.085  22.951  4.360  5.721 1.148 0.205 0.332 3.596 0.111 0.174 6.101 0.021 0.035
213357   9 3159 0.954   102.8  10.915 10.997 0.036 0.045  18.830  1.656  1.998 3.624 0.247 0.179 4.306 0.203 0.184 5.475 0.091 0.071
213449  13 3160 0.730   211.9  11.603 11.841 0.008 0.009   0.016  0.012  0.038 0.672 0.002 0.014 3.011 0.028 0.024 5.249 0.047 0.056
213551 102 3162 0.733   113.4  10.469 10.763 0.057 0.080   0.000  0.000  0.024 0.731 0.002 0.141 3.242 0.043 0.049 5.534 0.075 0.080
213568  11 3163 0.698   183.5  10.770 11.030 0.052 0.061   0.000  0.000  0.000 2.355 1.325 1.483 3.620 0.145 0.362 4.451 0.171 0.330
213587   9 3164 0.890   272.2  11.380 11.521 0.025 0.030   0.000  0.000  0.001 1.953 0.203 0.222 3.920 0.008 0.034 5.055 0.039 0.037
213599  11 3165 0.736   149.4  10.848 11.135 0.056 0.087   0.000  0.000  0.028 0.747 0.026 0.097 3.302 0.012 0.002 5.615 0.068 0.072
213744  11 3167 0.746   158.8  10.907 11.124 0.028 0.044   0.018  0.015  0.065 0.991 0.009 0.033 3.736 0.007 0.003 6.065 0.006 0.011
213766 102 3169 0.698   133.1  10.690 11.170 0.143 0.134   8.333  2.326  3.111 4.011 0.469 0.354 4.750 0.296 0.320 6.170 0.299 0.248
213766   9 3168 0.698   119.4  10.690 10.968 0.086 0.109  10.471  2.093  2.956 4.291 0.726 0.329 5.100 0.381 0.320 6.509 0.248 0.172
213772  10 3170 0.700   269.8  11.397 11.561 0.022 0.038   0.000  0.000  0.000 3.875 0.085 0.046 3.987 0.005 0.007 4.099 0.099 0.038
213777  13 3171 0.695   353.2  10.589 10.826 0.107 0.098   6.980  1.976  2.125 0.679 0.089 0.435 3.166 0.192 0.296 6.258 0.036 0.049
213848   9 3172 0.706   337.2  10.858 11.278 0.028 0.027   0.000  0.000  0.000 0.279 0.007 0.003 0.945 0.280 0.003 1.624 0.811 0.003
213986 102 3175 0.701   109.6  10.425 10.500 0.023 0.033   1.061  0.162  0.199 6.049 0.018 0.020 6.179 0.014 0.018 6.513 0.019 0.020
213986  11 3174 0.701   112.2  10.425 10.531 0.047 0.065   0.000  0.000  0.015 5.478 0.231 0.219 6.416 0.009 0.007 6.794 0.018 0.037
214034  10 3176 0.704    81.3  10.462 10.815 0.081 0.102  16.644  3.397  4.983 5.897 0.118 0.074 6.215 0.076 0.062 6.818 0.028 0.030
214049 102 3178 0.729    91.0  10.767 11.166 0.161 0.159   8.541  2.584  4.423 4.812 0.210 0.172 5.234 0.121 0.143 6.140 0.112 0.139
214049   9 3177 0.728    83.7  10.767 10.948 0.080 0.123   3.660  0.707  1.260 3.957 0.770 0.242 5.105 0.139 0.059 6.069 0.066 0.047
214145 102 3179 0.726   159.9  10.361 10.664 0.034 0.052   0.000  0.000  0.034 0.705 0.010 0.060 3.187 0.060 0.099 5.509 0.120 0.264
214220  13 3180 0.696   133.2  11.200 11.562 0.042 0.030  15.986  1.518  1.642 0.448 0.166 0.607 1.866 0.330 0.683 5.389 0.386 0.402
214235 102 3181 0.661    82.9  10.277 10.376 0.146 0.171   0.000  0.000  0.002 5.846 0.978 0.219 6.153 0.039 0.034 6.359 0.028 0.049
214296  11 3182 0.680   225.2  11.589 12.037 0.114 0.115   0.000  0.000  0.000 0.798 0.029 0.008 3.466 0.003 0.008 5.956 0.038 0.040
214324   9 3183 0.655   213.7  10.977 11.179 0.041 0.070   0.000  0.000  0.013 0.722 0.009 0.000 3.443 0.019 0.019 6.104 0.032 0.043
214430  11 3186 0.891   255.6  11.225 11.317 0.024 0.026   0.600  0.152  0.136 4.252 0.084 0.058 4.428 0.054 0.049 4.828 0.067 0.060
214444  10 3187 0.920   164.3  11.078 11.245 0.043 0.059  10.950  1.277  1.828 2.968 0.247 0.225 3.601 0.199 0.232 5.042 0.210 0.197
214446  13 3188 0.736   158.1  11.247 11.564 0.158 0.158   6.275  2.091  3.152 2.180 0.653 1.104 4.579 0.198 0.279 5.911 0.056 0.094
214653   9 3191 0.674    93.8  10.013 10.266 0.065 0.081   6.257  0.933  1.544 4.736 0.327 0.283 5.891 0.150 0.147 7.024 0.030 0.032
214754 102 3192 0.891   141.4  11.067 11.357 0.068 0.071  26.037  2.725  3.972 2.317 1.545 0.846 3.736 0.698 0.576 5.552 0.425 0.206
214761  10 3193 0.654   127.8  10.464 10.711 0.097 0.123  10.443  2.054  3.226 3.247 0.764 0.589 5.114 0.342 0.311 6.954 0.077 0.062
214899   9 3197 0.675   172.3  10.607 10.828 0.038 0.065   0.000  0.000  0.000 3.737 0.547 0.117 3.946 0.032 0.019 4.153 0.143 0.101
214915  10 3199 0.608    61.3  10.568 10.860 0.021 0.026   7.035  0.487  0.559 0.602 0.043 0.081 3.266 0.033 0.071 6.702 0.007 0.009
214915   9 3198 0.609    54.3  10.568 10.787 0.046 0.084   6.701  0.453  0.667 0.649 0.037 0.039 3.497 0.195 0.107 6.803 0.097 0.034
214932  11 3200 1.022   136.7  11.248 11.542 0.033 0.029  69.857  3.264  4.276 0.857 0.180 0.703 3.098 0.146 0.355 5.154 0.031 0.069
215013  10 3202 0.997   199.8  11.496 11.647 0.032 0.041   8.842  0.914  1.180 2.342 0.068 0.076 2.724 0.067 0.090 3.923 0.108 0.118
215014  11 3203 0.676   166.3  11.289 11.429 0.086 0.070   5.559  1.317  1.565 0.626 0.185 0.854 2.276 0.215 0.543 4.940 0.170 0.487
215058   9 3205 0.604   114.0  10.476 10.614 0.067 0.086   1.422  0.237  0.307 4.084 1.134 0.310 5.319 0.255 0.076 6.511 0.153 0.131
215122  13 3206 0.727   172.5  11.060 11.384 0.092 0.119   0.199  0.199  0.523 0.725 0.002 0.023 3.340 0.019 0.001 5.853 0.021 0.038
215173   9 3207 0.716   107.2   9.968 10.115 0.027 0.028  11.193  0.558  0.741 6.036 0.087 0.069 6.500 0.046 0.041 6.958 0.009 0.008
215209  13 3208 0.729   205.5  11.085 11.327 0.064 0.081   0.000  0.000  0.024 0.735 0.011 0.094 3.256 0.035 0.024 5.579 0.051 0.053
215290  10 3209 0.891   196.1  10.932 11.259 0.079 0.119   0.000  0.000  0.000 2.763 0.652 0.140 2.946 0.042 0.004 3.140 0.094 0.142
215424   9 3210 0.887   271.0  11.355 11.522 0.112 0.027   0.000  0.000  0.000 3.521 0.138 0.091 3.672 0.026 0.021 3.824 0.249 0.108
215449  13 3211 0.696   225.3  11.152 11.323 0.007 0.008   0.000  0.000  0.000 3.854 0.042 0.062 3.988 0.002 0.013 4.105 0.080 0.002
215498   9 3212 0.851   145.8  10.634 10.873 0.062 0.080   0.000  0.000  0.001 2.964 1.367 0.545 3.479 0.070 0.203 3.924 0.166 0.158
215519  10 3213 0.614   182.2  10.400 10.550 0.033 0.047   0.000  0.000  0.000 4.355 0.069 0.086 4.539 0.002 0.037 4.698 0.126 0.131
215537  11 3214 0.668   171.2  11.323 11.279 0.044 0.027  17.637  3.591  4.197 6.410 0.037 0.030 6.555 0.026 0.026 6.904 0.029 0.025
215585  11 3215 0.748   289.7  11.454 11.596 0.026 0.026   0.000  0.000  0.014 1.233 0.347 0.315 3.724 0.108 0.070 5.582 0.040 0.056
215651   9 3217 0.699   201.6  11.042 11.332 0.078 0.133   0.000  0.000  0.012 0.676 0.006 0.002 3.198 0.025 0.028 5.653 0.030 0.052
215711  11 3218 0.665   158.6  10.559 10.805 0.092 0.065   0.000  0.000  0.000 1.484 0.642 1.530 3.078 0.114 0.070 4.414 0.773 1.127
215825   9 3219 0.754   185.9  10.567 10.682 0.016 0.022   1.219  0.176  0.182 6.267 0.012 0.009 6.332 0.007 0.007 6.474 0.007 0.007
215835  10 3220 0.675   230.4  11.083 11.316 0.050 0.087   0.000  0.000  0.003 0.706 0.004 0.016 3.270 0.023 0.024 5.722 0.047 0.061
215951  13 3221 0.666   157.3  11.220 11.410 0.007 0.009   0.012  0.012  0.037 0.736 0.000 0.007 3.459 0.014 0.010 6.132 0.030 0.029
215992  11 3222 0.668   100.6  10.516 10.860 0.050 0.069   9.668  1.321  1.933 0.773 0.026 0.241 3.658 0.003 0.142 6.596 0.003 0.021
216017  10 3224 0.999   261.8  11.366 11.539 0.036 0.036   0.849  0.200  0.224 2.508 0.178 0.156 2.911 0.112 0.140 3.642 0.068 0.147
216033  13 3225 0.888   218.4  11.017 11.083 0.137 0.162   0.000  0.000  0.000 4.171 0.581 0.574 4.381 0.044 0.463 4.693 0.301 0.182
216176   9 3227 0.860   153.8  11.046 11.249 0.058 0.039  57.134 31.515 16.255 5.098 0.016 0.012 5.344 0.008 0.004 5.924 0.007 0.024
216288   9 3229 0.851   175.4  11.053 11.298 0.045 0.058 144.153 63.264 14.616 5.293 0.797 0.099 5.778 0.243 0.039 6.262 0.057 0.012
216296  10 3230 0.998   107.9  10.991 11.373 0.093 0.122  27.554  6.836 10.225 0.537 0.051 0.889 2.444 0.072 0.578 4.917 0.036 0.161
216353  11 3231 0.695   185.9  11.380 11.526 0.021 0.023   0.000  0.000  0.000 0.800 0.036 0.408 3.404 0.075 0.204 5.766 0.082 0.130
216420  11 3232 0.665   142.7  10.845 11.408 0.101 0.073  11.139  2.884  2.316 0.340 0.078 0.149 1.839 0.177 0.176 5.493 0.120 0.078
216523   9 3233 0.675    98.8  10.328 10.514 0.025 0.034   7.453  0.663  0.704 5.764 0.081 0.073 6.167 0.072 0.071 6.934 0.040 0.034
216528  13 3234 0.696   211.6  11.048 11.343 0.057 0.079   0.202  0.194  0.164 0.596 0.005 0.010 2.625 0.071 0.032 4.693 0.258 0.151
216569  10 3235 0.604   158.4  10.957 11.092 0.098 0.103   0.000  0.000  0.000 5.362 0.491 0.188 5.737 0.002 0.082 5.978 0.114 0.192
216580  11 3236 0.696   160.6  11.308 11.501 0.032 0.052   9.523  0.948  1.400 0.729 0.006 0.028 3.299 0.010 0.013 5.833 0.000 0.005
216717  10 3238 0.901   290.4  11.134 11.422 0.019 0.027   0.000  0.000  0.002 0.628 0.004 0.033 2.814 0.022 0.011 4.882 0.049 0.053
216730  10 3240 0.894   243.5  11.123 11.226 0.025 0.035   0.000  0.000  0.000 4.396 0.100 0.146 5.251 0.028 0.017 5.603 0.019 0.037
216730   9 3239 0.894   238.9  11.123 11.176 0.013 0.016   0.000  0.000  0.000 4.937 0.010 0.060 5.117 0.005 0.014 5.208 0.027 0.039
216804  11 3242 0.666   173.4  11.018 11.205 0.044 0.058   0.900  0.181  0.254 0.719 0.005 0.007 3.324 0.012 0.002 5.860 0.001 0.017
216897  13 3243 0.678   225.0  11.205 11.422 0.011 0.006   0.000  0.000  0.000 0.751 0.029 0.086 3.484 0.003 0.061 6.098 0.028 0.015
216899  11 3244 0.698   195.1  10.763 10.967 0.086 0.078   0.270  0.072  0.077 3.559 2.532 1.092 4.521 0.369 0.516 5.473 0.288 0.398
217020  10 3246 0.894   265.9  11.159 11.354 0.015 0.022   0.000  0.000  0.000 2.921 0.059 0.066 3.051 0.001 0.020 3.169 0.087 0.097
217098   9 3247 0.958   113.3  11.014 11.325 0.007 0.006  11.892  0.194  0.340 0.213 0.018 0.034 1.037 0.052 0.092 4.245 0.040 0.069
217260  11 3248 0.699   223.4  11.220 11.385 0.007 0.010   0.000  0.000  0.000 3.860 0.064 0.037 3.990 0.006 0.039 4.102 0.066 0.090
217309  10 3249 0.894   142.7  10.823 11.030 0.062 0.073   0.000  0.000  0.001 3.297 1.296 0.690 3.890 0.058 0.168 4.249 0.076 0.119
217328   9 3250 0.920   134.8  10.722 11.123 0.061 0.075  26.447  3.148  5.405 1.344 0.348 0.872 3.564 0.181 0.422 5.576 0.037 0.088
217331   9 3251 0.681   171.0  11.533 11.421 0.016 0.013  34.010  1.833  2.587 5.438 0.065 0.052 5.827 0.068 0.068 6.705 0.058 0.054
217564  11 3253 0.890   230.2  11.340 11.509 0.140 0.175   0.000  0.000  0.026 2.912 1.777 0.709 3.668 0.093 0.071 4.221 0.090 0.384
217632   9 3255 0.825    65.0  10.493 10.531 0.029 0.030  10.064  0.603  0.626 3.517 0.293 0.232 4.851 0.164 0.131 6.179 0.034 0.027
217653  10 3256 0.999   256.3  11.249 11.464 0.023 0.025   0.000  0.000  0.077 0.624 0.040 0.219 2.629 0.069 0.096 4.415 0.072 0.054
217785  13 3259 0.892   257.8  11.594 11.729 0.015 0.021   0.779  0.155  0.241 2.729 0.065 0.077 2.954 0.047 0.074 3.584 0.066 0.102
217863  13 3260 0.733   122.9  10.918 11.275 0.131 0.143   9.797  2.359  4.610 4.319 0.241 0.208 4.860 0.156 0.180 5.989 0.147 0.168
217911  10 3261 0.894   177.2  10.663 10.953 0.098 0.139   4.251  0.988  1.961 3.404 0.278 0.224 3.927 0.171 0.197 5.096 0.193 0.199
217957  13 3262 0.891   131.4  11.126 11.408 0.064 0.064   4.818  0.661  0.755 1.564 1.131 0.537 2.436 0.563 0.524 4.234 0.847 0.691
217985   9 3263 0.892   205.1  10.547 10.793 0.059 0.071   0.674  0.133  0.126 2.892 1.985 0.231 3.451 0.393 0.280 4.556 0.392 0.253
218142   9 3264 0.671    88.0  10.707 10.990 0.112 0.161  16.482  3.889  6.577 5.069 1.369 0.320 5.780 0.467 0.284 6.872 0.200 0.101
218207  11 3265 0.682   170.4  11.250 11.418 0.012 0.013   0.000  0.000  0.000 0.742 0.022 0.098 3.358 0.032 0.056 5.836 0.050 0.031
218351  11 3267 0.608    92.9  10.090 10.035 0.048 0.059   9.924  0.930  0.931 5.936 0.191 0.195 7.058 0.066 0.056 7.598 0.008 0.006
218367  13 3268 0.891   256.3  11.616 11.829 0.080 0.120   0.000  0.000  0.008 0.777 0.063 0.553 3.090 0.037 0.212 4.948 0.058 0.075
218617  13 3272 1.002   165.7  10.882 11.080 0.077 0.094  36.964  6.243  8.889 2.889 0.567 0.374 4.195 0.239 0.189 5.429 0.050 0.038
218650  11 3273 0.963   178.0  11.314 11.621 0.086 0.104  12.670  2.357  3.464 1.952 0.765 0.665 2.809 0.381 0.549 4.419 0.517 0.507
218656  10 3274 0.618   206.3  10.557 10.951 0.057 0.086   0.000  0.000  0.000 0.664 0.022 0.818 2.267 0.221 0.020 3.576 0.380 0.738
218673   9 3275 0.675   184.4  11.406 11.543 0.050 0.036   5.755  3.232  4.739 0.832 0.036 0.059 3.702 0.006 0.012 6.386 0.034 0.030
218701   9 3276 0.695   173.4  10.670 10.913 0.017 0.025   0.000  0.000  0.000 0.748 0.007 0.079 3.410 0.023 0.031 5.935 0.043 0.032
218725  11 3277 0.736   242.1  11.189 11.409 0.087 0.094   0.000  0.000  0.000 4.058 0.489 0.362 5.115 0.008 0.029 5.626 0.051 0.176
218729   9 3278 0.850   162.2  10.820 11.162 0.028 0.039   0.000  0.000  0.000 0.406 0.019 0.053 1.767 0.097 0.094 3.044 0.168 0.259
218942  13 3280 0.734   138.7  10.348 10.591 0.091 0.079   5.008  0.571  0.999 2.564 1.772 1.229 4.394 0.787 0.715 6.348 0.367 0.214
218997   9 3281 0.896   163.2  10.787 11.352 0.021 0.027   1.910  0.133  0.179 0.059 0.004 0.010 0.292 0.007 0.014 1.875 0.061 0.109
219028  11 3282 0.755   133.0  10.528 10.869 0.050 0.052  12.398  1.580  1.912 1.330 0.479 1.225 3.871 0.254 0.603 6.263 0.059 0.120
219083  10 3284 0.705   206.9  10.962 11.099 0.020 0.029   0.000  0.000  0.000 4.110 0.320 0.264 4.468 0.002 0.008 4.719 0.120 0.143
219169  13 3285 1.002   189.5  11.326 11.470 0.069 0.072  23.330  3.088  4.135 2.049 1.009 0.664 3.111 0.571 0.560 4.878 0.516 0.284
219193  10 3287 0.852   189.1  10.900 10.985 0.043 0.104   0.000  0.000  0.000 4.305 0.682 0.108 4.650 0.018 0.153 4.899 0.139 0.261
219193   9 3286 0.852   206.6  10.900 11.137 0.011 0.016   0.000  0.000  0.000 3.048 0.092 0.068 3.170 0.014 0.011 3.271 0.111 0.036
219207   9 3288 0.752   185.4  10.609 10.769 0.081 0.128   0.000  0.000  0.003 1.509 0.078 0.234 4.253 0.003 0.082 6.162 0.015 0.009
219324  11 3289 0.695   156.6  10.958 11.205 0.024 0.029   0.389  0.092  0.079 1.360 0.398 0.409 3.894 0.130 0.105 5.737 0.012 0.009
219410  13 3291 0.887    80.5  10.779 11.148 0.136 0.132  30.915  7.739  9.330 3.090 1.893 1.639 4.673 0.608 0.701 5.865 0.228 0.168
219604   9 3293 0.725    99.0  11.035 11.201 0.011 0.014   1.469  0.120  0.154 0.710 0.011 0.070 3.267 0.008 0.041 5.727 0.009 0.005
219706  11 3295 0.677   145.5  11.125 11.072 0.029 0.040   2.581  0.358  0.385 5.673 0.103 0.075 5.946 0.035 0.030 6.404 0.038 0.042
219726  13 3296 0.702   270.0  10.991 11.140 0.010 0.015   0.000  0.000  0.000 3.835 0.078 0.061 3.948 0.014 0.012 4.055 0.113 0.030
219750   9 3297 0.668    63.6  10.291 10.449 0.084 0.157   2.564  0.702  1.636 5.147 0.929 0.363 5.734 0.370 0.319 6.719 0.309 0.172
219831  10 3299 0.851   213.7  11.175 11.323 0.031 0.040   1.797  0.349  0.346 4.349 0.090 0.101 4.565 0.053 0.089 5.085 0.085 0.125
219831   9 3298 0.851   189.9  11.175 11.444 0.041 0.051   0.005  0.005  0.284 0.630 0.003 0.015 2.931 0.020 0.029 5.139 0.049 0.070
219834   9 3300 0.661   205.5  11.003 11.256 0.031 0.033   0.016  0.015  0.079 0.590 0.003 0.082 2.545 0.099 0.013 4.388 0.257 0.171
219850  10 3301 0.752    80.1  10.232 10.295 0.039 0.049  16.717  1.275  1.578 5.813 0.074 0.071 6.290 0.039 0.038 6.762 0.008 0.007
219855  13 3302 1.000   120.3  11.016 11.207 0.052 0.073  11.288  1.225  1.554 2.267 0.712 0.314 3.050 0.418 0.421 4.764 0.404 0.272
220020  11 3304 0.943   169.0  11.210 11.581 0.057 0.049 175.607 23.047 17.211 4.145 0.284 0.232 4.965 0.152 0.127 5.773 0.038 0.025
220075 102 3306 0.345   122.3  10.394 10.677 0.072 0.095   0.000  0.000  0.011 1.091 0.098 0.821 4.481 0.074 0.532 7.345 0.019 0.072
220075   9 3305 0.344    96.8  10.394 10.690 0.054 0.077   0.000  0.000  0.000 5.063 1.076 0.285 5.462 0.083 0.019 5.779 0.141 0.191
220107  13 3307 0.738   178.4  10.815 10.881 0.044 0.060   0.000  0.000  0.000 5.062 0.431 0.182 5.379 0.017 0.008 5.579 0.042 0.093
220182   9 3309 0.749   173.9  10.815 11.006 0.082 0.111   0.906  0.256  0.352 2.493 0.389 0.449 4.728 0.062 0.110 5.986 0.017 0.019
220207  11 3311 0.942   143.6  11.064 11.419 0.100 0.085  68.289 16.535 15.888 4.906 0.048 0.044 5.161 0.041 0.033 5.684 0.025 0.013
220207   9 3310 0.943   156.1  11.064 11.499 0.038 0.032 168.744 14.951 16.065 4.779 0.329 0.150 5.254 0.167 0.125 5.816 0.060 0.035
220211  10 3312 0.703   143.9  10.999 11.370 0.051 0.065  27.818  3.189  4.997 5.225 0.060 0.056 5.623 0.054 0.061 6.537 0.040 0.047
220328  10 3314 0.610   159.0  10.928 10.986 0.033 0.051   8.246  0.631  1.278 5.982 0.021 0.024 6.273 0.019 0.026 7.013 0.015 0.021
220328   9 3313 0.610   155.5  10.928 11.031 0.038 0.050  19.778  1.787  2.139 5.000 0.572 0.233 5.881 0.342 0.291 7.227 0.155 0.110
220408 102 3315 0.744    87.2   8.359  8.706 0.060 0.069   0.129  0.017  0.022 3.558 0.672 0.505 5.075 0.311 0.263 6.548 0.067 0.054
220446   9 3316 0.946   106.6  11.027 11.127 0.032 0.054   0.000  0.000  0.002 4.720 0.047 0.045 4.802 0.012 0.007 4.880 0.001 0.010
220538  10 3317 0.729   259.9  10.987 11.149 0.046 0.060   0.000  0.000  0.058 0.707 0.008 0.058 3.210 0.027 0.012 5.545 0.058 0.071
220562 102 3321 0.890   223.1  11.347 11.502 0.058 0.083   0.000  0.000  0.000 4.073 0.095 0.093 4.229 0.004 0.006 4.367 0.064 0.078
220562  13 3320 0.890   214.4  11.347 11.764 0.067 0.079   0.000  0.000  0.000 0.101 0.019 0.003 0.359 0.186 0.241 0.778 1.138 0.640
220565   9 3322 0.675   137.1  10.362 10.543 0.080 0.106   7.720  1.365  1.965 5.037 0.378 0.224 5.793 0.223 0.191 6.908 0.080 0.059
220661  11 3324 0.698   142.7  10.699 11.437 0.023 0.021  66.987  3.657  3.171 1.283 0.098 0.083 4.192 0.057 0.044 6.604 0.009 0.006
220796  10 3325 0.706   440.7   9.983 10.472 0.115 0.089   2.661  0.820  0.848 0.488 0.112 0.057 2.792 0.261 0.046 6.081 0.026 0.017
220921   9 3326 1.004   188.8  11.156 11.103 0.067 0.099   0.000  0.000  0.000 4.442 0.042 0.047 4.513 0.009 0.011 4.590 0.001 0.029
221102  10 3327 1.239   225.7  11.690 12.293 0.115 0.106 332.438 79.463 80.380 0.509 0.099 0.498 2.297 0.198 0.334 4.336 0.060 0.070
221111 102 3329 0.992   125.3  10.851 11.099 0.159 0.165  27.280 12.132 12.579 3.373 1.954 1.231 4.608 0.563 0.459 5.465 0.228 0.113
221111  13 3328 0.991   144.1  10.851 11.147 0.151 0.136  31.400  8.276 10.376 2.372 1.299 1.715 4.041 0.544 0.785 5.385 0.150 0.180
221121   9 3330 0.676   144.4  10.721 10.851 0.012 0.013   0.890  0.043  0.059 0.616 0.102 0.148 1.103 0.133 0.254 3.516 0.512 0.571
221163  11 3331 0.697   233.1  11.433 11.581 0.007 0.009   0.000  0.000  0.000 3.848 0.058 0.080 3.972 0.026 0.017 4.114 0.072 0.066
221228  11 3334 0.744   212.2  10.966 11.141 0.104 0.084   0.000  0.000  0.000 2.278 1.179 2.615 4.421 0.067 0.903 5.700 0.045 0.001
221355   9 3337 0.925   166.1  10.847 11.180 0.094 0.164   0.000  0.000  0.003 0.600 0.004 0.047 2.720 0.016 0.017 4.689 0.031 0.031
221475  10 3340 1.014   239.1  11.021 11.116 0.033 0.039  11.857  1.092  1.208 3.936 0.120 0.104 4.263 0.086 0.110 5.042 0.115 0.099
222287 102 3347 0.757   181.6  11.055 11.304 0.017 0.023   0.000  0.000  0.001 0.703 0.012 0.074 3.229 0.014 0.018 5.616 0.044 0.042
222728 102 3349 0.799   182.5  10.432 10.568 0.095 0.112   0.000  0.000  0.004 2.024 1.329 0.003 3.465 0.760 0.003 4.113 0.350 0.003
223199 102 3352 0.737   147.9  10.337 10.551 0.066 0.067   0.000  0.000  0.000 3.745 0.903 1.319 5.079 0.059 0.271 5.702 0.048 0.102
224110 102 3356 0.736   158.5  10.960 11.198 0.015 0.021   0.000  0.000  0.000 3.702 0.114 0.035 3.827 0.015 0.018 3.937 0.090 0.074
224909  11 3361 0.732   147.4  10.966 11.214 0.063 0.072   9.446  1.302  1.689 0.738 0.141 1.718 2.808 0.100 1.079 5.599 0.224 0.501
224942  10 3363 0.898   247.4  10.925 11.183 0.032 0.051   0.000  0.000  0.000 0.573 0.005 0.009 2.677 0.018 0.019 4.708 0.035 0.041
224942   9 3362 0.898   245.9  10.925 11.108 0.030 0.046   0.000  0.000  0.000 3.517 0.053 0.055 3.624 0.013 0.002 3.742 0.088 0.042
225097  10 3366 0.612   182.2  10.661 10.969 0.113 0.158   0.000  0.000  0.022 0.818 0.036 0.107 3.652 0.090 0.007 6.237 0.067 0.100
225097   9 3365 0.612   175.2  10.661 10.796 0.112 0.129   0.000  0.000  0.000 6.005 0.036 0.037 6.110 0.006 0.010 6.207 0.032 0.058
225103   9 3367 0.739   228.8  11.628 11.995 0.017 0.020   4.564  0.411  0.518 0.182 0.014 0.011 0.801 0.001 0.016 2.412 0.073 0.033
225176  10 3369 0.609   139.4  10.971 11.265 0.056 0.038  23.713  3.179  2.094 0.823 0.062 0.124 3.854 0.066 0.082 6.916 0.010 0.018
225216  11 3370 0.894   171.8  10.901 11.149 0.113 0.109  58.008 14.283 22.081 5.519 0.037 0.034 5.695 0.026 0.022 6.002 0.012 0.012
225216  13 3371 0.894   186.8  10.901 11.110 0.310 0.138   6.846  2.989  4.413 5.522 0.022 0.054 5.607 0.016 0.045 5.800 0.006 0.029
225345  11 3373 0.668   155.5  10.966 11.176 0.127 0.116   4.586  1.617  2.139 5.591 0.135 0.127 5.876 0.073 0.099 6.461 0.097 0.106
225383  11 3374 0.698   157.1  10.725 10.902 0.077 0.077   0.000  0.000  0.095 1.016 0.158 2.451 3.728 0.110 1.092 5.877 0.096 0.009
225431   9 3376 0.702   205.9  10.955 11.169 0.011 0.017   0.000  0.000  0.000 3.826 0.044 0.064 3.970 0.013 0.041 4.100 0.065 0.109
225441  10 3377 0.682   177.2  10.501 10.689 0.017 0.022   0.000  0.000  0.000 3.971 0.352 0.154 5.681 0.051 0.007 6.473 0.017 0.017
225645  10 3380 0.853   115.8  10.673 11.193 0.140 0.160   8.173  2.600  3.456 0.658 0.070 0.520 2.684 0.153 0.275 5.065 0.086 0.114
225672  13 3381 0.891   218.8  11.098 11.293 0.042 0.057   0.000  0.000  0.069 0.607 0.005 0.060 2.776 0.061 0.024 4.792 0.088 0.100
225678   9 3382 0.733   175.3  11.022 11.383 0.138 0.174   0.000  0.000  0.001 0.761 0.005 0.016 3.383 0.019 0.030 5.821 0.035 0.045
225740   9 3384 0.983   168.1  10.712 10.823 0.046 0.081   0.000  0.000  0.000 4.154 0.033 0.035 4.229 0.002 0.007 4.300 0.033 0.043
225921   9 3388 1.007   180.0  10.906 11.080 0.042 0.058   0.774  0.190  0.293 4.398 0.021 0.033 4.457 0.002 0.011 4.516 0.022 0.014
225922  11 3389 0.954   142.3  10.751 11.214 0.115 0.121  48.168 11.828 16.889 2.989 0.525 0.463 4.342 0.227 0.228 5.610 0.047 0.049
225997  13 3390 0.647    92.6  10.340 10.382 0.030 0.039   8.387  0.926  1.267 5.970 0.077 0.078 6.455 0.058 0.063 7.198 0.013 0.016
226298  10 3394 0.609   142.6  10.336 10.650 0.036 0.045   0.000  0.000  0.000 3.302 0.755 0.195 3.583 0.025 0.000 3.904 0.121 0.219
226316  10 3396 0.609   204.9  11.278 11.398 0.008 0.013   0.000  0.000  0.000 4.373 0.053 0.111 4.502 0.018 0.038 4.650 0.068 0.037
226316   9 3395 0.608   210.3  11.278 11.496 0.004 0.005   0.000  0.000  0.000 3.625 0.116 0.078 3.738 0.008 0.061 3.868 0.070 0.015
226345  13 3397 0.893   111.3  10.912 10.996 0.042 0.048  17.472  1.693  1.922 3.305 0.354 0.279 4.249 0.268 0.259 5.690 0.118 0.093
226367   9 3398 0.734   202.6  11.270 11.609 0.126 0.153   0.000  0.000  0.003 0.852 0.015 0.038 3.528 0.044 0.046 5.994 0.023 0.007
226411  13 3399 0.680    85.9  10.597 10.846 0.123 0.100   8.422  2.074  2.809 0.807 0.125 0.774 3.507 0.129 0.471 6.452 0.004 0.108
226418   9 3400 0.726   112.7  10.202 10.461 0.055 0.070   8.367  1.233  1.290 5.047 0.787 0.296 5.781 0.350 0.243 6.717 0.139 0.068
226428   9 3401 1.016   202.1  11.245 11.421 0.039 0.068   0.000  0.000  0.000 2.085 0.111 0.142 3.572 0.020 0.018 4.328 0.031 0.041
226458  11 3403 0.890   186.4  10.794 10.879 0.145 0.122   0.000  0.000  0.056 5.350 0.040 0.039 5.425 0.004 0.002 5.501 0.011 0.034
226481  11 3404 0.850   167.7  10.975 11.107 0.090 0.093  10.265  2.413  2.715 3.912 0.393 0.180 4.842 0.113 0.066 5.711 0.047 0.027
226566 102 3407 0.706   223.9  10.891 11.150 0.147 0.177   0.000  0.000  0.006 0.809 0.001 3.251 3.325 0.106 1.152 5.249 0.174 0.406
226721  11 3409 0.737   213.5  10.976 11.191 0.023 0.021   0.262  0.094  0.087 0.949 0.207 0.305 3.512 0.092 0.151 5.656 0.004 0.005
226760   9 3410 0.883   169.3  11.149 11.326 0.102 0.115  16.468  3.480  4.346 3.324 0.711 0.319 4.037 0.357 0.345 5.435 0.338 0.218
226778  10 3411 0.652    90.3  10.304 10.672 0.180 0.140   6.461  2.190  2.334 0.961 0.118 3.922 4.027 0.091 1.968 6.698 0.064 0.408
226803   9 3412 0.681    96.3  10.603 10.944 0.019 0.027  12.262  0.610  0.761 0.777 0.020 0.034 3.685 0.015 0.019 6.554 0.002 0.001
226924  13 3415 0.699   237.9  10.950 11.310 0.025 0.032   0.000  0.000  0.000 0.192 0.011 0.206 0.744 0.094 0.016 1.233 0.224 0.188
227036  10 3419 0.780   141.3  10.571 10.905 0.160 0.132   2.776  0.953  1.408 4.446 0.250 0.193 4.847 0.152 0.160 5.709 0.182 0.148
227075  11 3421 0.699   123.1  10.517 10.672 0.064 0.095   0.186  0.114  0.165 3.453 0.657 0.645 5.394 0.091 0.123 6.343 0.011 0.016
227516  10 3426 0.779   256.0  11.250 11.461 0.005 0.005   0.354  0.065  0.075 0.657 0.010 0.008 2.928 0.008 0.006 5.093 0.029 0.020
227529  11 3427 0.944    66.5  11.118 11.439 0.060 0.070  44.935  6.781 10.204 0.699 0.088 0.786 3.008 0.066 0.429 5.364 0.005 0.091
227630   9 3429 0.730   205.1  10.698 11.007 0.027 0.037   0.000  0.000  0.000 3.677 0.090 0.133 3.823 0.001 0.041 3.947 0.084 0.034
227658  11 3430 0.851   166.4  11.297 11.463 0.129 0.151   0.000  0.000  0.000 5.021 0.090 0.044 5.113 0.005 0.002 5.197 0.060 0.048
227672  10 3431 0.609   161.3  10.581 10.709 0.025 0.042   0.000  0.000  0.000 4.276 0.110 0.110 4.430 0.005 0.020 4.578 0.120 0.090
227706  13 3432 0.745    86.8   9.855 10.140 0.036 0.041   9.221  1.131  1.286 5.597 0.180 0.140 6.194 0.087 0.070 6.772 0.018 0.014
227836  11 3437 0.722   175.4  11.033 11.157 0.121 0.146  11.180  2.700  3.870 4.689 2.780 0.632 5.494 0.695 0.414 6.475 0.485 0.237
227965   9 3440 0.699   235.6  11.268 11.433 0.007 0.010   0.000  0.000  0.000 3.876 0.070 0.051 4.027 0.025 0.032 4.144 0.066 0.081
228116  11 3442 0.697    55.5  10.146 10.795 0.152 0.177   8.517  2.466  4.594 0.784 0.019 0.075 3.596 0.003 0.055 6.447 0.005 0.009
228215  10 3443 0.611   229.8  10.903 11.063 0.017 0.015   0.000  0.000  0.000 3.845 0.058 0.182 4.205 0.026 0.014 4.421 0.130 0.119
228250  13 3444 0.998   230.8  11.015 11.052 0.030 0.048   0.000  0.000  0.000 4.482 0.069 0.100 4.643 0.005 0.012 4.735 0.027 0.025
228279   9 3445 0.612   130.9  10.475 10.598 0.036 0.050   5.109  0.524  0.769 5.112 0.200 0.170 5.763 0.163 0.174 7.043 0.094 0.095
228282  11 3446 0.846    72.1  10.248 10.599 0.053 0.068   4.851  0.953  1.140 0.581 0.054 0.165 2.824 0.088 0.177 5.612 0.008 0.006
228340  13 3447 0.697   203.6  11.088 11.350 0.051 0.090   0.000  0.000  0.000 0.698 0.005 0.014 3.257 0.010 0.004 5.733 0.022 0.029
228369   9 3448 0.738   191.5  11.065 11.264 0.114 0.068   0.000  0.000  0.000 5.289 0.034 0.036 5.379 0.003 0.003 5.464 0.034 0.045
228380  10 3449 0.611   262.5  11.172 11.327 0.031 0.052   0.000  0.000  0.000 4.332 0.075 0.118 4.466 0.010 0.051 4.602 0.087 0.021
228551  13 3450 0.738   131.7  10.232 10.519 0.036 0.040   8.899  0.766  1.055 3.705 0.454 0.352 5.168 0.229 0.187 6.595 0.046 0.038
228562   9 3451 0.726   170.4  10.652 10.927 0.014 0.021   0.000  0.000  0.000 3.694 0.073 0.068 3.807 0.021 0.011 3.928 0.104 0.062
228628   9 3452 0.941   166.2  10.573 11.220 0.125 0.131  29.003  7.289  8.277 0.687 0.032 0.101 3.114 0.046 0.056 5.422 0.012 0.005
228652  11 3453 0.852   135.0  11.146 11.313 0.044 0.051  20.609  2.105  2.528 3.604 0.354 0.267 4.288 0.248 0.273 5.642 0.211 0.180
228717  10 3454 0.940   280.0  11.355 11.434 0.024 0.026   0.000  0.000  0.000 3.734 0.372 0.118 3.905 0.023 0.002 4.040 0.041 0.082
228780  10 3456 0.725   205.0  11.366 11.316 0.059 0.069  21.177  3.753  4.164 5.403 0.256 0.244 5.796 0.098 0.208 6.501 0.189 0.169
228780   9 3455 0.726   184.5  11.366 11.673 0.080 0.059   2.261  1.408  1.439 1.824 0.616 0.235 4.478 0.218 0.010 6.212 0.026 0.007
228896   9 3457 0.654    54.5  10.250 10.483 0.070 0.094  13.433  2.130  3.398 5.434 0.136 0.150 6.319 0.067 0.081 7.202 0.013 0.016
228931  11 3459 0.697   214.6  11.177 11.391 0.097 0.126   5.199  1.209  2.144 1.429 0.396 2.765 3.962 0.113 1.074 5.773 0.102 0.441
229066  13 3460 0.989   140.6  11.202 11.513 0.046 0.040  31.457  3.348  4.242 0.497 0.116 0.783 2.254 0.172 0.563 4.842 0.103 0.195
229166   9 3462 0.937   123.0  10.749 10.977 0.040 0.044   0.016  0.016  0.081 2.862 0.185 0.171 3.137 0.083 0.043 3.544 0.104 0.166
229262  13 3463 0.736   179.7   9.987 10.903 0.120 0.084   7.600  1.525  1.989 0.553 0.040 0.047 2.884 0.054 0.094 5.983 0.008 0.043
229330   9 3464 0.918   119.4  11.082 11.253 0.043 0.053  17.126  1.205  1.317 2.014 0.679 0.505 3.177 0.505 0.535 5.246 0.377 0.229
229359  10 3465 0.850    79.6  10.657 10.883 0.021 0.021  23.674  1.187  1.321 2.468 0.136 0.189 4.627 0.050 0.063 6.069 0.008 0.009
229515  13 3467 0.707   107.3  10.315 10.663 0.074 0.096   9.687  1.613  2.215 2.980 0.582 0.643 4.835 0.270 0.341 6.657 0.060 0.069
229522  11 3468 0.854   178.1  10.861 11.336 0.083 0.064  35.284  6.897  5.391 0.783 0.087 0.357 3.303 0.074 0.195 5.759 0.017 0.034
229551  11 3469 0.696   210.1  11.101 11.056 0.029 0.054   0.000  0.000  0.000 5.680 0.499 0.146 5.886 0.018 0.004 6.036 0.027 0.082
229591  11 3471 0.737   172.8  10.760 11.041 0.018 0.034   0.000  0.000  0.000 3.542 1.731 0.157 3.779 0.041 0.002 4.047 0.180 0.184
229738  13 3475 0.788   138.9  10.283 10.851 0.107 0.078  14.065  2.988  2.636 2.348 0.874 0.683 4.304 0.427 0.363 6.212 0.090 0.073
229880  10 3476 0.805   161.2  10.657 10.855 0.051 0.066   0.000  0.000  0.000 2.719 0.698 1.095 4.044 0.101 0.129 4.736 0.120 0.239
229883   9 3477 0.728   223.9  11.104 11.314 0.023 0.027   0.000  0.000  0.000 3.703 0.053 0.051 3.783 0.013 0.033 3.890 0.075 0.031
229921   9 3478 0.966   142.9  10.977 11.175 0.028 0.041   0.000  0.000  0.044 0.647 0.019 0.144 2.941 0.011 0.081 5.066 0.034 0.024
229928  11 3479 0.628   105.4  10.804 11.195 0.109 0.093  17.932  4.238  4.451 0.774 0.098 0.413 3.532 0.106 0.317 6.705 0.020 0.068
230002  10 3480 0.610    84.8  11.227 11.310 0.028 0.042  10.427  0.990  1.277 5.176 0.163 0.119 5.602 0.125 0.136 6.660 0.153 0.157
230013   9 3481 0.759   117.1  10.181 10.487 0.064 0.074   5.309  0.737  1.036 1.610 0.651 0.932 4.012 0.315 0.467 6.276 0.074 0.092
230053  11 3482 0.679    93.9  10.610 10.759 0.053 0.068   0.226  0.142  0.205 1.729 0.459 0.443 4.508 0.250 0.173 6.377 0.017 0.000
230072   9 3483 0.822   165.0  10.895 11.322 0.128 0.120  18.956  5.289  5.948 0.771 0.156 2.476 3.053 0.101 1.389 5.535 0.128 0.450
230295  10 3485 0.957   208.1  11.555 11.965 0.084 0.116  28.016  6.266  8.025 1.462 0.548 0.345 2.207 0.325 0.447 4.160 0.542 0.490
230315  13 3486 0.652   174.7  10.260 10.327 0.101 0.147   1.324  0.462  0.880 6.019 0.149 0.094 6.264 0.078 0.084 6.790 0.077 0.088
230319  10 3487 0.825   258.1  11.338 11.601 0.132 0.185   3.566  1.356  2.866 1.810 0.217 0.215 4.204 0.028 0.032 5.744 0.011 0.004
230481   9 3490 0.695   142.6  11.302 11.426 0.024 0.029   2.220  0.366  0.353 1.430 0.139 0.091 4.200 0.057 0.022 6.234 0.009 0.004
230631  13 3491 0.891   220.9  10.899 11.197 0.081 0.080   0.714  0.208  0.321 0.371 0.140 0.914 1.320 0.147 0.754 2.977 0.146 1.042
230664  10 3492 0.696    84.2  10.954 11.243 0.110 0.084  18.841  3.474  4.472 0.959 0.221 2.860 3.605 0.056 1.561 6.263 0.166 0.437
230747  13 3493 0.698   163.5  10.720 11.130 0.022 0.022   0.000  0.000  0.000 0.283 0.033 0.055 1.177 0.110 0.303 2.135 0.497 0.680
230779   9 3495 0.752   235.5  11.316 11.548 0.014 0.020   0.000  0.000  0.013 0.677 0.001 0.003 3.274 0.006 0.010 5.824 0.017 0.019
230889  11 3497 0.696    67.4  10.410 10.563 0.026 0.028   0.507  0.058  0.067 4.551 0.198 0.171 4.917 0.123 0.151 5.719 0.170 0.220
230903  11 3499 0.945   167.8  11.325 11.510 0.071 0.089  68.746 11.947 19.076 4.640 0.057 0.049 4.951 0.038 0.047 5.603 0.018 0.026
230903   9 3498 0.945   132.5  11.325 11.708 0.066 0.086  99.862 16.095 25.958 4.302 0.119 0.099 4.730 0.086 0.096 5.561 0.048 0.051
230967  13 3500 0.851   212.7  10.990 11.095 0.142 0.173   0.000  0.000  0.002 4.429 0.179 0.191 4.658 0.024 0.060 4.814 0.044 0.048
230983  10 3502 0.695   172.2  10.892 11.123 0.025 0.037   0.000  0.000  0.000 3.883 0.067 0.084 3.986 0.025 0.034 4.109 0.113 0.047
230983   9 3501 0.696   182.0  10.892 11.104 0.012 0.018   0.000  0.000  0.000 3.797 0.052 0.098 3.908 0.036 0.032 4.025 0.142 0.041
231135  10 3504 0.582    74.4 -99.000 10.757 0.053 0.048   6.782  0.895  0.791 0.789 0.086 0.377 3.812 0.154 0.256 7.028 0.032 0.037
231193  11 3505 0.760   137.7  10.947 11.073 0.054 0.053   0.993  0.215  0.327 1.516 0.618 1.263 3.804 0.114 0.434 5.428 0.051 0.083
231274   9 3506 0.654   263.9  10.239 10.562 0.147 0.132   1.939  0.516  0.806 1.891 0.867 3.114 4.342 0.240 1.440 6.323 0.307 0.563
231276   9 3507 0.654   239.7  11.398 11.524 0.005 0.005   0.000  0.000  0.000 4.151 0.050 0.010 4.248 0.005 0.039 4.340 0.076 0.051
231544  10 3510 0.654   168.0  10.678 10.883 0.014 0.017   0.000  0.000  0.000 4.061 0.182 0.185 4.606 0.038 0.033 4.883 0.118 0.114
231544   9 3509 0.655   163.8  10.678 10.910 0.051 0.030   0.000  0.000  0.000 1.090 0.048 3.071 3.444 0.859 1.002 5.360 0.094 0.633
231554  13 3511 0.696   151.4  10.500 10.928 0.056 0.060   0.000  0.000  0.000 0.704 0.026 1.921 2.510 0.266 0.377 4.006 0.432 0.760
231573  11 3512 0.695    70.9  10.071 10.412 0.047 0.064   2.811  0.424  0.596 0.528 0.014 0.031 3.037 0.021 0.036 6.280 0.019 0.014
231630   9 3513 0.725   170.1  10.747 10.822 0.013 0.016   0.809  0.117  0.134 5.976 0.021 0.021 6.075 0.015 0.017 6.326 0.020 0.022
231636  11 3514 0.346   214.4  11.005 11.467 0.003 0.003   0.000  0.000  0.000 0.089 0.006 0.003 0.178 0.079 0.003 0.279 0.267 0.003
231660  13 3515 0.736   229.0  10.416 10.916 0.081 0.061  12.505  2.165  1.575 0.835 0.109 0.526 3.617 0.121 0.287 6.293 0.022 0.058
231931  13 3518 0.997   253.8  11.385 11.401 0.073 0.111   0.000  0.000  0.001 4.061 0.442 0.134 4.357 0.005 0.008 4.515 0.045 0.054
232000  10 3519 0.826    66.6  10.415 10.964 0.134 0.113  10.553  2.597  3.848 3.881 0.210 0.153 4.531 0.163 0.138 5.831 0.071 0.085
232005   9 3520 0.611   199.9  10.798 10.909 0.020 0.029   0.000  0.000  0.000 4.353 0.061 0.059 4.454 0.023 0.012 4.572 0.110 0.047
232020  11 3521 0.984   287.4  11.615 11.611 0.074 0.116   8.316  4.175  4.131 4.807 0.081 0.070 4.964 0.038 0.033 5.226 0.029 0.022
232099   9 3522 0.725   147.6  10.531 10.755 0.083 0.117   1.942  0.384  0.658 6.021 0.016 0.013 6.138 0.011 0.011 6.431 0.009 0.015
232196  11 3524 0.849   240.4  11.377 11.558 0.084 0.114   0.000  0.000  0.070 1.673 0.664 0.793 3.942 0.202 0.210 5.310 0.024 0.034
232196  13 3525 0.854   233.8  11.377 11.511 0.073 0.094   0.000  0.000  0.000 4.335 0.116 0.052 4.446 0.001 0.052 4.538 0.115 0.138
232247  10 3526 0.941   222.3  11.216 11.500 0.066 0.085   0.000  0.000  0.002 0.779 0.095 0.471 2.978 0.018 0.214 4.753 0.057 0.022
232248   9 3527 0.696   644.3  10.302 10.636 0.146 0.115   5.131  1.566  1.842 0.747 0.082 0.357 3.414 0.049 0.264 6.377 0.011 0.037
232358  11 3528 0.823   176.0  10.851 11.100 0.086 0.110   9.392  1.610  2.024 3.523 2.612 0.635 4.532 0.899 0.456 5.843 0.641 0.287
232402  10 3529 0.695   140.0  10.706 10.909 0.084 0.114   0.296  0.253  0.543 1.592 0.201 0.211 4.483 0.118 0.055 6.484 0.000 0.013
232444   9 3530 0.610    70.8   9.868 10.077 0.093 0.104   4.623  1.219  1.417 5.787 0.406 0.467 6.588 0.195 0.242 7.442 0.039 0.044
232487   9 3532 0.730   131.2  10.336 10.691 0.077 0.107   6.781  1.178  1.878 0.726 0.031 0.733 3.420 0.052 0.433 6.253 0.015 0.091
232514   9 3533 0.821   145.8  10.992 11.255 0.073 0.107   7.685  1.495  2.485 2.123 0.425 0.703 4.414 0.159 0.211 5.768 0.031 0.048
232627  11 3534 0.621   203.2  11.051 10.993 0.026 0.025   0.000  0.000  0.000 5.808 0.158 0.188 6.156 0.011 0.017 6.337 0.051 0.090
232627  13 3535 0.621   215.4  11.051 11.230 0.011 0.024   0.000  0.000  0.000 4.071 0.191 0.168 4.273 0.011 0.039 4.465 0.128 0.094
232694   9 3537 0.769    71.6  10.598 10.932 0.082 0.112   3.788  1.152  1.892 0.945 0.149 0.378 3.403 0.144 0.222 5.620 0.056 0.039
232884  11 3538 1.005   178.1  10.885 11.063 0.072 0.094   0.000  0.000  0.000 3.230 0.949 0.597 3.870 0.014 0.106 4.183 0.056 0.082
232889  13 3539 0.669   127.2  10.320 10.505 0.023 0.026  17.214  1.596  2.163 5.704 0.178 0.170 6.441 0.085 0.088 7.158 0.018 0.017
232890   9 3540 0.766   150.9  10.653 10.918 0.022 0.029   0.000  0.000  0.000 0.676 0.003 0.136 3.072 0.067 0.055 5.297 0.076 0.063
232962  11 3541 0.698   234.6  11.258 11.460 0.009 0.009   0.000  0.000  0.000 3.817 0.036 0.108 3.964 0.011 0.076 4.106 0.067 0.019
232964  10 3542 0.737   104.3  10.679 10.893 0.111 0.077   2.392  1.228  1.957 0.992 0.164 0.558 3.663 0.105 0.267 5.984 0.040 0.021
233019  11 3544 0.698   141.5  11.216 11.448 0.048 0.079   5.376  0.738  1.339 0.744 0.000 0.029 3.456 0.006 0.015 6.053 0.009 0.004
233129  10 3545 0.618   224.7  11.404 11.626 0.006 0.006   0.000  0.000  0.000 0.761 0.005 0.034 3.628 0.012 0.017 6.425 0.027 0.022
233169   9 3547 0.610   289.6  11.208 11.420 0.006 0.005   0.000  0.000  0.000 3.086 0.073 0.070 3.810 0.022 0.012 4.114 0.026 0.018
233281  13 3549 0.611   166.9  10.940 11.101 0.020 0.054   0.000  0.000  0.000 4.142 0.271 0.128 4.309 0.014 0.059 4.485 0.160 0.048
233432  10 3551 0.941   174.2  11.148 12.230 0.082 0.064  42.637  6.436  5.919 0.567 0.184 1.041 1.911 0.185 0.637 4.018 0.248 0.603
233902   6 3552 0.729   148.7  10.639 10.924 0.037 0.056   0.000  0.000  0.000 3.667 0.087 0.092 3.849 0.002 0.013 4.022 0.090 0.128
234011  22 3553 0.745   148.8  10.492 10.579 0.083 0.128   0.065  0.052  0.125 5.548 0.057 0.064 5.679 0.020 0.042 5.926 0.032 0.036
234027  22 3554 0.957   195.5  11.000 11.108 0.060 0.065   0.000  0.000  0.000 2.966 0.766 0.784 4.170 0.017 0.112 4.717 0.046 0.071
234067   5 3555 0.714   160.0  10.687 10.903 0.040 0.060   5.267  0.661  0.883 4.361 0.165 0.128 5.320 0.027 0.033 6.267 0.011 0.028
234274  26 3557 0.842   217.8  11.354 11.889 0.165 0.152   0.000  0.000  0.020 0.878 0.295 1.323 1.970 0.123 0.351 2.796 0.495 0.334
234337  26 3559 0.676   210.4  11.516 11.583 0.061 0.073  21.900  3.181  3.841 5.142 0.077 0.054 5.812 0.020 0.010 6.528 0.012 0.015
234460  22 3561 0.956   253.4  11.275 11.494 0.029 0.016   0.000  0.000  0.002 0.682 0.085 0.255 2.824 0.012 0.152 4.727 0.056 0.019
234502  22 3562 0.733   266.9  11.277 11.459 0.008 0.011   0.000  0.000  0.000 3.681 0.069 0.104 3.791 0.011 0.063 3.902 0.084 0.011
234538   6 3563 0.842   190.6  10.794 10.865 0.009 0.014   0.000  0.000  0.000 5.434 0.009 0.012 5.566 0.008 0.010 5.642 0.025 0.025
234607  22 3565 0.844   222.0  11.223 11.360 0.098 0.163   0.000  0.000  0.061 0.663 0.008 0.004 3.081 0.039 0.008 5.416 0.027 0.032
234625  26 3566 0.994   859.3  10.740 11.019 0.022 0.025  18.683  0.951  1.041 0.630 0.032 0.089 2.949 0.033 0.064 5.211 0.005 0.010
234797  26 3567 0.842   158.4  10.529 10.993 0.120 0.157  13.754  3.335  5.581 0.605 0.048 0.051 3.046 0.083 0.076 5.729 0.022 0.016
234854  22 3568 0.974   171.7  11.016 11.243 0.077 0.063  21.066  2.637  3.359 1.635 1.011 1.177 3.264 0.519 0.722 5.185 0.323 0.231
234911   5 3569 0.730   178.6  10.724 11.259 0.103 0.082   9.444  2.329  2.470 0.843 0.148 2.087 3.043 0.029 1.163 5.618 0.260 0.523
235051   6 3571 0.902   146.5  10.812 11.176 0.123 0.120  13.068  2.935  4.543 2.052 1.284 1.256 3.602 0.602 0.719 5.385 0.381 0.299
235101  26 3572 0.478    53.0  10.657 11.104 0.067 0.045  15.066  1.964  1.580 0.878 0.065 0.494 4.053 0.082 0.294 7.206 0.016 0.058
235128   5 3573 0.730   126.2  10.484 11.075 0.095 0.070  17.513  3.592  3.094 0.797 0.057 0.357 3.586 0.063 0.198 6.312 0.015 0.040
235144  26 3574 0.570    90.3  10.263 10.613 0.061 0.090   2.555  0.707  1.071 0.588 0.077 0.113 2.938 0.041 0.064 6.546 0.060 0.081
235179  22 3575 0.607   126.7  10.470 10.808 0.122 0.107   0.016  0.016  0.815 0.959 0.059 0.256 3.945 0.021 0.119 6.555 0.088 0.083
235394   6 3579 0.670   241.7  11.499 11.599 0.065 0.071   2.123  0.582  0.668 1.829 0.473 0.429 4.389 0.110 0.084 6.059 0.012 0.014
235431   6 3580 0.733   237.6  11.120 11.379 0.010 0.015   0.000  0.000  0.000 3.678 0.074 0.082 3.780 0.020 0.024 3.898 0.087 0.024
235570  22 3583 0.944   162.9  10.965 11.287 0.105 0.085  22.914  5.996  7.064 4.660 0.106 0.083 4.931 0.069 0.068 5.499 0.077 0.054
235624   5 3584 0.731    45.0  10.863 11.324 0.071 0.091  12.688  2.226  3.290 0.382 0.050 0.052 2.113 0.033 0.068 5.541 0.006 0.010
235676  26 3585 0.955   238.1  10.435 10.684 0.039 0.043  20.547  2.014  2.122 3.831 0.396 0.198 4.790 0.188 0.110 5.705 0.039 0.020
235785   6 3588 0.670    91.3  10.427 10.540 0.048 0.058   2.187  0.348  0.514 5.392 0.142 0.125 5.737 0.096 0.121 6.539 0.122 0.124
235805  26 3589 0.692   224.0  10.812 11.074 0.012 0.012   1.046  0.089  0.083 0.046 0.004 0.006 0.186 0.002 0.006 1.014 0.035 0.045
235836   5 3590 0.733   167.1  10.999 11.025 0.058 0.036   1.441  0.559  0.939 5.886 0.042 0.044 6.020 0.027 0.030 6.288 0.036 0.039
235937   6 3592 0.832   132.8  10.891 11.374 0.139 0.118   9.592  3.050  3.770 3.011 0.357 0.289 3.670 0.232 0.315 5.204 0.307 0.274
236165  22 3594 0.844   158.7  10.733 10.830 0.134 0.184   0.000  0.000  0.001 4.756 0.090 0.084 4.899 0.019 0.004 5.050 0.070 0.097
236320  22 3597 0.952   294.8  11.386 11.581 0.020 0.021   0.234  0.232  0.142 0.626 0.027 0.244 2.615 0.090 0.096 4.400 0.056 0.050
236338   5 3598 0.736   186.1  10.370 10.932 0.073 0.066  25.537  4.485  4.568 5.755 0.059 0.045 6.082 0.049 0.039 6.680 0.026 0.018
236382   6 3599 0.885   178.2  10.633 10.887 0.070 0.092   0.000  0.000  0.001 0.692 0.005 2.761 2.776 0.201 1.008 4.542 0.073 0.424
236484  22 3600 0.732   152.3  11.225 11.462 0.018 0.024   0.038  0.031  0.099 3.672 0.074 0.086 3.858 0.035 0.059 4.295 0.030 0.032
236597  26 3605 0.843   229.0  11.022 11.189 0.022 0.019   0.076  0.076  0.099 3.200 0.189 0.096 3.476 0.107 0.069 4.072 0.043 0.260
236680  22 3606 0.750   152.5  11.000 11.230 0.085 0.114  24.239  5.090  8.984 0.741 0.007 0.270 3.452 0.018 0.122 6.195 0.000 0.014
236680  26 3607 0.699   141.8  11.000 11.380 0.086 0.073  38.888  7.052  5.935 1.230 0.369 1.198 3.999 0.267 0.582 6.534 0.052 0.116
236682   5 3608 0.734   225.3  11.279 11.454 0.010 0.010   0.000  0.000  0.000 3.667 0.052 0.060 3.779 0.015 0.027 3.904 0.079 0.034
236808  22 3609 0.945   149.0  10.852 11.186 0.051 0.048  71.115  8.679 10.234 3.289 0.145 0.480 4.798 0.052 0.127 5.756 0.006 0.020
236929  26 3610 0.694    33.4  10.388 10.696 0.060 0.060   4.288  0.982  1.503 0.784 0.126 1.719 3.260 0.069 1.007 6.159 0.022 0.261
236991   6 3611 0.733    96.3  10.699 10.815 0.041 0.053   5.999  0.687  0.860 4.721 0.213 0.129 5.182 0.159 0.152 6.238 0.143 0.127
236994   5 3612 0.730   259.1  11.360 11.493 0.027 0.044   1.734  0.275  0.249 2.417 0.608 0.588 4.200 0.100 0.098 5.384 0.022 0.007
237048   5 3613 0.716   117.4  10.521 10.790 0.053 0.071   0.000  0.000  0.000 3.459 1.074 0.254 3.775 0.062 0.026 4.073 0.073 0.195
237071  22 3614 0.752   171.7  10.994 11.110 0.061 0.040  11.013  1.832  1.892 5.768 0.043 0.041 5.944 0.032 0.040 6.368 0.045 0.047
237108  26 3615 0.840   220.2  11.280 11.472 0.049 0.063   0.000  0.000  0.004 1.678 0.312 0.398 3.955 0.050 0.066 5.369 0.039 0.046
237183  22 3616 0.678   111.1  10.485 11.145 0.115 0.086  19.826  4.309  4.688 0.838 0.059 0.058 3.754 0.018 0.020 6.582 0.002 0.002
237307  22 3618 0.607   266.0  11.352 11.456 0.005 0.006   0.000  0.000  0.000 4.359 0.039 0.048 4.472 0.018 0.003 4.570 0.118 0.020
237428  22 3619 0.735   132.4  10.362 10.805 0.090 0.096  11.315  2.106  2.732 2.113 0.505 0.476 4.267 0.272 0.262 6.425 0.060 0.051
237428  26 3620 0.735   108.1  10.362 10.582 0.038 0.045  12.839  1.548  2.102 4.380 0.420 0.332 5.547 0.197 0.176 6.683 0.040 0.037
237437   6 3621 0.733   218.5  11.292 11.420 0.015 0.023   0.462  0.100  0.089 3.531 0.044 0.067 3.765 0.033 0.062 4.435 0.058 0.070
237453   5 3623 0.735   226.8  11.068 11.274 0.028 0.040   0.000  0.000  0.000 3.642 0.063 0.078 3.764 0.018 0.001 3.892 0.105 0.086
237454  22 3624 0.733    47.5  10.318 10.419 0.080 0.078   5.749  0.650  0.671 2.223 0.868 1.047 4.617 0.497 0.461 6.521 0.091 0.083
237641   6 3625 0.858   175.8  11.273 11.477 0.031 0.040   0.703  0.223  0.246 0.575 0.001 0.071 2.570 0.037 0.009 4.496 0.091 0.097
237643  22 3626 0.852   142.3  10.904 11.191 0.062 0.103   5.356  1.016  1.755 0.686 0.003 0.058 3.086 0.004 0.030 5.364 0.006 0.008
237718  22 3627 0.733    88.7  10.182 10.296 0.038 0.055   6.021  0.617  0.699 5.175 0.446 0.212 5.821 0.239 0.197 6.694 0.098 0.062
237929   5 3630 0.732   145.2  10.726 11.045 0.113 0.132  25.443  6.214  9.601 5.144 1.907 0.300 5.809 0.436 0.250 6.678 0.194 0.096
237929   6 3631 0.733   173.6  10.726 11.354 0.078 0.073  14.827  2.901  3.746 1.883 0.929 2.000 3.979 0.234 0.951 5.975 0.468 0.415
238050  22 3633 1.001   113.9  10.557 10.592 0.049 0.048  31.019  3.465  4.510 3.997 0.136 0.206 5.042 0.033 0.052 5.620 0.003 0.006
238212   6 3636 0.731    90.4  10.549 10.862 0.119 0.118   2.704  1.094  1.137 1.205 0.476 1.645 3.092 0.325 0.964 5.451 0.341 0.511
238245  26 3637 1.024   147.9  10.605 10.928 0.087 0.107  71.297 14.083 20.965 4.614 0.117 0.117 5.088 0.053 0.056 5.541 0.010 0.011
238314   5 3638 0.732   205.8  11.297 11.478 0.008 0.009   0.000  0.000  0.000 3.690 0.086 0.077 3.799 0.009 0.035 3.909 0.088 0.020
238337  22 3639 0.732   105.1  10.604 10.784 0.132 0.136   0.505  0.399  0.984 2.753 0.476 1.018 5.162 0.106 0.262 6.385 0.008 0.001
238509  22 3641 0.972   157.1  11.078 11.291 0.032 0.032  39.776  2.960  3.280 0.993 0.125 0.642 3.318 0.101 0.285 5.359 0.020 0.054
238580   5 3642 0.730   214.3  11.210 11.418 0.013 0.021   0.000  0.000  0.000 3.630 0.063 0.066 3.766 0.015 0.011 3.911 0.096 0.089
238607  26 3643 0.900    78.6  10.839 11.050 0.038 0.046  17.767  1.632  2.149 0.622 0.025 0.086 3.049 0.032 0.057 5.534 0.009 0.012
238630  26 3644 0.734   141.5  10.494 10.559 0.042 0.059   0.000  0.000  0.000 5.652 0.291 0.209 5.931 0.005 0.015 6.086 0.021 0.063
238668   5 3645 0.732   167.2  10.660 10.798 0.050 0.047   0.000  0.000  0.000 2.789 0.702 0.690 4.799 0.121 0.148 5.840 0.031 0.029
238693  26 3646 0.675   292.0  11.799 11.837 0.009 0.012   0.000  0.000  0.000 3.953 0.042 0.095 4.054 0.049 0.052 4.180 0.106 0.006
238743   6 3647 0.700   106.4  10.663 10.955 0.018 0.030   0.000  0.000  0.005 0.708 0.000 0.025 3.357 0.022 0.009 5.914 0.040 0.044
238982   5 3649 0.731   170.4  10.992 11.285 0.074 0.117   2.739  0.642  0.989 0.823 0.047 0.264 3.272 0.032 0.094 5.437 0.022 0.024
239010  22 3650 0.850   240.6  11.316 11.433 0.063 0.063   0.000  0.000  0.010 1.752 0.722 1.434 3.568 0.019 0.218 4.751 0.143 0.488
239010  26 3651 0.851   311.3  11.316 11.456 0.095 0.115   0.000  0.000  0.032 3.335 1.875 0.883 4.267 0.246 0.342 4.873 0.051 0.130
239030  26 3652 0.486   122.4   9.417  9.797 0.116 0.098   0.919  0.211  0.254 1.633 0.643 2.231 4.716 0.353 1.056 7.349 0.069 0.201
239075  26 3653 0.947   257.1  11.582 11.786 0.018 0.016   6.152  0.512  0.545 1.887 0.250 0.255 3.152 0.068 0.071 4.256 0.022 0.035
239175  22 3654 0.885   194.7  11.153 11.356 0.027 0.041   0.000  0.000  0.000 2.983 0.116 0.060 3.111 0.033 0.038 3.244 0.059 0.079
239213   6 3655 0.739    90.5  10.657 11.336 0.075 0.049  18.335  3.082  2.039 0.477 0.052 0.049 2.607 0.084 0.041 5.854 0.044 0.004
239244  26 3656 0.676   171.6  10.563 10.801 0.020 0.041   0.000  0.000  0.000 3.908 0.425 0.226 4.168 0.012 0.021 4.392 0.086 0.146
239335  22 3658 0.607   133.0  10.748 11.007 0.058 0.065   7.636  0.928  1.132 3.934 0.569 0.411 4.899 0.355 0.386 6.722 0.287 0.238
239458  22 3659 0.974   121.6  10.937 11.164 0.051 0.052  31.429  3.168  4.589 1.428 0.528 0.879 3.514 0.268 0.417 5.388 0.052 0.082
239469   5 3660 0.736   297.0  11.160 11.345 0.007 0.008   0.000  0.000  0.000 3.664 0.059 0.033 3.770 0.011 0.030 3.876 0.079 0.093
239578   6 3661 0.678   158.0  10.905 11.023 0.037 0.043  12.430  1.232  1.674 4.361 0.186 0.197 5.114 0.158 0.193 6.584 0.106 0.096
239616   5 3662 0.730   139.9  10.544 10.761 0.090 0.077   0.010  0.010  0.158 4.253 0.542 0.462 5.723 0.027 0.027 6.359 0.018 0.029
239638  22 3663 0.696   122.0  10.519 10.669 0.048 0.087   5.395  0.625  0.881 4.658 0.847 0.362 5.371 0.378 0.381 6.587 0.313 0.206
239658  26 3664 0.956   113.9  10.603 11.011 0.084 0.068  58.743 10.624 10.639 4.401 0.260 0.185 5.097 0.125 0.097 5.759 0.025 0.020
239682  22 3665 0.677   202.8  11.025 11.254 0.019 0.028   0.000  0.000  0.000 3.988 0.078 0.037 4.109 0.005 0.003 4.246 0.097 0.092
239682  26 3666 0.677   171.9  11.025 11.304 0.026 0.041   0.000  0.000  0.029 0.708 0.003 0.006 3.349 0.032 0.031 5.903 0.052 0.062
239837  26 3668 0.945   298.8  11.123 11.314 0.022 0.019   0.655  0.086  0.094 2.775 0.173 0.163 3.085 0.106 0.132 3.782 0.147 0.223
239882  22 3669 0.957   243.9  11.105 11.349 0.038 0.056   0.000  0.000  0.000 2.577 0.055 0.097 2.684 0.025 0.034 2.797 0.136 0.010
239905  22 3670 0.900   143.6  10.918 11.095 0.083 0.107   0.000  0.000  0.002 3.965 0.582 0.143 4.197 0.028 0.012 4.396 0.138 0.115
239944   5 3671 0.730   194.6  10.880 11.128 0.054 0.091   0.021  0.021  0.222 0.799 0.006 0.190 3.532 0.017 0.098 6.002 0.026 0.023
240174   5 3673 0.732   192.1  10.903 11.108 0.021 0.020   0.000  0.000  0.000 3.636 0.072 0.126 3.766 0.014 0.034 3.904 0.104 0.055
240175  22 3674 0.507    74.7  10.455 10.640 0.030 0.035   4.343  0.411  0.503 5.609 0.268 0.186 6.224 0.194 0.201 7.407 0.149 0.125
240262  22 3676 0.878   139.6  10.770 10.896 0.044 0.048  11.196  1.411  1.540 0.565 0.033 0.036 2.930 0.042 0.038 5.573 0.005 0.006
240344  26 3677 0.676   117.5  10.420 10.603 0.087 0.091   5.707  0.978  1.353 0.848 0.048 2.165 3.779 0.054 1.169 6.570 0.037 0.242
240394  26 3678 0.570   104.6  11.070 11.677 0.137 0.117   0.000  0.000  1.665 0.542 0.119 0.795 1.887 0.066 0.122 3.404 0.599 1.228
240419   6 3679 0.668    65.5  10.437 10.707 0.078 0.117   6.009  0.980  1.449 4.696 0.843 0.424 5.497 0.426 0.354 6.747 0.302 0.176
240536  22 3680 0.674   180.6  10.683 10.941 0.027 0.040   0.000  0.000  0.001 3.640 2.382 0.477 4.323 0.037 0.020 4.873 0.307 0.315
240536  26 3681 0.674   183.1  10.683 11.131 0.023 0.019   0.000  0.000  0.000 0.411 0.066 0.209 0.876 0.130 0.069 1.267 0.577 0.397
240573  22 3682 0.662   131.9  10.867 11.138 0.026 0.045   0.000  0.000  0.000 0.747 0.001 0.048 3.496 0.006 0.013 6.124 0.026 0.026
240583   6 3683 0.732   120.7  10.729 11.113 0.103 0.103   8.179  1.868  2.112 2.145 1.214 2.457 4.097 0.186 1.348 6.056 0.400 0.497
240621  26 3684 0.608   153.9  10.458 10.692 0.035 0.046   0.000  0.000  0.000 0.828 0.008 0.267 3.605 0.107 0.119 6.096 0.089 0.076
240675   5 3686 0.670   174.3  11.156 11.346 0.042 0.060   0.968  0.250  0.302 0.729 0.011 0.011 3.415 0.012 0.002 6.000 0.004 0.008
240784  26 3687 0.947   159.5  11.122 11.273 0.076 0.067   0.948  0.359  0.469 1.474 0.623 1.029 3.613 0.165 0.346 4.979 0.032 0.052
240899   6 3689 0.739   185.3  10.596 10.742 0.082 0.114   0.000  0.000  0.000 5.655 0.199 0.151 5.881 0.000 0.010 6.006 0.032 0.043
240905   5 3690 0.670   162.5  11.151 11.281 0.013 0.021   0.634  0.131  0.144 0.728 0.004 0.022 3.463 0.009 0.003 6.118 0.015 0.022
240962  22 3692 0.770  1000.0   9.345 10.117 0.037 0.051   0.000  0.000  0.000 5.449 0.064 0.059 5.714 0.011 0.006 5.822 0.021 0.019
241189   5 3696 0.729   248.5  11.142 11.340 0.010 0.012   0.000  0.000  0.000 3.717 0.070 0.015 3.832 0.004 0.043 3.930 0.066 0.079
241225  22 3697 0.705   134.4  11.149 11.472 0.106 0.101  32.923  6.645  7.142 1.544 0.751 2.993 3.972 0.176 1.646 6.368 0.282 0.415
241230   6 3698 0.740   131.5  10.582 10.919 0.126 0.133  14.874  3.601  5.277 2.077 0.966 1.373 4.387 0.440 0.653 6.407 0.102 0.146
241278  26 3701 0.956   224.0  11.299 11.507 0.045 0.073   0.000  0.000  0.003 3.204 0.640 0.203 3.497 0.029 0.001 3.769 0.100 0.203
241278  31 3702 0.956   201.2  11.299 11.441 0.048 0.074   0.000  0.000  0.000 3.022 0.187 0.184 3.951 0.049 0.036 4.366 0.049 0.073
241333   5 3703 0.975   146.2  10.818 11.241 0.050 0.056  28.927  4.081  4.427 0.620 0.057 0.288 2.866 0.045 0.183 5.237 0.009 0.029
241460   6 3706 0.657   111.1  10.567 11.002 0.097 0.072  35.172  7.163  6.214 4.857 0.335 0.219 6.017 0.174 0.108 7.126 0.035 0.021
241641  27 3708 0.675   168.1  10.260 10.332 0.075 0.104   3.796  1.282  1.555 6.337 0.079 0.059 6.542 0.042 0.039 6.956 0.035 0.026
241641  31 3709 0.675   147.7  10.260 10.440 0.118 0.111   0.520  0.283  0.473 6.275 0.040 0.040 6.407 0.023 0.024 6.672 0.023 0.017
241646  22 3710 1.024   183.7  11.102 11.368 0.112 0.191   0.000  0.000  0.000 2.977 0.455 0.172 3.271 0.018 0.067 3.535 0.173 0.261
241820  26 3714 0.702   152.0  10.359 11.033 0.115 0.103  23.348  4.902  6.989 3.250 0.413 0.328 4.995 0.193 0.172 6.719 0.038 0.033
241820  31 3715 0.702   163.9  10.359 10.932 0.099 0.115  20.295  4.702  6.822 3.436 0.387 0.370 5.126 0.181 0.181 6.744 0.033 0.038
242053  27 3719 0.851    96.0  11.001 11.508 0.119 0.099  34.517  7.794  9.037 0.515 0.052 0.087 2.656 0.059 0.096 5.490 0.002 0.021
242173  31 3721 0.956   235.2  11.551 11.733 0.044 0.075   0.000  0.000  0.002 0.602 0.005 0.055 2.740 0.017 0.002 4.736 0.030 0.046
242316  11 3722 0.891   145.9  10.825 11.053 0.099 0.105  37.562  8.052 10.740 4.034 0.635 0.618 5.008 0.252 0.310 5.940 0.084 0.075
242366  11 3723 0.737   197.3  11.373 11.589 0.096 0.121   4.146  1.119  1.654 4.194 2.172 0.564 4.933 0.342 0.261 5.748 0.244 0.219
242395  27 3724 1.760   -99.0 -99.000  9.822 0.031 0.035  66.519  4.765  4.866 3.629 0.000 0.000 3.636 0.000 0.000 3.639 0.000 0.000
242419  11 3725 1.004   160.1  10.859 11.077 0.043 0.063   0.000  0.000  0.000 3.078 0.080 0.045 3.215 0.013 0.055 3.308 0.077 0.062
242441  13 3726 0.727   178.0  11.158 11.345 0.023 0.025   0.000  0.000  0.000 1.002 0.174 0.222 3.430 0.010 0.036 5.381 0.081 0.102
242446  27 3727 0.879   164.5  10.619 11.222 0.121 0.083   7.487  1.998  2.061 1.086 0.516 0.661 2.312 0.474 0.586 4.831 0.547 0.352
242590  31 3728 0.878   187.0  10.854 11.113 0.111 0.090  17.464  5.303  7.627 5.074 0.867 0.138 5.356 0.145 0.186 5.887 0.162 0.135
242608  31 3729 0.610   163.0  10.900 11.105 0.021 0.032   0.000  0.000  0.000 4.354 0.074 0.075 4.490 0.010 0.016 4.619 0.097 0.082
242647  27 3730 1.184   299.7 -99.000  8.912 0.012 0.012   8.156  0.207  0.261 5.070 0.000 0.000 5.080 0.000 0.000 5.083 0.000 0.000
242706  27 3731 0.164   180.0   9.405  9.844 0.024 0.026   0.092  0.016  0.024 0.341 0.085 0.190 1.742 0.065 0.236 5.375 0.013 0.213
242783 102 3734 0.700   133.3  10.635 11.116 0.070 0.105   9.196  2.289  3.644 0.365 0.030 0.062 2.311 0.051 0.004 5.840 0.072 0.050
242783  11 3733 0.700    75.0  10.635 10.901 0.042 0.051  17.127  1.788  2.314 3.143 0.669 0.506 4.937 0.329 0.285 6.713 0.074 0.059
242960  13 3736 0.735   212.6  11.470 11.777 0.148 0.140   0.000  0.000  0.041 0.813 0.028 0.065 3.489 0.014 0.019 5.908 0.033 0.015
242979  31 3737 0.954   202.8  11.344 11.631 0.139 0.166   9.651  3.633  5.638 0.985 0.280 1.657 2.750 0.183 0.770 4.480 0.170 0.406
242986  31 3738 0.533   188.7  10.842 11.186 0.075 0.072  13.077  2.753  2.846 0.805 0.110 1.314 3.590 0.198 0.837 6.936 0.094 0.228
243093  11 3739 0.733   170.4  10.935 11.236 0.047 0.059   0.000  0.000  0.000 0.869 0.057 0.513 3.530 0.077 0.252 5.777 0.068 0.006
243152  27 3740 0.858   204.1  11.123 11.668 0.106 0.123  14.619  3.111  4.646 0.418 0.114 0.656 1.667 0.133 0.550 4.319 0.250 0.509
243246  13 3742 0.696   266.4  10.808 11.137 0.074 0.054   0.000  0.000  0.000 1.343 0.498 2.274 3.010 0.303 0.819 4.114 0.157 0.077
243254  27 3743 0.744   127.3  10.420 10.488 0.061 0.109   1.264  0.254  0.422 5.380 0.054 0.045 5.592 0.040 0.041 6.120 0.032 0.047
243340  31 3744 0.734    90.3  10.189 10.635 0.120 0.114   3.293  0.683  0.948 3.094 2.123 1.273 4.561 0.793 0.733 6.200 0.553 0.320
243443  11 3745 0.677   168.6  10.653 10.722 0.067 0.157   0.000  0.000  0.000 4.762 2.426 0.787 5.559 0.297 0.100 5.938 0.069 0.170
243456  27 3746 0.959   278.6  11.379 11.526 0.027 0.030   1.073  0.258  0.359 2.354 0.232 0.279 3.881 0.025 0.050 4.742 0.007 0.010
243476  31 3747 0.950   193.6  11.165 11.277 0.073 0.048  32.425  6.498  6.643 4.933 0.125 0.268 5.460 0.021 0.041 5.724 0.007 0.008
243512  13 3748 0.925    99.1  10.734 11.024 0.050 0.050  25.593  3.437  4.168 2.681 0.520 0.655 4.177 0.269 0.358 5.665 0.070 0.082
243719  27 3752 0.959   109.8  10.828 11.146 0.131 0.161  20.230  4.526  8.835 2.815 2.015 0.871 4.051 0.751 0.489 5.401 0.345 0.168
243871  13 3753 0.733   213.2  10.823 11.112 0.029 0.025   0.000  0.000  0.000 0.746 0.035 0.613 3.156 0.102 0.296 5.311 0.115 0.143
243920  31 3754 0.702   172.0  10.872 11.106 0.069 0.131   1.079  0.318  0.471 0.818 0.022 0.188 3.447 0.003 0.080 5.787 0.011 0.008
244219  11 3757 0.914   202.9  11.407 11.841 0.113 0.110  42.357 11.260 11.089 2.716 1.740 0.967 3.932 0.525 0.513 5.285 0.450 0.304
244239  13 3758 0.738   219.7  10.818 11.080 0.029 0.033   0.000  0.000  0.001 1.324 0.382 0.351 3.825 0.128 0.084 5.637 0.044 0.051
244266  31 3759 1.011   164.8  10.759 10.879 0.087 0.108  33.925  6.741 11.201 3.587 0.516 0.466 4.637 0.195 0.188 5.492 0.036 0.037
244312  11 3760 0.958   186.3  11.299 11.301 0.085 0.140  11.892  3.070  4.348 4.671 0.078 0.078 4.875 0.036 0.062 5.316 0.060 0.077
244345  31 3761 0.677   154.4  10.788 10.979 0.045 0.066   2.380  0.362  0.553 0.801 0.036 0.242 3.395 0.007 0.123 5.840 0.010 0.021
244408  27 3762 0.958   281.0  11.453 11.519 0.022 0.033   0.000  0.000  0.000 3.819 0.047 0.024 3.897 0.003 0.005 3.985 0.053 0.041
244472  27 3763 0.660   198.6  10.864 11.106 0.007 0.009   0.000  0.000  0.000 4.089 0.076 0.020 4.192 0.009 0.024 4.296 0.076 0.053
244484  27 3764 0.946   133.8  10.789 10.894 0.047 0.048  17.514  1.449  1.867 1.470 0.322 0.872 3.667 0.215 0.388 5.517 0.041 0.076
244602  31 3765 0.751   134.3  10.328 10.645 0.113 0.136  16.320  4.243  7.007 4.620 0.522 0.380 5.665 0.176 0.181 6.639 0.038 0.034
244653  13 3766 0.708    58.9  10.572 10.959 0.089 0.094  26.980  5.725  6.261 3.954 1.219 0.833 5.514 0.471 0.348 6.798 0.088 0.065
244680  13 3767 0.958   202.1  10.927 11.166 0.106 0.124   0.000  0.000  0.000 1.246 0.459 2.487 3.110 0.081 0.914 4.389 0.112 0.148
244694  31 3768 0.853   128.8  11.114 11.311 0.048 0.069  16.286  1.862  2.660 3.039 0.578 0.504 3.891 0.354 0.483 5.509 0.373 0.273
244738  11 3769 0.697   210.4  11.344 11.662 0.030 0.042   0.000  0.000  0.000 0.433 0.046 0.079 1.822 0.073 0.645 3.201 0.485 1.511
244803  27 3771 0.924   114.2  10.905 11.154 0.074 0.065   6.236  0.778  1.009 2.122 1.248 0.968 3.373 0.455 0.521 4.962 0.480 0.351
244852  27 3774 0.678   170.8  11.040 11.128 0.019 0.021   0.000  0.000  0.000 3.699 0.200 0.243 5.529 0.001 0.023 6.396 0.023 0.022
245079  31 3775 0.912   171.0  11.196 11.486 0.133 0.151  17.569  5.968  9.706 4.391 0.289 0.247 4.772 0.146 0.180 5.419 0.138 0.199
245150  13 3778 0.924   135.4  11.060 11.209 0.119 0.096   0.000  0.000  0.001 2.748 0.704 1.689 4.301 0.051 0.428 5.064 0.038 0.095
245252  11 3779 0.694   259.3  11.445 11.673 0.004 0.004   0.000  0.000  0.000 3.923 0.080 0.047 4.046 0.019 0.039 4.144 0.041 0.079
245325  11 3780 0.694   244.8  11.181 11.358 0.058 0.064   0.000  0.000  0.090 2.208 1.179 1.721 3.741 0.115 0.353 4.862 0.288 0.619
245389  13 3781 0.538   163.9  10.867 11.024 0.069 0.080   8.461  2.309  2.235 0.718 0.054 0.092 3.436 0.110 0.090 6.880 0.040 0.045
245411  27 3782 0.734   155.6  11.697 11.793 0.029 0.038  40.441  2.883  4.384 3.672 0.273 0.263 4.934 0.074 0.080 6.099 0.049 0.054
245411  31 3783 0.734   166.6  11.697 11.937 0.044 0.077  26.101  3.311  5.708 0.715 0.008 0.002 3.315 0.007 0.008 5.850 0.004 0.005
245453  11 3784 0.694   235.1  11.094 11.281 0.009 0.011   0.000  0.000  0.000 3.888 0.101 0.081 4.006 0.006 0.003 4.150 0.101 0.055
245493  27 3785 0.795    84.7  10.254 10.623 0.112 0.108  18.238  4.048  5.109 4.657 0.268 0.205 5.561 0.120 0.103 6.440 0.024 0.021
245621  11 3786 0.735   171.2  10.884 11.123 0.046 0.078   0.000  0.000  0.000 4.219 0.290 0.118 4.385 0.018 0.051 4.571 0.074 0.040
245659  13 3787 0.989   153.4  11.243 11.549 0.075 0.059 212.652 33.823 29.458 4.324 0.177 0.125 4.984 0.094 0.069 5.626 0.019 0.013
245661  27 3788 0.852   244.9  10.874 10.917 0.028 0.035   0.251  0.137  0.095 4.051 0.470 0.384 4.775 0.066 0.072 5.263 0.023 0.000
245661  31 3789 0.852   238.4  10.874 11.016 0.029 0.033   0.000  0.000  0.003 3.251 0.154 0.200 3.573 0.011 0.017 3.817 0.102 0.100
245693  31 3790 0.928   112.4  10.871 11.191 0.104 0.138   7.756  1.848  2.818 1.271 0.595 1.632 2.835 0.311 1.027 4.837 0.345 0.538
245711  27 3791 0.941   257.2  11.453 11.640 0.064 0.085   0.000  0.000  0.011 2.058 0.748 1.781 3.485 0.095 0.413 4.400 0.110 0.408
245711  31 3792 0.940   278.7  11.453 11.697 0.062 0.109   0.000  0.000  0.000 2.631 0.092 0.050 2.752 0.015 0.015 2.868 0.115 0.097
245763  13 3793 0.754   143.7  10.585 10.822 0.062 0.073   0.000  0.000  0.001 2.050 0.951 2.108 3.792 0.287 0.552 4.923 0.072 0.399
245864  11 3794 0.698   176.0  10.424 10.619 0.111 0.091   0.128  0.128  0.089 2.424 1.437 1.674 3.885 0.366 0.759 5.194 0.051 0.258
246027  27 3796 0.548   168.4  10.788 10.928 0.008 0.011   0.000  0.000  0.000 4.747 0.076 0.081 4.877 0.022 0.013 5.013 0.097 0.056
246027  31 3797 0.549   167.4  10.788 10.927 0.011 0.016   0.000  0.000  0.000 4.752 0.096 0.106 4.915 0.008 0.018 5.067 0.065 0.074
246037  31 3798 0.850   217.2  11.109 11.071 0.015 0.020   0.000  0.000  8.912 5.330 0.014 0.016 5.379 0.001 0.001 5.424 0.022 0.018
246149  13 3800 0.734   211.8  11.069 11.265 0.014 0.012   0.399  0.115  0.090 3.633 0.106 0.104 3.992 0.069 0.122 4.717 0.065 0.097
246161  31 3801 0.928   206.3  11.314 11.508 0.053 0.097   3.445  1.098  1.468 0.642 0.007 0.022 2.951 0.009 0.007 5.135 0.008 0.029
246345  13 3803 0.999   165.8  10.944 11.035 0.007 0.008  12.907  0.606  0.715 5.075 0.011 0.012 5.257 0.005 0.004 5.457 0.003 0.003
246471  27 3804 0.940   132.9  11.416 11.700 0.083 0.101   8.095  1.797  2.630 2.374 0.716 0.294 2.921 0.303 0.295 4.173 0.408 0.404
246471  31 3805 0.940   107.4  11.416 11.769 0.057 0.048  23.360  2.469  2.884 0.678 0.310 1.077 2.064 0.298 0.793 4.412 0.351 0.585
246504  31 3806 0.929   235.7  11.263 11.495 0.074 0.128   0.000  0.000  0.030 0.664 0.004 0.078 2.922 0.008 0.022 4.971 0.025 0.038
246520  27 3807 0.860   224.9  11.388 11.450 0.016 0.020   0.000  0.000  0.008 4.690 0.138 0.088 4.830 0.026 0.035 4.981 0.015 0.005
246592  27 3808 0.660   228.4  10.994 11.176 0.008 0.011   0.000  0.000  0.000 4.087 0.035 0.057 4.184 0.025 0.005 4.295 0.093 0.053
246661  27 3809 0.954   210.3  10.979 11.003 0.011 0.011   1.503  0.196  1.044 4.675 0.032 0.030 4.739 0.009 0.008 4.839 0.014 0.026
246731  11 3810 0.963   201.6  11.103 11.707 0.084 0.069  64.870 12.256 13.058 0.549 0.081 0.861 2.599 0.096 0.553 5.128 0.029 0.146
246766  31 3812 0.928   233.1  10.958 11.139 0.059 0.056   0.000  0.000  0.001 1.599 0.544 0.848 3.563 0.053 0.208 4.772 0.060 0.080
246882  31 3813 0.737   108.9  10.751 11.036 0.023 0.026  30.489  2.011  2.642 3.876 0.247 0.240 5.232 0.144 0.138 6.608 0.029 0.030
246902  13 3815 0.732   104.5  11.086 11.306 0.033 0.046   3.977  0.601  0.833 0.738 0.010 0.077 3.305 0.016 0.038 5.741 0.007 0.005
246995  27 3816 0.617    99.4  11.139 11.131 0.014 0.016  20.317  1.069  1.069 5.552 0.051 0.061 6.057 0.055 0.066 7.102 0.037 0.036
247031  11 3817 0.866   122.5  10.685 10.759 0.087 0.171   0.000  0.000  0.000 5.120 0.057 0.058 5.254 0.002 0.003 5.351 0.028 0.041
247278  27 3820 0.702   226.2  11.179 11.355 0.022 0.022   0.000  0.000  0.001 2.018 0.267 0.330 4.544 0.045 0.074 6.108 0.034 0.040
247278  31 3821 0.702   221.0  11.179 11.384 0.024 0.025   0.000  0.000  0.000 2.033 0.344 0.349 4.429 0.058 0.059 5.881 0.045 0.050
247298  31 3822 0.956   189.2  11.065 11.231 0.033 0.033  10.689  1.534  1.372 2.685 0.203 0.312 3.340 0.162 0.312 4.871 0.223 0.222
247309  13 3823 0.829    73.0  10.511 10.710 0.083 0.101  21.698  7.237  8.156 4.439 0.879 0.508 5.437 0.276 0.204 6.281 0.058 0.044
247334  27 3825 0.708   166.8  10.956 11.223 0.027 0.023   0.000  0.000  0.000 1.004 0.219 0.308 3.665 0.088 0.164 5.884 0.038 0.019
247371  11 3826 0.763   208.7  10.908 11.600 0.077 0.045  33.677  6.561  4.703 3.337 0.353 0.265 4.179 0.282 0.289 5.925 0.239 0.165
247424  13 3827 0.696   121.2  10.602 10.832 0.070 0.104   3.883  0.665  1.230 0.800 0.051 0.255 3.329 0.095 0.175 5.981 0.032 0.044
247498  31 3828 0.818   204.9  10.984 10.977 0.023 0.033   0.000  0.000  0.000 5.095 0.085 0.096 5.214 0.000 0.018 5.308 0.038 0.026
247554  27 3830 0.660   125.4  10.755 10.854 0.047 0.076   6.956  0.788  1.549 4.151 0.197 0.134 5.613 0.057 0.032 6.721 0.016 0.016
247647  27 3832 0.835   148.8  10.976 11.402 0.127 0.130  19.888  4.630  7.094 0.562 0.097 0.569 2.465 0.152 0.450 5.325 0.069 0.174
247721  31 3833 0.948   156.7  11.138 11.058 0.128 0.156   6.531  2.317  3.419 4.907 0.089 0.059 5.072 0.039 0.049 5.424 0.046 0.059
247749  27 3834 0.834   188.0  11.364 11.430 0.016 0.017   1.251  0.126  0.163 4.032 0.117 0.092 4.273 0.075 0.076 4.836 0.098 0.117
247817  31 3835 0.735   201.8  11.002 11.189 0.045 0.057   2.422  0.438  0.599 0.735 0.039 0.217 3.172 0.031 0.126 5.459 0.011 0.009
247826 102 3837 0.667   255.8  10.590 10.775 0.050 0.052   0.000  0.000  0.000 3.486 0.644 0.420 3.885 0.045 0.070 4.153 0.168 0.114
247826  11 3836 0.667   270.9  10.590 10.750 0.038 0.051   0.000  0.000  0.004 3.740 2.458 0.305 4.253 0.161 0.128 4.793 0.532 0.533
247874  31 3838 0.948   167.9  10.812 10.920 0.069 0.117   0.000  0.000  0.000 4.868 0.023 0.038 4.933 0.002 0.002 4.991 0.025 0.027
248059  31 3840 0.910   187.0  11.129 11.605 0.111 0.160  14.356  3.334  5.783 0.392 0.103 0.615 1.569 0.124 0.547 4.169 0.207 0.467
248175  27 3841 0.985   177.8  10.768 11.035 0.108 0.078  35.583 10.124 11.583 5.030 0.068 0.058 5.224 0.040 0.041 5.585 0.033 0.021
248217  13 3843 0.611   225.8  10.809 11.000 0.020 0.026   0.000  0.000  0.000 4.378 0.081 0.078 4.517 0.002 0.004 4.636 0.076 0.067
248248  31 3844 0.734   214.2  11.187 11.431 0.006 0.008   0.000  0.000  0.000 3.757 0.091 0.079 3.865 0.017 0.036 3.967 0.036 0.017
248292  27 3845 0.924   150.9  10.536 10.905 0.111 0.122  20.650  4.703  7.720 3.380 0.784 0.624 4.527 0.315 0.345 5.711 0.089 0.091
248365  31 3847 0.737   194.4  10.836 11.111 0.028 0.038   0.000  0.000  0.001 0.682 0.000 0.147 3.067 0.092 0.010 5.246 0.093 0.109
248422  27 3848 0.919   117.5  10.833 11.142 0.050 0.044  21.997  2.993  3.130 0.640 0.034 0.614 3.001 0.038 0.338 5.447 0.015 0.065
248422  31 3849 0.919   136.0  10.833 11.156 0.063 0.053  21.362  5.297  3.582 0.647 0.069 1.078 2.972 0.063 0.525 5.417 0.040 0.096
248436  27 3850 0.705   174.7  10.827 10.906 0.104 0.144   3.132  0.906  1.193 1.216 0.150 0.486 4.094 0.085 0.145 6.223 0.006 0.026
248444 102 3852 0.668   202.9  10.815 11.003 0.032 0.050   0.000  0.000  0.002 0.749 0.009 0.017 3.486 0.039 0.012 6.131 0.032 0.047
248444  11 3851 0.667   198.8  10.815 11.042 0.046 0.076   0.000  0.000  0.012 0.764 0.004 0.031 3.494 0.013 0.043 6.052 0.060 0.092
248726  31 3860 0.702    90.2  10.311 10.429 0.050 0.082   0.000  0.000  0.000 6.120 0.059 0.060 6.267 0.006 0.003 6.359 0.036 0.024
248800  13 3862 0.910   130.5  10.657 11.005 0.129 0.124  12.270  3.174  3.595 0.624 0.102 0.772 2.684 0.147 0.551 5.311 0.050 0.154
248829  11 3863 0.763   161.6  10.877 11.080 0.042 0.060   0.000  0.000  0.000 3.794 1.479 0.480 4.384 0.026 0.053 4.760 0.141 0.163
248918  27 3865 0.734   258.2  11.100 11.365 0.032 0.051   0.000  0.000  0.000 0.794 0.040 0.161 3.374 0.009 0.053 5.664 0.031 0.041
249080  27 3868 0.734   176.3  11.076 11.187 0.068 0.100  10.521  1.704  2.738 4.593 0.187 0.168 5.062 0.120 0.162 6.103 0.124 0.165
249095  13 3869 0.603    80.6  10.038 10.310 0.068 0.094   3.441  0.505  0.877 2.775 0.981 0.764 4.993 0.429 0.421 7.171 0.097 0.093
249107  31 3870 0.913   297.9  11.414 11.652 0.061 0.092   1.839  0.690  0.803 0.996 0.239 0.460 3.370 0.140 0.193 5.181 0.013 0.019
249179  27 3871 0.962   216.1  10.687 10.922 0.107 0.175   0.574  0.574  0.685 1.364 0.504 2.199 3.374 0.062 0.722 4.585 0.024 0.124
249179  31 3872 0.963   227.3  10.687 10.927 0.155 0.148   0.000  0.000  0.059 3.736 2.498 0.486 4.295 0.193 0.052 4.590 0.005 0.111
249265  13 3873 0.736    70.3  10.290 10.516 0.089 0.115   3.584  0.848  1.433 5.057 0.229 0.162 5.474 0.146 0.158 6.351 0.099 0.099
249357  27 3875 0.709    82.8  10.302 10.610 0.046 0.051   7.374  0.562  0.786 2.311 0.907 0.694 4.453 0.468 0.386 6.572 0.108 0.080
249357  31 3876 0.709    75.8  10.302 10.547 0.055 0.057   8.361  0.765  1.345 3.698 0.613 0.918 5.236 0.272 0.483 6.712 0.094 0.111
249433  31 3879 0.837   202.7  10.869 11.006 0.042 0.043   0.000  0.000  0.000 2.643 0.511 0.455 4.335 0.013 0.014 5.184 0.055 0.088
249509  13 3882 0.678    30.0   9.696  9.908 0.088 0.127   3.946  0.814  1.525 5.622 0.356 0.310 6.360 0.145 0.157 7.085 0.034 0.034
249582  11 3883 0.891    44.0  10.734 11.034 0.099 0.150   0.000  0.000  0.000 2.770 0.887 0.151 3.051 0.032 0.033 3.293 0.172 0.186
249694  27 3885 1.139  1000.0   9.511  9.275 0.023 0.030  18.874  1.048  1.200 5.200 0.003 0.003 5.225 0.000 0.001 5.236 0.000 0.000
249738  27 3887 0.693   116.5  10.394 10.546 0.103 0.075   1.657  0.508  0.703 5.897 0.073 0.060 6.111 0.045 0.039 6.555 0.059 0.047
249882  27 3888 0.704   171.5  10.994 11.236 0.032 0.057   0.000  0.000  0.000 0.720 0.001 0.061 3.274 0.029 0.000 5.671 0.053 0.056
249964  27 3889 0.949    77.2  10.883 10.907 0.054 0.055  52.155  5.923  8.221 3.692 0.167 0.162 5.071 0.036 0.050 5.805 0.004 0.005
250091  27 3891 0.532    76.2  10.200 10.457 0.103 0.076  17.622  4.070  4.126 6.784 0.214 0.197 7.347 0.104 0.093 7.867 0.021 0.021
250117  13 3892 0.737   227.3  11.113 11.498 0.148 0.092   0.158  0.148  0.705 2.542 0.449 0.474 4.834 0.100 0.154 6.100 0.016 0.012
250372  31 3893 0.736   270.5  11.362 11.579 0.006 0.008   0.000  0.000  0.001 0.687 0.006 0.032 3.261 0.014 0.010 5.761 0.031 0.028
250391  11 3894 0.889   172.8  10.921 10.993 0.010 0.014   2.798  0.325  0.295 5.492 0.008 0.008 5.567 0.006 0.005 5.752 0.005 0.005
250434  13 3895 0.754   112.0  10.415 10.610 0.157 0.117   0.000  0.000  0.000 5.158 0.036 0.054 5.249 0.007 0.003 5.333 0.048 0.033
250471  27 3896 0.493   199.2  11.075 11.447 0.008 0.013   0.000  0.000  0.000 0.134 0.033 0.003 0.258 0.162 0.003 0.430 0.514 0.003
250784  27 3898 0.640   168.7  11.132 11.313 0.026 0.040   0.000  0.000  0.000 4.176 0.057 0.068 4.316 0.023 0.023 4.449 0.108 0.065
 25243  17   43 0.629   124.2  11.184 11.383 0.030 0.042   3.482  0.499  0.749 0.849 0.037 0.251 3.615 0.009 0.123 6.129 0.007 0.001
 25285  16   47 0.612   154.7  11.010 11.234 0.047 0.061   0.000  0.000  0.001 0.838 0.001 2.512 3.559 0.213 0.918 5.911 0.103 0.464
253278  31 3900 0.764   193.8  11.152 11.406 0.033 0.049   0.680  0.213  0.221 0.831 0.087 0.264 3.350 0.029 0.131 5.517 0.005 0.004
253345  31 3901 0.794   174.2  11.019 11.058 0.038 0.057   0.000  0.000  0.000 5.598 0.009 0.014 5.650 0.003 0.005 5.704 0.023 0.028
 25343  14   48 0.695   163.6   9.916 10.174 0.053 0.058   3.738  0.472  0.496 2.532 0.464 0.634 5.048 0.216 0.214 6.790 0.034 0.032
253516  31 3902 0.700   174.2  10.489 10.774 0.091 0.112   0.000  0.000  0.002 0.865 0.026 3.188 3.104 0.417 1.248 4.844 0.296 0.253
253525  31 3903 0.839   128.5  11.032 11.335 0.047 0.051  64.046  7.542 11.074 3.516 0.404 0.310 4.837 0.190 0.167 6.124 0.037 0.035
 25361  14   49 0.793    69.9  10.630 11.137 0.115 0.163  14.040  3.353  5.372 0.798 0.128 2.596 3.231 0.086 1.433 5.756 0.143 0.439
253688  13 3904 0.837   109.4  10.996 11.170 0.057 0.075   1.350  0.435  0.656 0.788 0.059 0.503 3.240 0.011 0.244 5.293 0.012 0.021
253750  11 3905 1.004    88.2  10.717 11.051 0.074 0.082  32.504  6.784  8.775 2.656 0.647 0.559 4.078 0.248 0.272 5.402 0.054 0.053
253808  31 3907 0.968   134.5  10.805 11.186 0.027 0.026  19.186  1.186  1.360 0.483 0.047 0.595 2.471 0.094 0.436 5.096 0.037 0.113
253866  27 3908 0.674   192.6  10.902 11.016 0.066 0.088   2.120  0.388  0.571 2.957 0.476 0.492 5.102 0.100 0.090 6.302 0.032 0.049
254130  11 3913 0.913   153.0  10.677 10.938 0.074 0.069   5.276  0.647  0.765 1.804 1.163 0.769 3.012 0.670 0.660 5.044 0.663 0.369
254130  13 3914 0.913   166.6  10.677 11.110 0.132 0.153   6.677  2.068  3.067 0.638 0.126 0.156 2.613 0.330 0.201 4.915 0.159 0.078
254283  31 3915 0.933   161.1  11.042 11.264 0.024 0.027   0.380  0.154  0.252 0.563 0.003 0.040 2.617 0.049 0.001 4.591 0.108 0.069
254350  13 3916 0.669   156.0  10.790 10.928 0.111 0.131   0.000  0.000  0.000 3.892 1.442 1.615 5.482 0.058 0.384 6.199 0.043 0.063
254352  27 3917 0.999     0.2  10.842 11.412 0.114 0.089  31.249  8.938  9.105 0.478 0.127 0.153 2.420 0.344 0.151 4.975 0.071 0.005
254451  27 3918 0.790   183.4  10.889 11.159 0.038 0.042   0.000  0.000  0.000 0.956 0.183 0.585 3.260 0.050 0.203 5.068 0.069 0.077
254451  31 3919 0.790   187.4  10.889 11.102 0.029 0.049   0.000  0.000  0.000 4.015 0.066 0.117 4.148 0.009 0.037 4.288 0.070 0.059
 25457  16   50 0.892   140.0  10.670 11.059 0.083 0.114  11.244  2.180  3.605 0.495 0.060 0.442 2.418 0.149 0.344 5.241 0.038 0.109
254580  13 3921 0.694   154.7  10.689 11.016 0.103 0.096   6.015  1.271  1.617 5.657 0.044 0.043 5.888 0.032 0.041 6.476 0.037 0.042
254774  27 3923 0.882   172.9  10.792 11.273 0.094 0.087  16.426  3.632  4.535 4.973 0.066 0.070 5.198 0.043 0.062 5.703 0.059 0.063
254830  11 3925 0.981   225.9  11.181 11.256 0.039 0.061   0.000  0.000  0.000 2.919 0.249 0.183 4.057 0.004 0.010 4.574 0.026 0.037
254999  31 3926 0.420   949.5   9.535 10.111 0.084 0.059   1.539  0.167  0.204 1.084 0.255 1.728 4.248 0.242 0.960 7.245 0.046 0.194
255024  27 3927 0.615   121.9  10.381 10.776 0.111 0.134  12.890  3.362  4.865 3.572 0.386 0.335 5.391 0.167 0.169 7.205 0.033 0.034
255047  13 3928 0.864   171.0  10.893 11.068 0.029 0.039   0.000  0.000  0.000 2.916 0.299 0.156 3.162 0.026 0.004 3.404 1.080 0.164
255233  31 3931 0.764   136.2  10.557 10.994 0.115 0.096  11.325  3.027  3.539 5.128 0.186 0.114 5.490 0.116 0.123 6.264 0.095 0.096
255244  27 3932 0.883   281.6  11.415 11.659 0.101 0.132  15.364  3.264  5.601 2.698 0.840 0.329 3.389 0.357 0.379 4.889 0.450 0.424
255258  31 3933 0.881   272.6  11.238 11.358 0.035 0.051   0.072  0.072  0.229 4.214 0.075 0.062 4.366 0.038 0.002 4.676 0.039 0.209
255458  27 3936 0.761   143.1  10.795 11.048 0.144 0.133   7.143  2.118  2.471 3.958 2.371 0.622 4.849 0.635 0.410 6.091 0.547 0.232
255513  13 3938 0.668   124.4  10.735 10.837 0.078 0.089  31.179  5.698  8.166 5.906 0.291 0.181 6.478 0.147 0.137 7.143 0.045 0.041
255568  27 3940 0.854   138.7  10.772 10.961 0.062 0.080   9.685  1.226  1.630 3.391 0.367 0.340 4.177 0.255 0.330 5.649 0.199 0.181
255572  31 3941 0.880   258.3  11.231 11.390 0.029 0.032   0.425  0.130  0.145 2.536 0.459 0.458 3.855 0.046 0.073 4.666 0.000 0.007
255749  31 3942 0.851   125.7  10.529 10.841 0.061 0.074   8.697  1.860  2.107 0.593 0.064 0.511 2.890 0.099 0.346 5.607 0.024 0.057
255757  11 3943 0.704   180.6  10.655 11.019 0.056 0.061   0.881  0.248  0.281 0.579 0.224 1.061 1.805 0.146 0.770 3.895 0.086 1.064
255786  27 3944 0.764    94.3  10.425 10.568 0.054 0.071   3.144  0.382  0.595 4.549 0.326 0.186 5.046 0.208 0.201 6.084 0.201 0.173
255834  11 3945 0.895   284.7  11.670 12.034 0.109 0.154   0.000  0.000  0.002 2.971 0.097 0.054 3.178 0.004 0.049 3.389 0.130 0.203
255894  27 3946 0.765   142.7  10.728  3.390 2.073 2.112   0.000  0.000  0.000 1.576 0.864 0.003 3.516 0.723 0.003 5.676 0.186 0.003
255973  31 3947 0.718   179.1  10.593 10.850 0.020 0.039   0.000  0.000  0.000 3.657 0.095 0.089 3.834 0.014 0.028 4.008 0.092 0.130
255976  31 3948 0.734   189.5  11.079 11.333 0.030 0.049   0.000  0.000  0.047 0.716 0.002 0.051 3.315 0.016 0.014 5.794 0.035 0.037
255999  13 3949 0.737   208.8  11.184 11.528 0.060 0.081  20.559  3.185  5.209 0.908 0.056 0.222 3.598 0.006 0.079 5.977 0.011 0.023
256036  13 3951 0.838   218.6  10.597 10.966 0.085 0.103  14.546  2.330  4.239 0.742 0.016 0.646 3.311 0.021 0.365 5.818 0.007 0.073
 25607  17   53 0.970   163.4  10.704 10.932 0.065 0.068  23.782  3.751  5.667 2.632 0.709 0.551 4.134 0.300 0.270 5.520 0.059 0.055
 25614  16   54 0.908   202.5  11.086 11.406 0.134 0.171   2.938  1.012  1.653 2.363 1.409 0.541 3.137 0.443 0.418 4.314 0.491 0.631
256211  27 3953 0.876   261.5  11.558 11.735 0.005 0.006   0.000  0.000  0.000 3.006 0.096 0.080 3.106 0.015 0.027 3.232 0.070 0.055
256211  31 3954 0.876   262.3  11.558 11.614 0.032 0.035   0.000  0.000  0.406 3.333 0.306 0.754 4.009 0.100 0.180 4.326 0.106 0.038
256221  27 3955 0.809   166.5  10.546 10.649 0.043 0.043  20.887  2.228  2.473 4.699 0.187 0.152 5.549 0.098 0.080 6.383 0.019 0.017
256221  31 3956 0.809   101.2  10.546 10.350 0.024 0.024  11.573  0.660  0.585 4.851 0.118 0.102 5.624 0.066 0.058 6.395 0.014 0.011
256256  11 3957 0.700   121.8  10.423 10.517 0.032 0.039   5.923  0.478  0.729 5.065 0.162 0.119 5.638 0.137 0.130 6.695 0.078 0.061
256344  27 3958 0.790   221.8  11.009 11.239 0.035 0.067   0.000  0.000  0.000 3.299 0.290 0.080 3.486 0.027 0.046 3.663 0.094 0.159
256362  27 3959 0.707    72.3  10.270 10.497 0.065 0.089   6.288  0.898  1.550 2.791 0.561 0.552 4.716 0.271 0.300 6.632 0.057 0.063
256440  31 3960 0.880   153.8  10.056 10.383 0.032 0.031  11.788  0.906  0.938 4.441 0.227 0.185 5.256 0.120 0.101 6.056 0.024 0.021
256509  11 3961 0.892   185.5  10.920 11.188 0.065 0.085   6.472  0.844  1.249 2.459 0.948 0.389 3.239 0.459 0.426 4.903 0.556 0.412
256646  27 3963 0.861   232.4  11.118 11.504 0.035 0.044   2.278  0.230  0.309 0.066 0.002 0.037 0.265 0.014 0.055 1.710 0.125 0.224
256655  31 3964 0.873   225.4  11.188 11.393 0.019 0.028   0.000  0.000  0.000 2.981 0.074 0.074 3.082 0.016 0.011 3.182 0.113 0.053
256660  31 3965 0.705   180.7  11.027 11.232 0.040 0.077   1.324  0.320  0.344 0.737 0.003 0.032 3.401 0.016 0.010 5.951 0.021 0.022
256729  13 3967 0.858   136.0  10.715 11.017 0.119 0.159   4.661  1.883  4.530 0.655 0.118 0.758 2.471 0.109 0.388 4.946 0.010 0.095
256739  27 3969 0.735   214.3  11.305 11.514 0.044 0.072   1.821  0.335  0.495 0.703 0.000 0.101 3.101 0.023 0.025 5.349 0.014 0.042
256742  13 3970 0.884   132.1  10.712 10.978 0.134 0.132  15.479  3.378  5.124 3.196 2.278 0.900 4.497 0.766 0.487 5.790 0.320 0.152
256863  31 3971 0.754   154.2   9.632  3.717 2.202 2.245   0.000  0.000  0.000 1.776 0.609 0.003 3.278 0.477 0.003 5.492 0.005 0.003
256890  31 3972 0.654   123.2  10.527 10.597 0.026 0.043   2.721  0.232  0.325 4.574 0.412 0.211 5.391 0.124 0.093 6.524 0.112 0.118
256904  27 3973 0.862   101.4  10.771 11.031 0.016 0.016   5.396  0.206  0.224 0.298 0.028 0.044 1.638 0.037 0.089 4.706 0.046 0.070
256980  11 3975 0.973    99.0  10.871 11.357 0.077 0.087  38.335  6.254  9.337 0.628 0.005 0.616 2.994 0.008 0.330 5.262 0.011 0.072
256994  27 3976 0.836   210.1  10.890 11.089 0.020 0.016   0.000  0.000  0.000 3.093 0.019 0.021 3.309 0.047 0.112 3.505 0.282 0.243
257051  13 3978 0.702   105.9  10.103 10.502 0.097 0.093  12.931  2.762  3.582 5.177 0.265 0.215 6.031 0.128 0.124 6.913 0.025 0.026
257282  31 3981 0.677   203.6  10.901 11.157 0.024 0.032   0.000  0.000  0.000 0.743 0.011 0.168 3.420 0.041 0.099 5.921 0.058 0.035
257285  27 3982 0.884   118.4  11.017 11.138 0.034 0.043  11.247  0.695  0.756 2.599 0.536 0.315 3.467 0.410 0.402 5.310 0.353 0.251
257293  13 3983 0.638    92.5  10.559 10.625 0.083 0.073   2.093  0.834  1.063 5.895 0.261 0.172 6.237 0.115 0.123 6.813 0.135 0.139
 25734  17   56 0.851   135.1  11.241 11.491 0.050 0.037  31.657  2.532  3.333 0.985 0.442 1.212 2.919 0.367 0.831 5.521 0.245 0.253
 25734  19   57 0.851    92.5  11.241 11.853 0.136 0.115  49.934 13.792 14.039 0.344 0.058 0.042 1.993 0.104 0.036 5.129 0.052 0.003
257357  31 3984 0.949   317.5  11.452 11.613 0.014 0.019   0.804  0.108  0.136 2.514 0.073 0.091 2.750 0.053 0.084 3.412 0.088 0.125
 25743  14   58 0.671   106.7  10.026 10.302 0.056 0.069   6.146  0.813  1.048 4.437 0.493 0.399 5.749 0.244 0.206 7.005 0.049 0.044
257432  31 3986 0.722    85.2  10.478 10.891 0.120 0.106   9.276  2.356  3.027 0.879 0.184 1.890 3.538 0.195 1.043 6.242 0.059 0.249
257455  11 3987 0.666   131.8  10.868 11.104 0.029 0.014   0.000  0.000  0.000 0.850 0.066 0.333 3.627 0.026 0.251 6.170 0.062 0.009
257577  31 3989 0.717   132.1  10.309 10.323 0.034 0.037  13.208  1.217  1.371 5.655 0.095 0.096 6.282 0.049 0.052 6.910 0.011 0.010
257619  13 3991 0.620   116.7  10.675 11.038 0.063 0.090   6.007  1.214  1.738 0.614 0.068 0.196 2.848 0.090 0.137 6.124 0.046 0.054
257619  27 3992 0.620   130.7  10.675 10.763 0.068 0.090   4.848  1.214  1.861 6.007 0.208 0.177 6.343 0.115 0.138 7.012 0.117 0.131
257734  27 3995 0.879   133.4  11.087 11.664 0.025 0.022   7.959  0.829  0.859 1.648 0.037 0.036 1.826 0.036 0.043 2.404 0.055 0.034
258059  27 3999 0.842   333.1  11.429 11.580 0.005 0.006   0.293  0.049  0.065 3.044 0.051 0.055 3.236 0.039 0.055 3.788 0.059 0.081
258059  31 4000 0.841   339.2  11.429 11.505 0.022 0.025   0.226  0.173  0.116 2.239 0.259 0.389 3.986 0.005 0.066 4.978 0.017 0.020
258091  11 4002 0.890   185.0  11.121 11.365 0.050 0.089   0.000  0.000  0.000 2.942 0.094 0.035 3.056 0.014 0.006 3.183 0.117 0.090
258209  27 4003 1.042   172.3  11.564 11.817 0.036 0.034  20.053  1.248  1.294 1.313 0.384 1.037 2.715 0.140 0.428 4.193 0.203 0.291
258334  13 4005 0.569   184.5  11.084 11.529 0.032 0.028  16.749  1.384  1.562 0.341 0.082 0.085 2.180 0.176 0.161 6.208 0.105 0.097
258344  27 4006 0.570   181.2  10.772 11.145 0.087 0.063   0.225  0.225  0.250 0.394 0.164 0.041 1.791 0.380 0.497 3.820 1.237 1.132
258467  13 4008 0.913   216.2  11.254 11.324 0.018 0.024   6.856  0.881  0.885 1.805 0.117 0.116 4.152 0.041 0.032 5.623 0.002 0.001
258475  27 4009 0.708    97.0  10.248 10.388 0.049 0.083   3.561  0.421  0.771 4.462 0.357 0.193 5.208 0.254 0.205 6.546 0.108 0.094
258512  31 4010 0.755   195.4  11.039 11.317 0.059 0.088   0.000  0.000  0.000 4.013 0.318 0.395 5.382 0.018 0.035 5.972 0.025 0.025
258694  31 4013 0.860   187.2  10.674 10.995 0.085 0.105   2.681  0.504  0.737 0.676 0.258 1.302 2.112 0.257 0.958 4.414 0.265 0.760
258753  13 4014 0.910   155.5  10.851 11.059 0.041 0.061   0.000  0.000  0.000 2.793 0.092 0.084 2.950 0.009 0.038 3.111 0.097 0.143
258814  27 4015 0.832   127.4  10.740 10.911 0.056 0.077  14.841  1.887  3.296 4.774 0.121 0.084 5.195 0.094 0.085 6.040 0.047 0.047
258814  31 4016 0.832   107.6  10.740 10.927 0.057 0.042  10.358  1.313  1.071 0.522 0.030 0.085 2.821 0.042 0.140 5.675 0.012 0.029
258977  27 4018 0.884   258.5  11.606 11.740 0.018 0.024   0.000  0.000  0.000 2.922 0.087 0.078 3.025 0.024 0.003 3.141 0.087 0.097
259012  27 4019 0.763   191.3  10.892 11.165 0.032 0.042   0.000  0.000  0.001 0.702 0.005 0.063 3.219 0.015 0.027 5.616 0.031 0.026
259030  31 4020 0.832   156.7  10.748 10.993 0.113 0.129  22.265  4.943  6.935 4.306 1.158 0.412 5.118 0.396 0.293 6.132 0.185 0.096
259077  13 4022 0.768   242.7  11.084 11.263 0.140 0.137   6.131  2.026  2.897 5.521 0.095 0.060 5.708 0.043 0.047 6.110 0.057 0.062
259084  11 4023 0.753   112.9   9.955 10.514 0.126 0.134  12.949  4.110  5.488 4.605 0.992 0.667 5.757 0.327 0.258 6.649 0.060 0.055
259181  31 4025 0.764   178.9  10.838 10.922 0.038 0.041   0.000  0.000  0.000 4.001 0.355 0.441 5.251 0.027 0.045 5.795 0.044 0.049
259291  11 4026 0.470   226.2  11.316 11.731 0.027 0.050   5.710  1.161  1.081 0.709 0.013 0.001 3.210 0.100 0.056 6.013 0.151 0.119
259358  27 4027 0.642   140.5  10.919 10.996 0.063 0.053   0.390  0.273  0.207 3.440 0.638 0.777 5.215 0.074 0.200 6.209 0.006 0.030
259358  31 4028 0.642   152.5  10.919 11.082 0.028 0.040   0.234  0.161  0.142 0.736 0.002 0.009 3.520 0.014 0.006 6.231 0.021 0.026
259363  11 4029 0.665   143.1  10.775 11.025 0.025 0.034   0.000  0.000  0.000 0.766 0.009 0.122 3.432 0.045 0.057 5.914 0.070 0.049
259495  31 4031 0.719   148.2  10.899 11.212 0.131 0.092   5.535  1.615  1.498 4.388 0.181 0.076 5.319 0.043 0.036 6.118 0.024 0.028
259497  27 4032 0.704   174.8  11.159 11.394 0.020 0.019   0.135  0.135  0.176 0.652 0.006 0.002 3.026 0.060 0.049 5.340 0.147 0.097
259554  13 4033 0.886    83.9  10.887 11.192 0.081 0.126   8.058  2.278  4.333 0.805 0.085 0.261 3.201 0.142 0.143 5.311 0.038 0.021
259595  27 4034 0.719   172.4  11.035 11.380 0.148 0.116   0.769  0.620  0.963 0.751 0.011 0.003 3.483 0.022 0.030 6.091 0.010 0.013
259610  11 4035 0.890   310.7  11.591 11.891 0.162 0.158   3.859  1.672  2.666 0.704 0.038 0.036 2.975 0.025 0.002 5.029 0.025 0.033
259737  13 4036 0.703   186.4  10.855 11.019 0.085 0.109   0.000  0.000  0.007 5.074 1.011 0.319 5.481 0.041 0.016 5.777 0.039 0.175
259737  27 4037 0.702   212.2  10.855 11.155 0.065 0.092   0.000  0.000  0.004 0.759 0.006 0.029 3.405 0.022 0.015 5.890 0.032 0.049
259809  31 4039 0.737   142.8  10.538 10.729 0.082 0.059   0.000  0.000  0.000 2.273 0.879 1.632 4.403 0.061 0.493 5.618 0.052 0.023
 25994  14   62 0.844   139.2  10.898 11.087 0.087 0.102   0.740  0.452  0.546 2.101 0.907 1.066 4.279 0.205 0.269 5.490 0.026 0.036
260083  27 4044 0.701   213.8  10.932 11.204 0.015 0.023   0.000  0.000  0.001 0.714 0.003 0.034 3.270 0.022 0.013 5.728 0.054 0.066
260083  31 4045 0.700   203.0  10.932 11.199 0.011 0.013   0.000  0.000  0.000 0.723 0.018 0.087 3.350 0.021 0.041 5.847 0.049 0.040
260092  13 4046 0.883   143.0  10.709 10.785 0.077 0.104  25.125  5.046  8.026 4.850 0.349 0.177 5.361 0.164 0.123 6.028 0.043 0.032
260156  27 4047 0.842   127.3  10.609 10.771 0.061 0.076  21.321  3.439  4.306 4.048 0.398 0.313 5.118 0.189 0.157 6.161 0.040 0.033
260156  31 4048 0.843   106.5  10.609 10.910 0.088 0.123  12.849  2.396  4.510 0.734 0.042 0.450 3.274 0.030 0.260 5.791 0.006 0.050
260163  11 4049 0.753   175.2  10.954 10.954 0.032 0.043   8.910  1.229  1.404 5.984 0.041 0.037 6.137 0.026 0.026 6.460 0.031 0.029
260355  11 4051 0.894   189.1  10.869 11.433 0.067 0.080  37.496  5.911  7.873 0.609 0.055 0.667 2.871 0.080 0.433 5.475 0.028 0.100
260448  31 4052 0.881   172.3  10.848 11.054 0.083 0.113   0.007  0.007  0.468 0.652 0.012 0.199 2.751 0.031 0.035 4.659 0.083 0.307
260481  27 4053 0.880   142.7  10.664 10.939 0.042 0.049  14.432  1.554  2.788 0.733 0.013 0.955 3.231 0.020 0.496 5.646 0.000 0.101
260596  13 4056 0.885   120.7  11.214 11.370 0.064 0.072  15.292  1.626  2.375 2.325 0.859 0.546 3.348 0.507 0.512 5.211 0.493 0.311
 26080  17   64 0.736   148.5  10.955 11.275 0.102 0.155   0.000  0.000  0.004 1.689 0.545 1.136 4.090 0.041 0.266 5.516 0.053 0.096
260858  27 4061 0.842   198.9  11.336 11.671 0.149 0.107  10.249  2.976  4.517 3.468 1.717 0.372 4.110 0.333 0.281 5.178 0.386 0.280
260858  31 4062 0.842   171.9  11.336 11.514 0.089 0.082  15.968  2.402  3.406 1.795 1.083 1.427 3.230 0.497 1.015 5.271 0.488 0.544
261099  27 4064 0.957   178.5  10.847 10.866 0.070 0.096   1.080  0.408  0.545 4.671 0.099 0.080 4.844 0.049 0.048 5.163 0.048 0.058
261115  31 4065 0.877   204.0  10.839 11.068 0.087 0.157   0.000  0.000  0.057 0.664 0.008 0.039 2.915 0.046 0.023 4.969 0.031 0.059
261136  13 4066 0.885   158.7  10.736 11.034 0.106 0.133   7.961  1.787  2.747 0.777 0.278 1.521 2.618 0.230 1.003 5.148 0.230 0.395
 26116  16   65 0.981   242.5  11.542 11.802 0.118 0.170   0.000  0.000  0.001 2.826 0.834 0.841 3.686 0.029 0.119 4.128 0.105 0.188
261268  27 4068 0.666   234.9  11.008 11.191 0.007 0.010   0.000  0.000  0.000 4.076 0.063 0.075 4.162 0.014 0.043 4.276 0.085 0.031
261337  31 4069 0.667   117.3  10.676 10.912 0.079 0.102   8.888  1.882  2.481 5.259 0.287 0.155 5.723 0.184 0.153 6.708 0.137 0.102
261431  27 4070 0.934   253.6  11.268 11.330 0.005 0.007   0.000  0.000  0.000 3.928 0.025 0.031 4.006 0.015 0.005 4.081 0.062 0.041
261589  11 4072 1.004   184.8  10.346 10.817 0.092 0.084  74.015 19.410 20.704 4.885 0.237 0.158 5.305 0.092 0.064 5.649 0.015 0.013
261626  13 4074 0.910   148.0   9.992 10.787 0.079 0.093   7.807  1.229  1.968 0.513 0.043 0.140 2.644 0.075 0.174 5.349 0.015 0.049
261890  27 4077 0.711    68.4  10.598 10.790 0.048 0.050  10.914  1.109  1.591 2.052 0.941 0.897 4.354 0.438 0.464 6.548 0.097 0.095
 26232  17   67 0.772    93.0  10.500 10.855 0.083 0.101  10.316  1.999  2.822 0.691 0.010 0.046 3.349 0.021 0.024 6.078 0.010 0.002
 26283  16   68 0.838   172.2  11.362 11.393 0.021 0.027   5.650  0.643  0.682 4.268 0.110 0.127 4.566 0.075 0.112 5.275 0.134 0.165
 26292  14   69 0.886   262.8  10.953 10.980 0.016 0.021   0.000  0.000  0.000 4.108 0.032 0.035 4.191 0.005 0.001 4.271 0.076 0.034
 26292  16   70 0.887   247.6  10.953 11.138 0.014 0.021   0.008  0.008  0.053 0.615 0.003 0.027 2.855 0.032 0.009 5.026 0.050 0.054
 26357  19   72 0.706   184.0  10.790 11.046 0.051 0.072   0.497  0.155  0.199 0.723 0.011 0.087 3.250 0.012 0.035 5.620 0.005 0.032
 26436  14   73 0.529   135.1  10.337 10.538 0.079 0.098   8.102  1.417  1.388 4.299 1.655 0.991 6.091 0.728 0.437 7.619 0.139 0.086
 26438  14   74 0.671   204.0  11.000 11.253 0.011 0.016   0.000  0.000  0.000 0.714 0.002 0.025 3.420 0.023 0.002 6.053 0.035 0.034
 26488  16   77 0.622   211.5  11.116 11.767 0.119 0.104   0.000  0.000  0.000 0.092 0.016 0.003 0.182 0.046 0.003 0.271 0.156 0.003
 26557  17   78 0.733   107.5  11.092 11.304 0.073 0.111  12.176  2.112  3.352 4.697 0.285 0.212 5.168 0.176 0.193 6.124 0.187 0.198
 26693  19   81 0.736   159.4  10.760 10.960 0.113 0.146   0.000  0.000  0.000 5.026 0.109 0.170 5.219 0.008 0.030 5.366 0.069 0.054
 26745  16   82 0.579   134.7  10.495 11.096 0.063 0.044  17.280  1.844  1.597 1.050 0.175 1.536 4.178 0.150 0.800 7.142 0.034 0.162
 26794  14   83 0.905   144.9  10.719 11.085 0.046 0.049  17.443  2.338  2.544 0.530 0.023 0.062 2.835 0.030 0.033 5.451 0.002 0.009
 26836  17   85 0.629   136.9  10.301 10.503 0.063 0.074   7.580  1.390  1.716 3.376 0.833 0.930 5.474 0.325 0.360 7.163 0.063 0.067
 26978  17   87 0.851   154.5  10.868 11.394 0.134 0.164   5.624  1.667  2.409 0.601 0.264 1.297 1.848 0.291 1.213 4.297 0.294 0.909
 27000  16   88 0.922    82.2  10.462 11.081 0.128 0.121  20.871  5.596  7.383 0.807 0.120 1.021 3.229 0.095 0.517 5.493 0.023 0.107
 27062  17   91 0.663   176.3  11.231 11.466 0.021 0.037   0.000  0.000  0.002 0.714 0.007 0.015 3.415 0.030 0.017 6.046 0.044 0.056
 27068  14   92 0.678   179.2  11.100 11.583 0.139 0.153   0.000  0.000  0.008 0.843 0.028 0.100 3.502 0.020 0.007 5.776 0.025 0.049
 27265  14   94 0.733   272.3  10.956 11.193 0.050 0.070   0.742  0.253  0.237 2.548 1.124 0.414 4.045 0.179 0.059 5.192 0.055 0.070
 27328  17   96 0.736   183.0  11.060 11.372 0.048 0.072   0.569  0.349  0.306 0.708 0.000 0.062 3.237 0.038 0.022 5.625 0.022 0.034
 27328  19   97 0.736   186.7  11.060 11.374 0.053 0.076   0.597  0.425  0.385 0.759 0.021 0.079 3.383 0.002 0.014 5.792 0.016 0.028
 27426  14   98 0.809   166.2  10.831 11.118 0.048 0.052  24.618  2.572  3.366 1.594 0.527 0.795 3.910 0.280 0.398 6.060 0.060 0.079
 27460  16  100 0.739   137.6  10.665 10.766 0.057 0.086   1.754  0.331  0.525 4.848 0.145 0.153 5.168 0.088 0.143 5.897 0.119 0.169
 27659  16  102 0.990   211.1  11.132 11.150 0.038 0.063   0.000  0.000  0.000 4.547 0.037 0.051 4.649 0.000 0.001 4.727 0.021 0.025
 27690  19  103 0.925   166.4  10.788 11.267 0.140 0.153  10.004  3.129  4.448 1.007 0.469 1.083 2.497 0.356 0.717 4.774 0.277 0.399
 27713  17  104 0.368   120.6  10.966 11.170 0.045 0.053  15.640  1.631  2.109 0.823 0.032 0.067 4.015 0.024 0.052 7.199 0.001 0.012
 27713  19  105 0.368    82.8  10.966 11.158 0.040 0.040  16.786  1.778  1.594 1.018 0.141 0.228 4.284 0.126 0.139 7.271 0.025 0.022
 27741  14  106 0.706   186.9  10.954 11.150 0.041 0.054   0.328  0.111  0.159 0.703 0.008 0.010 3.302 0.003 0.001 5.811 0.001 0.010
 27797  14  107 0.968   263.4  11.169 11.443 0.022 0.022   5.938  0.498  0.524 2.574 0.095 0.087 2.905 0.087 0.103 3.909 0.155 0.175
 27957  17  109 1.023    85.6  10.716 10.763 0.048 0.031  34.517  1.830  1.745 3.207 0.138 0.181 4.682 0.051 0.074 5.486 0.007 0.011
 28012  14  110 0.636   124.0  10.293 10.687 0.107 0.152   4.833  1.214  2.283 0.674 0.015 0.194 3.256 0.017 0.171 6.529 0.002 0.053
 28041  16  111 0.809   216.4  11.157 11.139 0.033 0.055   0.000  0.000  0.000 5.243 0.027 0.042 5.319 0.001 0.003 5.395 0.028 0.032
 28062  17  112 0.774   174.0  11.069 11.273 0.046 0.058  24.302  3.308  3.748 4.493 0.379 0.257 5.095 0.244 0.233 6.196 0.186 0.147
 28062  19  113 0.774   149.3  11.069 11.349 0.058 0.071  47.257  8.933  9.863 4.644 0.401 0.243 5.323 0.223 0.212 6.370 0.118 0.087
 28094  16  114 0.945    90.0  11.117 11.413 0.075 0.061  23.595  3.175  3.882 1.282 0.709 1.052 2.878 0.469 0.707 5.093 0.315 0.265
 28099  14  115 0.733   128.3  10.108 10.827 0.111 0.081   3.023  0.750  0.905 0.805 0.249 1.490 2.705 0.200 0.969 5.430 0.253 0.490
 28161  17  116 0.737   194.7  10.594 10.632 0.076 0.069   0.378  0.116  0.143 3.478 0.912 1.420 5.023 0.050 0.392 5.857 0.092 0.143
 28202  16  118 0.917   141.1  10.839 11.078 0.060 0.075   4.338  0.804  0.906 3.174 0.414 0.322 3.731 0.231 0.311 4.881 0.326 0.346
 28512  16  122 0.623   100.5  10.821 11.147 0.078 0.098   9.059  1.462  2.313 3.746 1.989 0.563 4.784 0.658 0.532 6.616 0.539 0.304
 28585  14  123 0.893    95.3  10.640 10.865 0.051 0.061  12.873  1.455  2.128 0.803 0.082 0.637 3.277 0.058 0.332 5.616 0.009 0.066
 28616  17  124 0.680   115.5  10.732 11.286 0.137 0.127  13.935  4.032  5.207 0.671 0.069 0.069 3.001 0.056 0.079 6.089 0.022 0.006
 28639  14  125 0.809    96.9  10.371 10.168 0.046 0.091  11.939  1.055  1.099 5.460 0.168 0.089 5.965 0.092 0.050 6.463 0.019 0.010
 28697  16  126 0.893   212.1  11.216 11.349 0.054 0.072   0.000  0.000  0.000 3.968 1.716 0.180 4.195 0.067 0.040 4.413 0.122 0.127
 28706  19  127 0.664   148.4  10.158 10.932 0.098 0.098  11.213  2.436  3.269 1.531 0.609 2.901 4.286 0.220 1.421 6.668 0.170 0.330
 28731  16  128 0.896   131.2  10.813 11.082 0.094 0.118   0.000  0.000  0.000 2.098 1.237 0.619 2.577 0.163 0.184 2.933 0.114 0.055
 28792  17  129 0.710   177.0  10.638 11.411 0.045 0.034  28.035  2.499  2.412 0.567 0.037 0.073 3.069 0.096 0.152 6.208 0.015 0.039
 28945  19  130 0.681   272.5  10.873 11.289 0.076 0.093   0.801  0.193  0.256 0.274 0.078 0.341 1.007 0.086 0.275 2.727 0.016 0.513
 28948  14  131 0.733   114.5  10.619 11.142 0.129 0.131   6.342  1.890  2.450 1.729 1.004 0.961 3.195 0.557 0.699 5.599 0.546 0.379
 29008  17  133 0.664   209.8  11.046 11.593 0.125 0.130   1.553  1.485  1.215 0.766 0.007 0.029 3.225 0.097 0.051 5.588 0.220 0.162
 29014  16  134 0.702    85.7  10.159 10.688 0.109 0.096   7.722  1.886  1.818 1.122 0.254 1.130 3.941 0.216 0.521 6.499 0.041 0.106
 29183  17  136 0.828    95.9  10.332 10.636 0.088 0.112  18.398  3.756  7.295 4.469 0.518 0.357 5.422 0.172 0.164 6.284 0.032 0.034
 29229  19  137 0.831   134.6  10.729 11.077 0.114 0.102  14.249  3.550  4.084 4.712 0.220 0.159 5.123 0.137 0.145 5.945 0.117 0.103
 29244  16  138 0.673   168.0  10.504 10.904 0.076 0.112  10.230  1.896  3.024 0.731 0.017 0.333 3.508 0.025 0.215 6.524 0.008 0.034
 29329  14  139 0.918   184.2  11.464 11.730 0.091 0.078  56.374 10.144 11.136 3.642 0.377 0.283 4.271 0.243 0.278 5.438 0.219 0.177
 29406  17  141 0.738   152.5  10.850 10.906 0.050 0.078   0.000  0.000  0.000 5.603 0.030 0.039 5.676 0.002 0.000 5.747 0.035 0.031
 29475  19  145 0.829   263.4  11.034 11.069 0.030 0.035   0.523  0.099  0.123 4.508 0.120 0.073 4.710 0.071 0.058 5.151 0.092 0.095
 29494  14  146 0.858    98.0  10.625 10.917 0.087 0.102  13.968  3.012  4.289 0.892 0.155 1.168 3.412 0.109 0.566 5.759 0.030 0.116
 29595  16  147 0.970   252.6  11.137 11.389 0.050 0.050   9.662  1.239  1.892 0.477 0.207 0.678 1.608 0.275 0.618 4.148 0.377 0.511
 29691  14  148 0.920   210.6  11.273 11.409 0.058 0.084   3.068  0.567  0.825 3.835 0.246 0.148 4.142 0.119 0.116 4.774 0.152 0.177
 29691  16  149 0.920   215.8  11.273 11.542 0.087 0.131   0.669  0.621  0.800 0.609 0.009 0.039 2.650 0.062 0.118 4.636 0.035 0.298
 29906  17  152 0.677    74.1  10.084 10.629 0.114 0.109   7.270  1.709  2.270 1.928 0.795 1.142 4.441 0.345 0.536 6.716 0.073 0.112
 29906  19  153 0.677    79.9  10.084 10.476 0.092 0.083  12.551  2.550  2.517 5.173 0.545 0.416 6.176 0.247 0.191 7.067 0.049 0.038
 29973  16  154 0.912   179.3  10.827 11.093 0.060 0.078  18.299  3.144  4.719 0.581 0.030 0.217 2.869 0.002 0.137 5.429 0.010 0.029
 30085  14  157 0.920   363.3  10.490 10.622 0.100 0.139   2.090  0.493  0.819 4.234 0.343 0.189 4.594 0.148 0.153 5.285 0.163 0.179
 30094  17  158 0.843   140.0  10.794 11.048 0.063 0.082   3.437  0.840  1.348 0.305 0.097 0.460 1.291 0.151 0.475 4.202 0.188 0.413
 30143  14  159 0.972   219.6  10.773 10.805 0.021 0.024   7.662  0.420  0.295 0.709 0.104 0.092 1.392 0.160 0.153 3.960 0.186 0.160
 30265  14  160 0.892   188.9  11.152 11.366 0.130 0.136   7.017  2.171  3.297 0.537 0.239 0.949 1.776 0.231 0.823 4.290 0.270 0.610
 30274  17  161 0.968   305.7  11.731 11.992 0.062 0.105   0.000  0.000  0.000 2.553 0.078 0.087 2.650 0.028 0.032 2.763 0.108 0.046
 30294  14  162 0.993   177.4  10.808 11.136 0.042 0.044  51.937  2.475  1.781 1.163 0.182 0.143 3.471 0.143 0.102 5.337 0.030 0.020
 30315  17  163 1.024   229.0  11.100 11.235 0.053 0.077  11.589  1.745  2.254 4.015 0.227 0.139 4.317 0.122 0.153 4.980 0.148 0.165
 30354  14  164 0.976   253.8  11.149 11.311 0.042 0.053   0.754  0.343  0.267 3.264 1.102 0.365 3.804 0.145 0.172 4.377 0.115 0.161
 30391  16  166 0.895   198.7  11.227 11.519 0.080 0.110   0.503  0.503  0.635 0.665 0.008 0.028 2.949 0.000 0.006 5.078 0.024 0.041
 30406  19  167 0.664   138.3  10.633 11.003 0.138 0.133   1.168  0.509  0.691 1.315 0.303 2.573 4.104 0.031 0.985 6.045 0.023 0.223
 30660  19  171 0.753   214.2  10.910 11.108 0.063 0.094   1.189  0.262  0.389 3.816 0.234 0.281 4.282 0.135 0.224 5.156 0.138 0.301
 30707  14  172 0.686    70.0  10.289 10.474 0.063 0.099   5.077  0.853  1.669 5.475 0.184 0.132 5.921 0.125 0.116 6.782 0.054 0.056
 30775  16  173 0.894   140.7  11.464 11.637 0.032 0.031  10.256  0.704  0.819 2.466 0.293 0.229 2.993 0.222 0.257 4.426 0.364 0.384
 30948  19  174 0.695   122.4  10.298 10.547 0.069 0.070   7.631  1.364  1.690 3.130 1.041 0.751 5.015 0.430 0.353 6.751 0.090 0.071
 30968  14  175 0.671   126.9  10.930 11.099 0.092 0.061   5.275  1.161  1.343 5.578 0.139 0.100 5.853 0.077 0.099 6.495 0.122 0.134
 31026  14  176 0.739   187.7  10.639 11.546 0.090 0.084  26.690  5.310  5.176 0.664 0.120 1.291 2.803 0.170 0.870 5.773 0.129 0.326
 31140  17  177 0.710   130.4  11.054 11.498 0.073 0.100  29.597  6.072  8.991 0.757 0.116 0.436 3.237 0.113 0.304 6.122 0.039 0.081
 31263  19  178 0.928   173.4  10.974 11.205 0.131 0.161   1.284  0.642  1.162 0.940 0.411 1.299 2.258 0.210 0.741 3.817 0.078 0.637
 31349  14  180 0.711    86.4   9.646 10.024 0.027 0.026   3.228  0.175  0.213 4.208 0.320 0.276 5.495 0.169 0.156 6.777 0.035 0.032
 31406  14  181 0.811   122.1  10.190 10.560 0.084 0.086  11.148  1.652  2.343 3.703 0.276 0.246 4.991 0.134 0.135 6.262 0.027 0.026
 31409  16  182 0.868   132.9  10.439 10.840 0.033 0.033   8.765  0.718  0.904 0.501 0.039 0.116 2.768 0.072 0.116 5.539 0.011 0.020
 31652  14  184 0.733   170.0  10.955 11.285 0.125 0.125   0.000  0.000  0.003 5.032 0.327 0.206 5.298 0.003 0.018 5.498 0.064 0.112
 31835  14  187 0.678   201.2  10.843 11.067 0.015 0.024   0.000  0.000  0.000 4.000 0.087 0.004 4.109 0.000 0.011 4.233 0.113 0.047
 31873  16  189 0.893   296.5  11.589 11.760 0.017 0.032   0.000  0.000  0.100 0.616 0.003 0.015 2.757 0.078 0.038 4.797 0.145 0.096
 32080  14  191 0.710   143.6  10.495 10.653 0.044 0.042   3.389  0.141  0.158 0.348 0.039 0.036 2.306 0.156 0.153 5.866 0.083 0.070
 32251  16  193 0.623   149.2  11.013 11.304 0.088 0.112   5.032  0.959  1.405 3.916 0.542 0.446 4.650 0.264 0.374 6.068 0.377 0.462
 32349  17  194 0.605   165.7  10.866 11.278 0.103 0.122   6.958  1.298  2.614 2.771 0.821 0.693 3.949 0.499 0.645 6.185 0.535 0.520
 32375  14  195 0.917   195.8  11.012 11.234 0.143 0.108   0.000  0.000  1.331 2.407 1.388 0.939 3.182 0.186 0.320 3.803 0.119 0.186
 32382  14  196 0.973   233.6  11.081 11.284 0.032 0.055   0.000  0.000  0.000 3.188 0.075 0.071 3.313 0.002 0.001 3.432 0.079 0.070
 32430  19  197 0.752   195.8  11.298 11.689 0.091 0.090  12.100  2.800  3.824 0.890 0.068 0.096 3.551 0.009 0.039 5.882 0.016 0.013
 32539  17  199 1.135   305.0   9.903 10.044 0.028 0.025 111.958  7.411  5.253 5.230 0.001 0.001 5.243 0.000 0.000 5.248 0.000 0.000
 32559  16  200 0.622   347.9  11.306 11.483 0.007 0.009   0.000  0.000  0.000 3.512 0.080 0.101 3.661 0.016 0.001 3.794 0.092 0.080
 32673  14  201 0.970   204.8  11.208 11.294 0.031 0.038  22.897  1.960  2.068 3.667 0.222 0.134 4.164 0.172 0.153 5.232 0.141 0.116
 32673  16  202 0.971   187.9  11.208 11.506 0.058 0.062  20.795  2.615  3.850 0.972 0.486 0.843 2.364 0.425 0.654 4.725 0.394 0.340
 32736  17  204 0.636    78.2  10.583 10.782 0.062 0.067   4.281  0.615  0.732 3.908 1.091 0.308 5.453 0.235 0.073 6.704 0.095 0.064
 32807  14  205 0.716   179.9  10.650 11.026 0.051 0.053   2.036  0.233  0.312 3.304 0.347 0.287 3.877 0.244 0.269 5.227 0.366 0.423
 32819  16  206 0.673   154.6  10.325 10.716 0.070 0.101   7.870  1.352  2.463 1.081 0.138 1.401 3.971 0.073 0.670 6.636 0.018 0.141
 32841  14  207 0.729   101.4  10.125 10.587 0.089 0.060   7.381  1.950  1.845 6.019 0.064 0.059 6.229 0.039 0.048 6.665 0.038 0.028
 32934  14  208 0.731   203.3  11.432 11.951 0.121 0.081  11.344  3.064  2.962 0.722 0.010 0.002 3.273 0.007 0.009 5.742 0.006 0.006
 32997  17  209 0.835   136.9  11.093 11.561 0.066 0.117   8.575  1.348  2.829 0.386 0.115 0.752 1.519 0.110 0.640 4.071 0.228 0.717
 32997  19  210 0.835   187.2  11.093 11.518 0.035 0.027   6.672  0.594  0.783 0.295 0.124 0.483 1.156 0.132 0.553 3.748 0.300 0.782
 33093  14  211 0.672   109.4  10.347 10.632 0.058 0.069   0.000  0.000  0.000 0.996 0.097 0.674 3.803 0.083 0.309 6.085 0.070 0.015
 33101  14  212 0.716   178.0  10.297 10.699 0.102 0.129  18.779  4.684  7.144 4.807 0.392 0.295 5.839 0.148 0.144 6.819 0.030 0.034
 33101  16  213 0.716   105.1  10.297 10.639 0.078 0.104  14.983  3.209  4.278 4.462 0.653 0.442 5.676 0.264 0.208 6.793 0.053 0.042
 33122  17  214 0.828   138.0  10.986 11.133 0.048 0.080   0.000  0.000  0.000 4.003 0.261 0.375 4.581 0.033 0.007 4.869 0.071 0.107
 35766  17  215 0.754   137.8  10.434 10.782 0.072 0.096  16.298  3.272  4.620 3.743 0.723 0.523 5.153 0.291 0.266 6.519 0.063 0.054
 35775  19  216 0.730   127.5  10.225 10.480 0.111 0.124   3.454  0.778  1.086 3.493 2.480 0.972 4.849 0.963 0.588 6.389 0.499 0.206
 35873  14  217 0.894   189.3  11.170 11.319 0.042 0.051  16.724  1.429  1.682 2.662 0.442 0.306 3.488 0.342 0.353 5.251 0.300 0.224
 35873  16  218 0.894   209.8  11.170 11.691 0.151 0.110  25.547  6.251  7.577 0.923 0.111 0.312 3.371 0.059 0.129 5.383 0.011 0.005
 35939  14  220 0.935   217.1  10.878 11.034 0.057 0.064   0.000  0.000  0.001 1.224 0.434 2.586 3.171 0.079 0.860 4.563 0.046 0.309
 36056  14  222 0.734   140.4  10.714 11.097 0.058 0.073   2.545  0.480  0.678 0.437 0.108 0.241 1.861 0.170 0.194 4.478 0.091 0.264
 36232  16  224 0.753   250.3  10.673 11.052 0.122 0.138   5.784  1.707  2.249 6.212 0.029 0.028 6.300 0.017 0.020 6.488 0.023 0.026
 36241  14  225 0.934   163.2  10.441 10.861 0.045 0.043  18.144  1.487  1.712 2.444 0.863 0.454 4.090 0.403 0.245 5.639 0.086 0.047
 36439  16  228 0.554    90.3  10.311 10.642 0.088 0.074   6.686  1.136  1.024 1.885 0.878 1.522 4.753 0.501 0.738 7.347 0.100 0.143
 36470  19  229 0.830   120.0   9.491  8.699 0.294 0.226   0.096  0.032  0.045 1.552 0.727 2.112 3.990 0.577 1.042 5.995 0.129 0.206
 36550  14  230 0.739    95.5  10.601 10.807 0.053 0.052   0.000  0.000  0.000 1.491 0.609 0.647 4.037 0.277 0.210 5.784 0.035 0.031
 36596  14  231 0.933   190.4  11.132 11.349 0.106 0.162   0.799  0.799  0.741 2.357 1.086 0.443 3.115 0.229 0.200 4.083 0.107 0.029
 36641  19  232 0.775   162.3  11.015 11.241 0.106 0.137   8.092  2.101  2.947 4.707 0.140 0.111 5.046 0.096 0.105 5.832 0.106 0.124
 36649  17  233 0.677   178.1  10.783 11.257 0.106 0.080  12.860  2.922  2.713 4.991 0.249 0.205 5.465 0.155 0.197 6.485 0.181 0.166
 36761  14  235 0.969   152.0  10.888 11.097 0.038 0.044  21.834  1.997  2.225 0.634 0.033 0.088 2.970 0.030 0.065 5.292 0.005 0.013
 36863  16  236 0.879   143.1  10.605 11.187 0.116 0.101  18.871  4.780  5.397 0.632 0.081 0.900 2.858 0.112 0.600 5.470 0.023 0.158
 36888  17  237 0.677   157.2  10.294 10.647 0.165 0.153   6.239  1.838  2.941 1.278 0.391 3.583 4.210 0.183 1.721 6.611 0.108 0.378
 36978  16  238 0.870   154.6  10.718 10.805 0.055 0.057  17.256  2.297  2.821 2.037 0.254 0.431 4.314 0.100 0.162 5.933 0.013 0.024
 37023  14  239 0.736   223.3  11.169 11.484 0.067 0.100   0.000  0.000  0.000 0.987 0.139 0.427 3.479 0.004 0.150 5.414 0.042 0.042
 37041  14  240 0.835   185.8  10.849 10.980 0.010 0.011   2.156  0.169  0.133 4.756 0.021 0.031 4.945 0.021 0.034 5.471 0.035 0.042
 37045  17  241 0.968   121.6  11.607 11.794 0.011 0.006  51.026  2.512  2.721 0.132 0.005 0.052 1.173 0.041 0.103 4.402 0.026 0.032
 37064  19  242 0.829   178.3  11.023 11.298 0.069 0.081   0.726  0.201  0.278 0.857 0.210 1.736 2.479 0.054 0.738 3.928 0.101 0.438
 37170  16  244 0.621   104.8  10.478 10.719 0.062 0.077   0.671  0.202  0.269 1.294 0.261 0.595 4.136 0.057 0.238 6.334 0.019 0.015
 37219  14  245 0.735   185.0  10.713 10.966 0.035 0.028   0.000  0.000  0.000 0.708 0.073 2.993 3.044 0.577 0.744 5.236 0.061 1.341
 37322  14  246 0.866   149.8  10.885 11.089 0.041 0.053   0.000  0.000  0.010 0.694 0.024 0.250 3.006 0.028 0.114 5.048 0.054 0.033
 37348  14  247 1.009   127.5  10.806 11.253 0.062 0.043  80.622  9.966  8.956 3.842 0.190 0.197 4.665 0.107 0.109 5.498 0.022 0.022
 37384  16  248 0.879   251.0  11.100 11.294 0.015 0.018   0.000  0.000  0.003 0.644 0.012 0.096 2.905 0.031 0.050 5.043 0.053 0.041
 37505  16  251 0.894   169.6  11.224 11.631 0.120 0.135  10.763  3.097  4.235 0.789 0.345 1.552 2.240 0.290 1.149 4.428 0.210 0.770
 37524  19  252 0.669   226.7  11.016 11.218 0.013 0.015   0.000  0.000  0.007 0.711 0.003 0.074 3.324 0.053 0.007 5.816 0.083 0.087
 37584  14  253 0.724    86.7  10.346 10.693 0.062 0.116   8.648  1.262  2.827 2.048 0.412 0.488 4.251 0.192 0.275 6.468 0.042 0.057
 37598  19  254 1.020   210.3  10.830 10.904 0.027 0.031   0.000  0.000  0.010 4.050 0.065 0.052 4.152 0.021 0.016 4.302 0.018 0.018
 37723  14  256 0.736   202.2  10.875 11.116 0.023 0.018   0.007  0.007  0.057 0.850 0.115 0.357 3.344 0.045 0.162 5.492 0.056 0.031
 37843  14  259 0.969   166.4  10.960 11.204 0.060 0.083   0.000  0.000  0.002 2.408 0.305 0.798 3.471 0.073 0.079 4.027 0.104 0.179
 37907  17  261 0.730   189.3   9.640  8.310 0.331 0.184   0.039  0.007  0.010 2.172 1.380 2.410 4.497 0.872 1.241 6.499 0.190 0.246
 37933  19  262 0.677     0.2  10.241 11.056 0.067 0.080  15.756  2.905  2.895 0.765 0.035 0.049 3.667 0.006 0.003 6.561 0.004 0.006
 38013  17  263 0.676   213.6  11.352 11.641 0.075 0.065   8.389  2.016  1.923 4.457 0.223 0.232 4.885 0.128 0.191 5.850 0.208 0.229
 38110  16  264 0.696   177.5  10.595 11.050 0.032 0.045   0.000  0.000  0.000 0.202 0.002 0.003 0.533 0.163 0.003 0.900 0.557 0.003
 38216  14  266 0.914   131.5   9.499  9.956 0.079 0.078   1.513  0.252  0.330 0.671 0.024 0.067 3.122 0.011 0.054 5.510 0.003 0.011
 38279  14  268 0.957   330.1  11.664 12.072 0.119 0.094   2.367  2.367  3.155 2.662 0.217 0.472 3.070 0.142 0.312 3.794 0.079 0.058
 38312  17  269 0.737   104.6   9.876 10.146 0.022 0.022   7.990  0.376  0.431 4.425 0.129 0.169 5.954 0.041 0.049 6.784 0.005 0.006
 38367  19  270 0.600   110.2  10.984 11.488 0.057 0.044  34.715  4.453  3.415 0.722 0.090 0.088 3.647 0.191 0.091 6.891 0.039 0.014
 38461  17  272 0.828   216.3  11.334 11.446 0.017 0.024   1.369  0.161  0.224 3.148 0.071 0.079 3.343 0.045 0.072 3.858 0.059 0.098
 38483  19  273 0.986   151.0  10.928 11.315 0.105 0.099  69.070 18.598 17.076 3.472 0.833 0.901 4.586 0.297 0.414 5.536 0.098 0.091
 38497  16  274 0.835   112.7  10.483 10.781 0.040 0.044   4.782  0.482  0.500 0.423 0.078 0.141 2.259 0.109 0.181 5.318 0.067 0.072
 38628  16  275 0.957   209.0  10.994 11.343 0.097 0.117  28.997  7.243 10.798 0.657 0.077 1.938 2.845 0.027 1.095 5.176 0.061 0.288
 38646  14  276 0.969   126.8  11.149 11.426 0.039 0.063   0.000  0.000  0.000 2.606 0.086 0.061 2.748 0.022 0.014 2.887 0.043 0.113
 38648  14  277 0.674   310.0  11.400 11.473 0.057 0.079   3.011  0.661  0.826 5.876 0.029 0.029 6.012 0.019 0.025 6.368 0.033 0.032
 38725  17  278 0.839   189.6  10.981 11.332 0.050 0.034  73.978 12.064 12.024 5.503 0.096 0.064 5.755 0.068 0.068 6.213 0.047 0.036
 38729  19  279 0.790   117.3  11.126 11.744 0.036 0.027  45.010  4.043  3.564 0.381 0.063 0.076 2.321 0.114 0.119 5.553 0.046 0.033
 38771  14  280 0.676   157.1  10.362 10.679 0.062 0.087   0.000  0.000  0.001 1.391 0.378 0.574 4.321 0.161 0.223 6.457 0.022 0.014
 38850  19  281 0.872    95.7  10.838 11.125 0.102 0.118  13.636  2.857  4.481 2.715 1.787 0.932 4.036 0.689 0.574 5.626 0.417 0.229
 38964  14  284 0.673   275.6  11.183 11.369 0.024 0.031   0.000  0.000  0.000 4.042 0.081 0.060 4.138 0.003 0.002 4.237 0.061 0.040
 39014  16  285 0.854   124.0  10.755 11.074 0.079 0.072  35.996  5.669  5.148 3.321 0.827 0.568 4.788 0.379 0.264 6.061 0.078 0.051
 39026  16  286 0.917   118.5  10.723 11.043 0.109 0.133   8.773  1.927  3.185 1.479 0.870 1.440 3.069 0.515 0.935 5.177 0.371 0.365
 39170  17  288 1.009   140.2  11.182 11.455 0.050 0.059  47.529  6.676  7.947 0.596 0.038 0.373 2.791 0.024 0.221 5.111 0.005 0.039
 39170  19  289 1.009   306.1  11.182 11.486 0.062 0.069  56.971  9.212 12.862 0.739 0.089 0.890 2.989 0.055 0.447 5.162 0.009 0.087
 39322  14  290 0.918   125.2  10.617 10.945 0.036 0.042  14.559  1.320  1.855 0.654 0.014 0.068 3.074 0.006 0.040 5.482 0.001 0.005
 39409  14  291 0.742   112.2  10.456 10.875 0.066 0.094   7.506  1.076  2.157 0.534 0.030 0.076 2.865 0.018 0.062 5.974 0.004 0.018
 39426  19  292 0.762   120.5  10.457 10.905 0.093 0.100   4.539  0.899  1.257 1.698 0.738 0.654 3.031 0.611 0.615 5.568 0.495 0.327
  3945  16    1 0.928   182.6  11.021 11.241 0.091 0.119  23.844  5.990  7.186 3.526 2.558 0.565 4.463 0.757 0.375 5.582 0.448 0.143
 39488  16  293 1.023   211.6  11.349 11.704 0.020 0.020  15.662  1.460  1.411 0.569 0.020 0.077 2.591 0.001 0.047 4.563 0.016 0.007
 39640  17  298 0.828   230.1  10.495 10.520 0.020 0.027   0.000  0.000  0.000 2.964 0.134 0.090 3.221 0.018 0.050 3.405 0.114 0.143
 39841  17  301 0.600   120.8  10.229 10.930 0.101 0.069  11.224  2.310  1.908 0.875 0.074 0.234 3.971 0.090 0.171 6.988 0.018 0.034
 39841  19  302 0.600   132.3  10.229 10.673 0.112 0.131  11.354  2.487  3.626 4.131 0.632 0.590 5.787 0.293 0.298 7.358 0.061 0.060
 39865  14  303 0.830   151.0  10.792 10.874 0.080 0.099   0.632  0.261  0.291 4.437 0.177 0.146 4.720 0.103 0.103 5.244 0.103 0.125
 39977  14  304 0.851   199.6  10.729 10.892 0.106 0.096   0.000  0.000  2.241 5.440 0.072 0.093 5.558 0.005 0.022 5.676 0.013 0.045
 40011  17  305 0.606   161.3  10.656 10.914 0.079 0.061   0.000  0.000  0.000 1.127 0.279 3.165 3.179 0.500 1.276 4.805 0.236 0.194
 40014  14  306 0.936   254.5  10.798 11.040 0.017 0.022   0.000  0.000  0.108 0.600 0.001 0.063 2.747 0.046 0.006 4.791 0.073 0.075
 40020  16  307 0.841    76.8  10.683 11.029 0.100 0.102  50.367 13.366 18.569 4.556 0.363 0.296 5.439 0.138 0.137 6.238 0.026 0.027
 40232  19  310 0.963   228.8  11.000 11.211 0.035 0.053   0.620  0.174  0.256 0.602 0.008 0.124 2.706 0.011 0.057 4.644 0.014 0.027
 40279  17  311 0.985   268.7  11.043 11.165 0.032 0.031   0.000  0.000  0.153 3.348 0.428 0.475 4.113 0.047 0.036 4.519 0.046 0.080
 40318  14  312 1.010   130.2  10.849 10.968 0.047 0.041  26.921  2.364  2.342 2.080 0.411 0.821 3.915 0.233 0.326 5.363 0.047 0.058
 40325  16  313 0.674   160.2  10.283 10.611 0.137 0.148   9.310  2.791  4.081 5.644 2.591 0.375 6.314 0.478 0.236 7.044 0.245 0.084
 40560  14  316 0.828   236.8  10.932 11.248 0.047 0.051  17.005  2.038  2.657 0.552 0.082 0.957 2.622 0.127 0.666 5.519 0.076 0.204
 40657  14  317 0.932   269.9  11.303 11.539 0.029 0.054   2.300  0.446  0.418 0.597 0.001 0.003 2.868 0.003 0.000 5.094 0.007 0.007
 40657  16  318 0.932   237.9  11.303 11.505 0.011 0.013   5.522  0.841  0.812 0.591 0.001 0.015 2.832 0.009 0.003 5.024 0.020 0.015
 40663  14  319 0.937   177.3  10.878 11.423 0.110 0.118  27.788  6.859  9.021 0.558 0.077 0.681 2.504 0.076 0.444 5.105 0.035 0.135
 40748  19  320 0.638   220.4  10.788 10.965 0.025 0.076   0.000  0.000  0.000 3.920 1.197 0.217 4.203 0.075 0.019 4.445 0.061 0.118
 40840  17  322 0.669   152.3  11.235 11.445 0.022 0.031   0.000  0.000  0.000 0.763 0.019 0.165 3.449 0.032 0.080 5.936 0.056 0.038
 40890  19  323 0.637   138.1  10.564 10.605 0.071 0.114   0.000  0.000  0.000 5.866 0.114 0.063 6.311 0.013 0.019 6.489 0.028 0.023
 40961  14  324 0.743   143.0  10.964 11.179 0.048 0.069   5.902  0.855  1.019 4.188 0.173 0.139 4.627 0.132 0.139 5.717 0.157 0.170
 40961  16  325 0.743   129.5  10.964 11.209 0.048 0.056   5.813  0.651  0.815 3.191 0.518 0.401 3.910 0.317 0.402 5.509 0.439 0.401
 41073  14  326 0.937   215.3  11.488 11.676 0.041 0.056  16.076  1.742  2.258 2.534 1.042 0.263 3.168 0.361 0.345 4.621 0.434 0.335
 41158  14  327 0.736   231.0  11.073 11.320 0.035 0.053   0.312  0.123  0.106 3.558 0.068 0.106 3.796 0.045 0.096 4.438 0.076 0.113
 41200  17  328 0.749    92.1  10.310 10.639 0.116 0.129   3.577  0.772  1.172 2.362 1.520 1.609 4.060 0.760 0.975 6.050 0.464 0.368
 41209  14  329 0.667   134.1  10.680 10.934 0.080 0.119   0.000  0.000  0.000 2.567 0.567 0.651 4.835 0.051 0.067 6.026 0.040 0.078
 41209  16  330 0.666   168.4  10.680 10.934 0.035 0.049   0.000  0.000  0.003 0.778 0.009 0.064 3.509 0.014 0.012 6.093 0.048 0.073
  4121  16    2 0.670   356.7  10.698 10.929 0.107 0.133   3.389  1.200  2.210 0.771 0.169 1.472 2.976 0.187 0.827 5.754 0.088 0.358
 41325  16  332 0.674   231.0  11.121 11.753 0.133 0.113  26.435  6.525  8.998 2.030 1.111 0.850 3.533 0.583 0.599 5.949 0.437 0.329
 41359  16  333 0.743   145.6  10.773 10.948 0.070 0.095   1.340  0.275  0.405 4.554 0.174 0.178 4.923 0.113 0.132 5.637 0.141 0.171
 41458  17  335 0.730   225.6  10.208 10.453 0.053 0.068   0.000  0.000  0.000 3.258 2.262 0.404 3.706 0.103 0.065 4.094 0.148 0.220
  4748  16    4 0.844   149.7  10.660 11.097 0.131 0.160   7.522  2.430  3.634 1.626 0.818 1.892 3.500 0.347 0.949 5.384 0.282 0.417
  4792  16    5 0.605    92.0  10.663 10.919 0.061 0.044   3.890  0.363  0.504 2.101 1.115 1.378 4.022 0.449 0.763 6.375 0.512 0.407
  4949  16    6 0.668   169.8  10.800 11.067 0.015 0.016   0.000  0.000  0.000 0.723 0.009 0.112 3.299 0.057 0.035 5.730 0.075 0.078
 52657  30  338 0.663   109.4  10.318 10.464 0.028 0.035   0.555  0.047  0.054 0.120 0.023 0.044 0.801 0.024 0.087 3.992 0.187 0.252
 52706  32  339 0.672   138.4  10.353 10.605 0.117 0.100   6.984  1.925  1.964 6.235 0.040 0.040 6.461 0.029 0.034 6.943 0.027 0.025
 53058  32  343 0.790   246.5  11.007 11.291 0.034 0.051   0.000  0.000  0.000 3.426 0.078 0.083 3.660 0.051 0.016 3.887 0.293 0.200
  5309  16    8 0.672   167.1  11.137 11.404 0.088 0.067   7.589  2.358  2.869 0.984 0.111 0.246 3.895 0.063 0.141 6.388 0.016 0.010
 53098  17  344 0.987   139.8  11.332 11.527 0.083 0.097  83.024 15.287 27.254 2.146 1.012 0.878 3.898 0.378 0.393 5.421 0.072 0.079
 53123  30  345 0.662   117.8  10.845 11.040 0.020 0.033   0.000  0.000  0.000 0.736 0.001 0.037 3.465 0.019 0.007 6.087 0.035 0.035
 53144  19  346 0.744    94.4  10.635 10.948 0.123 0.134   6.795  1.213  2.392 2.470 1.484 1.763 4.296 0.539 0.867 6.047 0.424 0.391
 53162  32  347 0.804   143.4  11.102 11.722 0.043 0.032  39.770  4.093  4.199 0.731 0.094 0.856 2.888 0.036 0.498 5.518 0.127 0.206
 53310  30  349 0.758   149.1  10.802 11.233 0.102 0.098  27.647  5.702  7.386 1.125 0.251 1.166 3.770 0.155 0.576 6.223 0.029 0.122
 53310  32  350 0.758   162.9  10.802 11.004 0.081 0.115  13.173  2.419  3.879 4.605 0.249 0.155 5.157 0.172 0.150 6.258 0.101 0.089
 53372  30  351 0.845   132.0  10.532 11.095 0.123 0.110  20.333  4.634  5.893 0.822 0.109 0.224 3.397 0.089 0.125 5.813 0.022 0.026
 53400  19  352 0.737   152.1  10.838 11.137 0.108 0.110   5.867  1.652  2.443 0.743 0.066 0.204 3.094 0.082 0.093 5.677 0.015 0.014
 53499  32  355 0.785   113.2  10.750 11.116 0.144 0.125   5.994  1.970  2.268 0.853 0.381 1.398 2.525 0.367 1.045 5.217 0.325 0.511
 53615  17  357 0.746   197.2  11.231 11.634 0.105 0.125   7.835  1.908  3.845 0.746 0.037 0.106 3.001 0.049 0.034 5.241 0.016 0.003
 53754  30  359 0.700   112.7  10.660 11.026 0.140 0.118   3.577  1.283  1.395 1.719 0.855 0.983 3.099 0.509 0.743 5.514 0.631 0.465
 53845  19  361 0.744   100.3  10.037 10.313 0.032 0.036  11.016  0.869  1.144 5.293 0.166 0.128 6.019 0.088 0.071 6.740 0.017 0.015
 54150  32  362 0.672   203.7  10.964 11.239 0.054 0.100   0.000  0.000  0.010 0.775 0.008 0.009 3.505 0.016 0.033 6.090 0.020 0.048
 54151  30  363 0.944   225.5  10.460 10.733 0.114 0.153   0.000  0.000  0.000 1.629 0.692 0.912 3.559 0.056 0.173 4.641 0.039 0.088
 54242  30  364 0.664   196.2  10.848 11.177 0.018 0.022   0.000  0.000  0.000 0.210 0.003 0.387 0.634 0.099 0.078 1.048 0.370 0.308
 54255  19  365 0.669   159.7  10.951 11.222 0.068 0.082   0.000  0.000  0.074 0.756 0.007 0.006 3.502 0.001 0.018 6.123 0.020 0.033
 54311  32  367 0.785   138.0  10.688 11.332 0.019 0.019  52.143  1.847  2.965 0.849 0.023 0.034 3.572 0.013 0.020 6.095 0.002 0.003
 54331  17  368 0.935   216.2  11.436 11.719 0.133 0.160   0.000  0.000  0.001 3.614 0.561 0.549 4.260 0.001 0.063 4.584 0.064 0.120
 54341  32  369 0.971   148.5  11.017 11.102 0.041 0.070   0.000  0.000  0.000 4.190 0.031 0.025 4.263 0.002 0.016 4.335 0.044 0.047
 54494  30  371 0.907   125.1  10.742 10.783 0.071 0.167   0.000  0.000  0.000 4.511 1.887 0.248 4.776 0.171 0.022 4.910 0.014 0.068
 54549  32  372 0.763   214.9  10.660 10.802 0.083 0.085   0.000  0.000  0.000 4.684 0.540 0.314 5.101 0.165 0.028 5.232 0.076 0.104
 54672  32  373 0.790   180.4  11.215 11.614 0.117 0.084   7.053  2.094  3.224 1.005 0.008 2.657 3.478 0.169 0.987 5.184 0.339 0.439
 54714  19  374 0.739   144.1  10.936 11.494 0.079 0.057  29.499  5.718  4.977 3.893 0.438 0.358 4.697 0.299 0.361 6.202 0.265 0.183
 54722  30  375 0.944   117.7  10.453 10.750 0.084 0.096  30.582  5.524  7.742 4.321 0.329 0.193 5.092 0.140 0.097 5.798 0.025 0.019
 54860  32  378 0.791   202.7  11.240 11.597 0.026 0.030   1.820  0.510  0.941 0.189 0.021 0.007 0.891 0.004 0.006 2.497 0.193 0.105
 54952  30  379 0.661   235.8  11.266 11.401 0.019 0.024   0.000  0.000  0.000 4.067 0.062 0.048 4.170 0.002 0.004 4.265 0.119 0.042
 55118  30  380 0.673   201.9  11.217 11.402 0.011 0.014   0.000  0.000  0.000 3.975 0.058 0.038 4.086 0.019 0.001 4.209 0.083 0.070
 55118  32  381 0.673   211.5  11.217 11.402 0.035 0.026   0.000  0.000  0.010 1.126 0.290 0.527 3.841 0.083 0.244 6.013 0.037 0.010
 55149  30  382 0.886   217.6  10.702 10.939 0.051 0.059   0.995  0.241  0.200 3.176 0.213 0.289 3.587 0.131 0.272 4.523 0.192 0.363
 55183  30  383 0.790   158.5  10.572 10.901 0.089 0.114  14.277  3.951  6.683 1.125 0.255 2.052 3.858 0.033 0.891 6.110 0.011 0.181
 55210  32  384 0.764    82.0  10.462 11.012 0.151 0.098  11.813  3.223  2.922 0.612 0.074 0.081 3.041 0.151 0.145 5.965 0.035 0.054
 55308  19  385 0.683   120.7  10.641 10.879 0.035 0.040   0.334  0.094  0.124 0.777 0.017 0.961 3.162 0.114 0.361 5.326 0.085 0.184
 55313  32  386 0.901   214.1  11.387 11.596 0.040 0.054   0.000  0.000  0.021 2.835 0.072 0.136 3.064 0.009 0.007 3.269 0.226 0.168
 55351  30  387 0.804   133.8  10.310 10.927 0.095 0.116  11.508  2.181  3.787 0.602 0.001 0.031 3.155 0.018 0.051 5.908 0.009 0.009
 55434  17  389 0.746   134.1  10.561 10.814 0.046 0.058   8.301  1.179  1.283 4.584 0.384 0.243 5.194 0.244 0.249 6.321 0.176 0.144
 55470  32  390 1.056   218.9  10.790 11.101 0.205 0.168   0.000  0.000  0.000 1.369 0.845 0.003 1.699 0.200 0.003 2.192 1.479 0.003
 55481  19  391 0.834    78.1  10.272 10.556 0.070 0.085   9.833  1.736  2.890 3.342 0.750 0.519 4.769 0.288 0.256 6.123 0.058 0.056
 55481  30  392 0.834   102.5  10.272 10.566 0.130 0.157  12.517  3.648  6.435 4.451 0.555 0.570 5.337 0.221 0.282 6.205 0.046 0.070
  5568  16    9 0.220    85.2  10.316 10.722 0.009 0.014   0.000  0.000  0.000 0.162 0.003 0.003 0.348 0.248 0.003 0.565 0.698 0.003
 55714  32  396 0.900   132.7  10.816 11.246 0.160 0.144  10.104  3.699  4.105 0.710 0.260 1.383 2.400 0.256 0.884 4.850 0.206 0.403
 55866  32  398 0.700   120.0  10.207 10.480 0.065 0.071   6.953  0.846  1.180 3.279 0.538 0.516 5.037 0.266 0.268 6.733 0.054 0.053
 55880  30  399 0.899   198.1  11.222 11.219 0.017 0.022   0.339  0.145  0.200 4.451 0.039 0.055 4.583 0.021 0.053 4.913 0.051 0.062
 55984  30  401 0.662   106.6  10.347 10.418 0.042 0.051   8.475  1.159  1.583 4.771 0.617 0.363 5.945 0.262 0.189 7.090 0.054 0.040
 56054  32  402 0.712   118.7  10.711 10.910 0.029 0.034   2.765  0.197  0.268 0.123 0.016 0.037 1.005 0.054 0.112 4.749 0.095 0.115
 56302  30  404 1.024   177.0  10.970 11.380 0.038 0.035  26.456  1.916  2.941 0.510 0.088 0.691 2.327 0.136 0.478 4.808 0.057 0.151
 56325  19  405 0.701   133.6  11.085 11.102 0.023 0.029  20.067  2.030  2.674 5.535 0.250 0.108 5.920 0.156 0.128 6.698 0.128 0.100
 56325  30  406 0.701   140.4  11.085 11.196 0.036 0.045   9.959  0.832  1.171 3.281 0.631 0.573 5.123 0.133 0.140 6.351 0.065 0.071
 56499  17  408 0.743   206.2  11.031 11.331 0.070 0.095  17.906  2.907  3.970 4.548 0.284 0.183 5.043 0.198 0.190 6.141 0.174 0.151
 56578  30  409 0.701   190.9  11.093 11.368 0.056 0.094   0.000  0.000  0.002 0.769 0.018 0.059 3.403 0.017 0.013 5.831 0.031 0.044
 56580  32  410 0.903   202.5  11.160 11.289 0.043 0.046   0.000  0.000  0.000 2.347 0.397 0.482 4.001 0.015 0.057 4.849 0.055 0.061
 56621  17  411 0.935   301.9  11.093 11.238 0.070 0.077   0.538  0.337  0.326 3.608 1.238 0.240 3.979 0.187 0.186 4.534 0.201 0.176
 56648  30  412 0.662   102.6  10.875 11.038 0.128 0.113   2.715  1.432  1.519 1.815 1.064 1.882 3.641 0.592 1.148 5.817 0.299 0.609
 56648  32  413 0.662   122.7  10.875 10.939 0.126 0.131   0.000  0.000  1.207 3.085 2.015 2.155 4.678 0.464 0.774 5.791 0.044 0.130
 56670  19  414 0.669   230.1  11.322 11.541 0.005 0.005   0.000  0.000  0.003 0.719 0.006 0.028 3.421 0.017 0.005 6.050 0.035 0.034
 56683  19  415 0.671   167.8  10.945 11.209 0.055 0.072   1.689  0.367  0.467 0.723 0.010 0.221 3.141 0.001 0.121 5.464 0.019 0.008
 56704  30  416 0.688   146.7  10.678 10.976 0.034 0.044   0.000  0.000  0.000 0.727 0.001 0.130 3.223 0.076 0.030 5.515 0.082 0.086
 56708  32  417 0.661   218.7  11.111 11.354 0.013 0.018   0.000  0.000  0.000 3.244 0.091 0.028 3.351 0.024 0.002 3.469 0.112 0.064
 56919  32  419 0.687   132.4  10.416 10.824 0.142 0.166   6.543  1.612  2.615 3.240 2.255 1.185 4.743 0.996 0.686 6.479 0.455 0.269
 56922  32  420 0.602   115.8  10.279 10.557 0.129 0.105   5.584  1.579  1.578 1.519 0.540 1.684 4.526 0.337 0.767 7.103 0.063 0.147
 57080  19  422 0.668   157.5  10.502 10.915 0.029 0.033   0.000  0.000  0.000 0.262 0.017 0.003 0.776 0.172 0.003 1.328 0.831 0.003
 57184  32  425 0.988   119.6  10.989 11.264 0.070 0.110   0.000  0.000  0.001 2.596 0.165 0.192 2.891 0.002 0.047 3.150 0.163 0.279
 57237  17  426 0.787   195.5  10.617 10.849 0.064 0.090   0.000  0.000  0.000 3.924 0.762 0.161 4.215 0.002 0.007 4.500 0.159 0.240
 57326  17  428 0.744    86.5  10.017 10.377 0.064 0.076   6.403  0.915  1.646 3.866 0.645 0.775 5.259 0.248 0.398 6.573 0.079 0.090
 57375  17  429 0.638   174.0  10.765 11.087 0.134 0.155   0.000  0.000  0.229 0.798 0.028 0.142 3.400 0.063 0.015 5.767 0.160 0.241
 57389  19  430 0.662   214.3  11.365 11.571 0.025 0.045   0.000  0.000  0.014 0.707 0.004 0.005 3.359 0.020 0.029 5.931 0.040 0.052
 57411  30  431 0.702   187.0  10.931 11.117 0.121 0.103   6.436  1.923  3.178 0.635 0.166 1.084 2.556 0.274 0.791 5.635 0.147 0.343
 57411  32  432 0.703   125.4  10.931 11.023 0.089 0.072  14.601  2.730  2.228 0.828 0.129 0.879 3.592 0.181 0.497 6.408 0.036 0.103
 57434  30  433 0.682   227.6  11.125 11.557 0.019 0.025   0.000  0.000  0.000 0.131 0.019 0.175 0.453 0.111 0.007 0.798 0.356 0.303
 57482  30  434 0.615    94.7  10.268 10.574 0.068 0.096   5.043  0.759  1.436 0.907 0.030 0.623 3.936 0.023 0.331 6.912 0.004 0.070
 57712  19  436 0.896   181.2  11.439 11.679 0.076 0.086   6.197  1.156  1.732 2.228 1.277 0.431 2.915 0.431 0.350 4.231 0.589 0.509
 57751  32  439 0.673   162.6  10.654 10.780 0.081 0.089   0.000  0.000  0.000 3.742 0.704 0.756 5.641 0.081 0.130 6.505 0.036 0.029
 57765  17  440 0.773   125.9  10.367 10.691 0.092 0.121  13.646  2.848  5.035 3.681 0.572 0.420 5.076 0.220 0.219 6.427 0.046 0.045
  5786  16   10 0.846   330.5  11.294 11.422 0.084 0.117   0.000  0.000  0.000 3.056 0.078 0.122 3.194 0.009 0.029 3.345 0.101 0.058
 57876  19  442 0.748   124.2  10.923 11.131 0.034 0.039  12.591  0.746  0.906 2.258 0.816 0.550 3.656 0.626 0.565 6.000 0.372 0.247
 57903  30  443 0.662   189.2  11.251 11.579 0.065 0.046  16.672  3.077  2.581 4.710 0.312 0.144 5.732 0.057 0.033 6.546 0.033 0.026
 57903  32  444 0.662   175.2  11.251 11.586 0.113 0.082  18.153  4.428  4.506 5.050 1.671 0.207 5.543 0.317 0.228 6.509 0.341 0.201
 57970  32  445 0.662   128.6  11.068 11.351 0.092 0.091   0.000  0.000  0.027 5.059 1.032 0.520 5.985 0.042 0.044 6.352 0.032 0.033
 58143  32  447 0.763   161.6  10.772 11.035 0.054 0.076   0.001  0.001  0.222 0.995 0.057 2.480 3.338 0.314 0.787 5.077 0.031 0.190
 58205  30  448 0.786   174.7  11.167 11.310 0.103 0.160   0.000  0.000  0.000 5.029 0.031 0.030 5.115 0.000 0.015 5.191 0.029 0.048
 58309  19  449 0.531   127.3  11.091 11.243 0.042 0.033  21.073  1.866  1.396 0.838 0.056 0.383 3.986 0.090 0.247 7.183 0.020 0.051
 58362  30  451 0.738   259.8  11.340 11.426 0.035 0.046   0.200  0.186  0.257 3.538 0.368 0.372 5.237 0.038 0.057 6.055 0.011 0.003
 58377  30  452 0.845   130.3  10.590 10.777 0.038 0.043   3.082  0.405  0.625 0.344 0.111 0.364 1.614 0.268 0.423 4.805 0.186 0.245
 58381  32  453 0.713    89.4  10.386 10.748 0.075 0.047   8.662  0.871  1.181 1.894 0.961 1.598 4.240 0.464 0.842 6.482 0.149 0.187
 58423  17  454 0.772   114.1  10.866 11.438 0.126 0.103  15.347  3.936  4.722 3.485 1.758 0.568 4.452 0.541 0.360 5.876 0.478 0.235
 58543  30  455 0.660   197.6  10.955 11.108 0.080 0.124   0.000  0.000  0.000 5.677 0.051 0.053 5.788 0.001 0.014 5.889 0.042 0.069
 58559  32  456 0.956   157.7  11.089 11.354 0.056 0.086   0.000  0.000  0.000 2.621 0.074 0.115 2.764 0.005 0.004 2.885 0.093 0.092
 58578  17  458 0.668    65.4   8.849  9.245 0.061 0.067   0.540  0.090  0.114 4.417 0.651 0.395 5.780 0.281 0.185 7.032 0.055 0.037
 58707  32  461 0.662   140.1  10.341 10.810 0.073 0.106  15.370  2.663  4.187 3.789 0.486 0.504 5.399 0.226 0.263 6.972 0.049 0.056
 58710  19  462 0.668   118.4  10.299 10.586 0.049 0.065   9.473  1.270  1.282 3.727 0.665 0.580 5.364 0.345 0.295 6.939 0.073 0.060
 58802  17  464 0.638   206.7  10.957 11.216 0.074 0.114   0.000  0.000  0.003 4.046 2.752 0.222 4.464 0.146 0.072 4.917 0.253 0.422
  5882  16   11 0.724   125.8  11.424 11.614 0.018 0.026   5.490  0.683  0.827 0.730 0.002 0.062 3.344 0.009 0.024 5.839 0.017 0.020
 58946  30  468 0.836   188.5  10.593 10.615 0.047 0.070   7.463  1.084  1.561 5.386 0.053 0.041 5.600 0.039 0.038 6.088 0.027 0.029
 58947  30  469 0.835   264.9  11.359 11.450 0.045 0.062   3.120  0.542  0.706 4.044 0.701 0.383 4.616 0.127 0.176 5.259 0.141 0.151
 59129  32  470 0.738   172.0  10.704 11.189 0.079 0.061   8.399  1.998  2.005 5.649 0.052 0.051 5.841 0.040 0.057 6.330 0.047 0.074
 59163  32  472 0.713   139.4  10.662 11.087 0.135 0.128   4.718  1.244  1.695 0.780 0.324 1.103 2.431 0.327 0.861 5.333 0.302 0.504
 59273  32  474 0.899   156.2  10.978 11.308 0.073 0.085  14.775  2.025  3.058 1.088 0.485 1.450 2.816 0.287 0.909 5.090 0.339 0.411
 59315  30  475 0.788   110.8  11.033 11.290 0.068 0.083  10.413  1.266  1.803 2.900 0.631 0.489 3.767 0.414 0.497 5.529 0.450 0.378
 59396  19  476 0.682   223.1  11.147 11.373 0.005 0.006   0.000  0.000  0.000 4.001 0.061 0.051 4.100 0.008 0.008 4.200 0.052 0.041
 59454  30  477 0.660   224.1  11.200 11.459 0.021 0.029   0.000  0.000  0.000 4.051 0.032 0.121 4.264 0.002 0.031 4.478 0.094 0.158
 59472  19  478 0.664    89.7  10.251 10.471 0.099 0.161  11.118  2.436  5.118 5.025 0.248 0.261 6.072 0.112 0.136 7.103 0.023 0.028
 59531  30  479 0.674   262.5  11.263 11.454 0.005 0.006   0.000  0.000  0.000 4.009 0.062 0.055 4.112 0.006 0.014 4.225 0.067 0.033
 59642  17  480 0.850   215.1  11.272 11.560 0.075 0.101   0.000  0.000  0.001 0.949 0.173 0.691 3.385 0.019 0.301 5.240 0.054 0.002
 59642  19  481 0.851   215.5  11.272 11.557 0.073 0.115   0.000  0.000  0.001 0.840 0.066 0.646 3.213 0.062 0.243 5.044 0.071 0.055
 59649  30  482 0.987   199.6  11.484 11.776 0.075 0.106   4.133  1.277  1.470 2.684 0.226 0.312 3.104 0.131 0.291 3.983 0.072 0.349
 59649  32  483 0.987   230.3  11.484 11.781 0.046 0.094   2.256  2.256  3.159 2.508 0.105 0.071 2.647 0.005 0.030 2.776 0.118 0.126
 59661  30  484 0.612   116.7  10.369 10.734 0.088 0.071   7.488  1.352  1.298 0.933 0.120 1.000 3.992 0.096 0.558 6.938 0.018 0.109
 59726  30  487 0.972   205.5  10.942 11.175 0.089 0.110   0.000  0.000  0.004 1.207 0.399 1.035 3.215 0.040 0.292 4.498 0.050 0.075
 59733  30  488 0.944   160.8  10.878 11.100 0.097 0.110  27.215  6.580  9.127 1.416 0.525 1.099 3.649 0.253 0.456 5.515 0.048 0.088
 59757  32  489 0.804   123.2  10.589 10.892 0.089 0.111  10.580  2.074  2.966 0.670 0.040 0.939 3.163 0.094 0.557 5.871 0.040 0.126
 59816  19  490 0.100   -99.0   8.782  9.121 0.079 0.079   0.122  0.020  0.030 1.521 0.621 3.581 4.607 0.395 1.829 7.342 0.075 0.346
 59928  32  492 0.599   131.9  10.543 10.808 0.107 0.089   0.000  0.000  0.000 0.346 0.046 0.003 1.043 0.291 0.003 1.755 1.437 0.003
 60062  32  495 0.978   129.4  10.802 10.884 0.056 0.059  34.184  4.349  5.665 2.855 0.250 0.255 4.583 0.071 0.075 5.611 0.009 0.010
 60137  30  496 0.996   149.7  10.828 11.050 0.074 0.090  63.170 11.796 16.572 4.193 0.206 0.145 4.908 0.086 0.071 5.594 0.017 0.014
 60186  30  497 0.661    90.9  10.293 10.680 0.129 0.132  11.300  3.183  4.188 3.587 1.052 0.747 5.379 0.391 0.330 6.983 0.074 0.065
 60250  32  498 0.690    95.1  10.904 11.189 0.056 0.076   8.536  1.335  2.129 0.777 0.045 0.088 3.363 0.102 0.070 6.037 0.030 0.007
 60269  32  499 0.790   206.8  11.252 11.455 0.096 0.060   2.515  1.002  1.312 4.918 0.064 0.027 5.081 0.044 0.032 5.527 0.052 0.039
 60353  17  501 1.034    97.6  10.490 10.903 0.005 0.004  16.909  0.119  0.111 0.667 0.004 0.010 2.937 0.003 0.009 5.089 0.001 0.002
 60353  19  502 1.034   122.0  10.490 10.994 0.005 0.003  14.394  0.150  0.113 0.766 0.037 0.039 2.626 0.020 0.021 4.876 0.010 0.011
 60369  30  503 0.685   229.6  11.102 11.351 0.008 0.010   0.000  0.000  0.000 3.928 0.086 0.045 4.047 0.005 0.024 4.172 0.101 0.074
 60373  32  504 0.697   112.8  10.487 10.788 0.058 0.084   4.789  0.664  1.029 0.676 0.071 0.132 3.072 0.126 0.103 6.050 0.036 0.043
 60487  32  505 0.653   119.3  10.456 10.535 0.034 0.039  12.067  1.114  1.304 4.976 0.196 0.228 6.058 0.118 0.128 7.154 0.025 0.026
 60550  30  506 0.936   206.9  10.918 10.966 0.035 0.038   0.865  0.158  0.187 4.087 0.393 0.215 4.449 0.086 0.102 4.924 0.095 0.087
  6057  16   12 0.673    88.3  10.519 10.885 0.108 0.096  13.221  3.106  4.075 5.680 0.380 0.165 6.122 0.180 0.216 6.912 0.130 0.128
 60633  30  507 0.674   137.4  10.804 11.255 0.112 0.137  24.352  5.330  5.440 0.889 0.133 1.386 3.768 0.192 0.781 6.562 0.077 0.178
 60655  32  508 0.704   160.6  10.705 10.911 0.135 0.135   1.390  0.894  0.921 0.696 0.164 0.556 2.563 0.275 0.277 5.214 0.177 0.069
 60715  32  509 0.644   156.3  10.611 10.863 0.196 0.102   0.000  0.000  0.010 1.544 0.366 4.570 4.352 0.470 1.903 6.429 0.039 0.035
 60792  17  510 0.636   222.4  11.320 11.475 0.026 0.048   0.000  0.000  0.000 4.171 0.054 0.089 4.308 0.000 0.027 4.446 0.092 0.059
 61156  32  513 0.458   162.3  10.652 10.986 0.013 0.020   0.000  0.000  0.000 3.351 1.207 0.255 3.718 0.032 0.000 4.061 0.158 0.235
 61170  19  514 0.662    93.7   9.486  9.775 0.152 0.150   0.961  0.279  0.391 1.773 0.764 1.374 4.427 0.432 0.659 6.785 0.091 0.132
 61198  30  515 0.659   138.7  11.010 10.898 0.052 0.056   5.096  0.858  1.156 5.803 0.194 0.044 6.053 0.108 0.079 6.694 0.122 0.108
 61242  30  516 0.748   128.5  10.868 10.991 0.044 0.056   5.935  0.826  1.133 4.671 0.202 0.154 5.363 0.053 0.044 6.127 0.041 0.039
 61247  19  517 0.835   359.7  11.193 11.582 0.118 0.096   0.128  0.127  2.982 0.530 0.070 0.019 2.234 0.278 0.097 3.933 0.770 0.344
 61327  32  518 0.701   159.8  10.245 10.498 0.124 0.103   5.092  1.372  1.169 1.127 0.280 1.359 3.929 0.197 0.663 6.506 0.040 0.137
 61336  17  519 0.937   197.7  10.903 11.171 0.076 0.105   0.000  0.000  0.000 2.603 0.467 0.194 2.819 0.005 0.015 3.022 0.149 0.124
 61378  32  520 0.660   131.1  10.603 10.567 0.016 0.017   1.372  0.282  0.548 6.136 0.047 0.025 6.305 0.028 0.022 6.702 0.030 0.037
 61439  30  521 0.694   112.2  10.567 10.733 0.041 0.060   0.000  0.000  0.000 4.624 0.272 0.208 5.967 0.015 0.007 6.536 0.015 0.022
 61572  32  523 0.852   161.3  10.770 10.939 0.074 0.066   0.000  0.000  0.001 1.586 0.712 1.086 3.771 0.137 0.320 5.158 0.062 0.049
  6159  16   13 0.885   177.3  10.911 10.930 0.015 0.024   0.000  0.000  0.000 4.912 0.030 0.034 4.984 0.003 0.001 5.053 0.031 0.034
  6311  16   14 0.897   133.4  10.548 10.876 0.064 0.070  16.047  2.583  3.233 1.926 0.890 0.947 3.925 0.387 0.432 5.724 0.082 0.091
 64754  19  525 0.696    61.6  10.215 10.565 0.115 0.144   4.814  1.060  1.739 0.898 0.091 2.755 3.743 0.084 1.465 6.420 0.104 0.329
 64766  32  526 0.953   173.2  11.011 11.073 0.024 0.035   4.954  0.633  0.764 4.967 0.028 0.022 5.085 0.022 0.019 5.381 0.025 0.026
 64786  30  527 0.870   144.5  10.868 11.108 0.051 0.072  11.929  1.551  2.278 0.497 0.059 0.090 2.477 0.081 0.076 5.312 0.028 0.028
 64938  30  528 0.693   275.4  11.043 11.328 0.042 0.069   0.003  0.003  0.172 0.663 0.020 0.000 3.128 0.065 0.064 5.528 0.093 0.159
 64957  17  530 0.831   198.9  10.807 10.887 0.085 0.094   0.000  0.000  0.000 4.117 1.099 0.531 4.696 0.029 0.061 5.033 0.061 0.164
 64992  32  531 0.786   172.9  10.965 11.115 0.034 0.040   0.000  0.000  0.000 2.385 0.406 0.467 4.366 0.014 0.030 5.425 0.062 0.083
 65131  30  533 0.753   212.6  10.982 11.297 0.078 0.133   0.000  0.000  0.000 0.768 0.007 0.090 3.278 0.020 0.002 5.526 0.035 0.040
 65156  19  535 0.661   182.6  10.941 10.943 0.045 0.066   0.000  0.000  0.000 5.964 0.070 0.077 6.093 0.007 0.001 6.206 0.030 0.060
 65319  32  538 0.660   224.7  11.168 11.354 0.021 0.030   0.000  0.000  0.001 0.762 0.013 0.101 3.480 0.009 0.050 6.042 0.043 0.034
 65380  32  539 0.949   294.4  11.292 11.544 0.039 0.052   0.000  0.000  0.006 0.604 0.007 0.296 2.528 0.132 0.062 4.188 0.092 0.166
 65494  19  540 0.695   222.5  11.127 11.337 0.015 0.019   0.000  0.000  0.000 3.889 0.063 0.041 3.993 0.007 0.005 4.105 0.077 0.057
 65508  30  541 0.661   180.4  10.827 10.972 0.033 0.040  10.770  0.997  1.177 5.183 0.164 0.108 5.674 0.132 0.122 6.742 0.107 0.086
  6556  16   15 0.842   235.0  11.079 11.338 0.020 0.032   0.000  0.000  0.000 3.106 0.060 0.029 3.247 0.018 0.060 3.389 0.087 0.159
 65630  32  542 0.994   141.6  10.838 11.229 0.090 0.126   8.940  1.899  2.925 0.893 0.474 0.998 2.205 0.350 0.803 4.474 0.391 0.461
 65654  17  543 0.953   175.2  10.809 11.143 0.132 0.177   8.001  2.188  5.234 0.802 0.339 1.130 2.334 0.300 0.767 4.657 0.173 0.429
 65661  30  544 1.003   229.4  11.014 11.276 0.090 0.120  31.423  5.119  6.667 3.649 0.796 0.404 4.348 0.334 0.298 5.295 0.207 0.145
 65699  32  545 0.662    90.0  10.931 11.145 0.074 0.097  34.957  5.446 10.616 5.740 0.053 0.065 6.199 0.036 0.061 7.023 0.010 0.027
 65707  19  546 0.738    77.3  10.158 10.649 0.102 0.135   5.900  1.142  1.935 0.683 0.047 0.097 3.362 0.079 0.096 6.211 0.020 0.022
 65852  30  547 0.602   125.6  11.207 11.494 0.075 0.067   7.059  1.624  2.247 0.550 0.193 0.889 2.147 0.237 0.667 5.247 0.265 0.562
 65922  32  549 0.956    99.4  10.882 11.039 0.062 0.075  40.243  5.646  9.468 3.553 0.314 0.264 4.622 0.138 0.140 5.663 0.027 0.029
 65982  30  550 0.870   147.4  10.760 11.097 0.056 0.053   0.783  0.130  0.189 1.074 0.554 0.997 2.040 0.205 0.690 3.546 0.322 0.862
 66077  32  553 0.662   195.5  10.871 11.097 0.115 0.104   0.052  0.052  0.477 5.892 0.076 0.096 6.075 0.032 0.038 6.302 0.028 0.011
 66238  17  557 0.788   211.2  11.121 11.607 0.159 0.131   2.881  1.101  1.645 0.773 0.052 0.299 3.094 0.001 0.192 5.099 0.007 0.001
 66407  32  559 0.690   204.7  11.160 11.440 0.093 0.101   5.043  1.146  1.615 2.823 0.895 0.534 4.566 0.132 0.096 5.832 0.105 0.103
 66443  17  560 0.772   128.3  10.544 10.966 0.145 0.133   9.321  2.577  3.686 4.831 0.254 0.187 5.292 0.156 0.160 6.171 0.140 0.119
 66448  32  561 0.912   191.3  11.042 11.121 0.054 0.084   6.380  1.023  1.031 4.197 0.480 0.158 4.538 0.204 0.208 5.303 0.257 0.283
 66453  30  562 0.787   121.3  10.528 10.680 0.059 0.088   3.514  0.574  0.772 4.560 0.123 0.106 4.952 0.094 0.106 5.897 0.101 0.092
 66519  19  563 0.850   204.4  10.657 11.191 0.081 0.059  21.348  3.383  3.366 0.632 0.090 0.163 3.045 0.177 0.132 5.684 0.032 0.027
 66714  32  564 0.914   161.8  10.884 11.304 0.140 0.198   0.000  0.000  0.000 4.430 0.029 0.036 4.504 0.001 0.001 4.575 0.035 0.031
 66715  19  565 0.987   203.6  11.334 11.579 0.040 0.056   0.000  0.000  0.000 2.363 1.345 0.216 2.627 0.015 0.004 2.889 1.270 0.232
 66758  32  568 0.689   148.1  10.833 11.095 0.042 0.061   0.000  0.000  0.003 0.728 0.009 0.004 3.329 0.015 0.019 5.829 0.041 0.050
 66903  19  571 0.637   118.0  10.627 11.003 0.134 0.108   7.710  2.160  2.314 0.695 0.094 0.113 3.113 0.099 0.076 6.337 0.024 0.039
 66913  17  572 0.833   101.6  10.532 10.813 0.155 0.141   6.129  2.363  2.811 4.836 0.442 0.249 5.246 0.185 0.182 5.939 0.177 0.133
 67096  32  573 0.952   269.3  11.246 11.401 0.053 0.075   0.000  0.000  0.000 3.775 0.068 0.065 3.881 0.003 0.012 3.986 0.056 0.036
 67141  32  574 0.727   166.6  10.437 11.042 0.067 0.052  31.757  5.095  4.004 4.047 0.386 0.321 5.364 0.202 0.176 6.680 0.044 0.034
 67161  30  575 0.536   126.8  10.590 11.053 0.112 0.092   0.409  0.409  0.809 0.671 0.156 1.071 2.553 0.179 0.536 5.039 0.450 0.016
 67263  30  577 0.748    61.8  10.105 10.446 0.019 0.020  17.885  1.063  1.067 4.831 0.116 0.144 6.039 0.038 0.037 6.745 0.006 0.004
 67519  30  578 0.834   164.2  10.081 10.243 0.065 0.072  12.391  1.955  2.471 5.125 0.268 0.174 5.775 0.102 0.075 6.333 0.018 0.014
 67520  32  579 0.752   157.8  10.873 10.945 0.032 0.049   2.333  0.266  0.353 4.545 0.146 0.185 5.255 0.038 0.042 5.913 0.022 0.037
 67554  32  580 0.912   176.9  10.376 10.999 0.139 0.124   3.044  0.973  1.055 0.429 0.164 0.668 1.581 0.230 0.612 4.127 0.316 0.530
 67559  19  581 0.897   242.1  11.393 11.649 0.129 0.172   0.044  0.044  1.730 0.768 0.068 0.364 3.037 0.046 0.107 4.896 0.073 0.105
 67571  30  582 0.749   262.3  11.108 11.284 0.038 0.045   0.000  0.000  0.106 1.535 0.535 0.587 4.015 0.119 0.138 5.696 0.038 0.041
 67870  17  584 0.662    68.7  10.542 10.767 0.037 0.054   8.010  0.686  0.958 4.545 0.473 0.302 5.350 0.320 0.310 6.766 0.185 0.145
 67877  30  586 0.674   124.2  10.418 10.911 0.052 0.046  32.131  4.542  3.077 5.090 0.298 0.233 6.084 0.165 0.127 7.063 0.035 0.026
 67914  19  587 0.895   251.2  11.404 11.876 0.146 0.152   7.447  2.414  3.211 0.459 0.174 0.838 1.436 0.125 0.699 3.355 0.249 0.912
 68115  30  590 0.660   153.2  11.183 11.961 0.026 0.028  77.980  4.359  3.349 0.357 0.048 0.005 1.897 0.128 0.008 5.260 0.087 0.003
 68115  32  591 0.660   163.1  11.183 11.610 0.110 0.075  29.885  6.444  6.811 5.587 0.083 0.061 5.902 0.067 0.053 6.663 0.066 0.050
 68126  30  592 0.673   187.8  10.511 10.798 0.067 0.053   0.000  0.000  0.000 2.596 1.664 1.256 3.472 0.082 0.469 4.205 0.145 0.166
 68126  32  593 0.674   190.3  10.511 10.762 0.048 0.080   0.000  0.000  0.000 3.935 0.132 0.108 4.104 0.016 0.046 4.274 0.065 0.061
 68143  32  594 0.848   296.8  11.051 11.146 0.019 0.026   0.555  0.079  0.082 3.048 0.137 0.162 3.366 0.086 0.145 4.144 0.133 0.214
 68222  30  595 0.949   137.8  10.896 11.172 0.030 0.033  25.551  1.703  2.277 0.643 0.027 0.116 3.028 0.017 0.078 5.373 0.002 0.015
 68223  19  596 0.841   105.7  10.488 10.822 0.157 0.144  16.929  4.708  5.938 2.817 1.528 1.136 4.635 0.648 0.489 6.082 0.116 0.092
 68343  32  597 0.679   175.5  11.444 11.772 0.099 0.076  20.438  5.288  6.296 0.925 0.123 1.012 3.528 0.090 0.414 5.983 0.018 0.111
 68393  17  598 0.788   174.1  10.836 10.883 0.006 0.007   2.083  0.228  0.207 5.616 0.012 0.016 5.731 0.010 0.014 6.042 0.015 0.013
 68579  17  601 0.884   140.1  10.201 10.877 0.080 0.098  36.573  7.566  9.627 4.396 0.201 0.202 5.226 0.092 0.102 6.032 0.019 0.020
  6859  16   16 0.970   246.4  11.412 11.440 0.021 0.030   0.000  0.000  0.000 4.813 0.017 0.018 4.859 0.001 0.002 4.903 0.020 0.017
 68620  32  602 0.700   182.0  11.489 11.097 0.048 0.054  66.080  7.408  9.708 5.468 0.365 0.283 6.251 0.166 0.143 6.980 0.032 0.029
 68678  32  604 0.899   402.4  11.488 11.977 0.153 0.159   0.000  0.000  0.000 2.915 0.137 0.129 3.177 0.004 0.088 3.418 0.148 0.269
 68683  32  605 0.710   117.2  10.239 10.738 0.112 0.086   7.705  1.639  1.771 0.806 0.060 0.526 3.590 0.049 0.295 6.389 0.006 0.057
 68722  32  606 0.953   216.6  10.874 11.154 0.059 0.090   0.000  0.000  0.000 2.573 0.092 0.084 2.693 0.019 0.059 2.825 0.118 0.029
 68830  17  607 0.668   193.3  11.119 11.288 0.137 0.150   0.411  0.411  0.796 4.522 1.156 0.642 5.655 0.146 0.146 6.249 0.026 0.003
 68835  30  608 0.837   178.4  10.629 10.822 0.046 0.057   0.000  0.000  0.000 2.113 0.531 0.506 3.873 0.019 0.017 4.820 0.064 0.104
 68836  19  609 0.730   205.1  10.592 10.846 0.017 0.023   0.000  0.000  0.000 3.653 0.061 0.091 3.802 0.013 0.003 3.950 0.111 0.086
 68850  30  610 0.988   123.5  11.192 11.442 0.067 0.095   7.443  1.471  2.054 2.579 0.212 0.220 3.084 0.162 0.247 4.328 0.190 0.264
  6890  16   17 0.961   231.0  11.295 11.406 0.115 0.157   0.000  0.000  0.000 4.435 0.083 0.085 4.558 0.003 0.005 4.653 0.037 0.050
 69009  17  612 0.772   114.6  10.551 11.122 0.060 0.082  21.019  2.913  6.274 1.291 0.221 0.532 3.704 0.069 0.296 6.154 0.016 0.062
 69063  32  614 0.901   230.1  10.936 11.186 0.054 0.073   0.000  0.000  0.000 2.956 1.250 0.384 3.388 0.029 0.050 3.666 0.130 0.131
 69132  30  615 0.652   192.9  10.460 10.811 0.116 0.102   7.732  1.967  2.108 0.757 0.092 0.355 3.541 0.107 0.230 6.606 0.023 0.041
 69193  30  617 0.824   174.4  11.026 11.221 0.034 0.048   0.000  0.000  0.000 3.230 0.084 0.114 3.415 0.011 0.009 3.582 0.123 0.102
 69316  32  618 0.691   128.9  11.113 11.374 0.081 0.104   7.645  1.611  2.625 0.945 0.098 0.357 3.771 0.098 0.209 6.175 0.009 0.028
 69440  17  619 0.661   219.1  10.722 10.936 0.016 0.023   0.000  0.000  0.000 0.740 0.005 0.100 3.441 0.027 0.040 5.999 0.062 0.045
 69529  19  620 0.652   185.5  11.032 11.278 0.009 0.010   0.000  0.000  0.003 0.740 0.000 0.024 3.447 0.038 0.023 6.063 0.070 0.076
 69529  30  621 0.652   187.4  11.032 11.276 0.021 0.015   0.000  0.000  0.002 0.764 0.011 0.224 3.432 0.080 0.131 5.925 0.081 0.054
 69531  32  622 0.888   210.0  11.029 11.266 0.037 0.058   0.001  0.001  0.068 3.084 0.141 0.137 3.314 0.046 0.025 3.604 0.059 0.098
 69557  19  623 0.659   180.1  10.849 11.078 0.061 0.051  11.202  1.508  1.859 0.612 0.061 0.227 3.067 0.125 0.296 6.373 0.023 0.069
 69566  32  624 0.623    59.9   9.982 10.241 0.074 0.093   3.286  0.521  0.954 3.051 0.833 0.802 5.138 0.347 0.400 7.108 0.079 0.086
 69628  17  625 0.683   130.2  10.655 10.962 0.082 0.068  18.745  3.434  3.084 5.101 1.831 0.289 5.851 0.507 0.306 6.883 0.255 0.115
 69751  30  626 0.661   177.0  10.845 11.072 0.009 0.010   0.000  0.000  0.001 0.743 0.006 0.037 3.488 0.023 0.002 6.142 0.045 0.052
 69751  32  627 0.662   163.1  10.845 11.068 0.014 0.015   0.000  0.000  0.001 0.747 0.017 0.113 3.436 0.031 0.063 5.980 0.055 0.041
 69767  17  628 0.838    69.1  10.654 11.059 0.090 0.086  28.738  6.418  7.179 2.919 1.023 0.751 4.608 0.402 0.330 6.086 0.083 0.064
 69806  19  630 0.836   221.9  10.648 10.799 0.045 0.066   0.000  0.000  0.000 4.006 1.572 0.373 4.412 0.062 0.054 4.665 0.064 0.124
 69821  32  631 0.690    67.4  10.798 11.038 0.052 0.063   9.812  1.016  1.395 3.560 1.111 0.406 5.133 0.264 0.121 6.460 0.116 0.093
 69825  30  632 0.674   228.9  11.350 11.823 0.142 0.132   1.516  0.928  1.145 0.743 0.016 0.010 3.396 0.053 0.014 5.967 0.036 0.011
  7002  16   18 0.961   117.4  10.841 11.082 0.049 0.056   0.000  0.000  0.226 0.704 0.034 0.371 2.962 0.053 0.208 4.931 0.060 0.019
 70042  17  635 0.615   131.0  10.471 10.641 0.097 0.029   5.772  0.694  0.447 0.909 0.008 3.428 3.980 0.310 1.820 6.898 0.113 0.365
 70055  32  636 0.847   125.3   9.890 10.399 0.054 0.056  15.693  1.730  2.492 4.071 0.228 0.224 5.491 0.060 0.068 6.248 0.007 0.008
 70153  30  638 0.990   210.2  10.515 10.608 0.029 0.039   0.300  0.075  0.113 3.981 0.113 0.057 4.153 0.069 0.058 4.585 0.092 0.095
 70161  32  639 0.903   248.2  11.329 11.414 0.023 0.031   0.000  0.000  0.000 4.026 0.044 0.043 4.119 0.004 0.008 4.212 0.051 0.042
 70194  30  640 0.837   112.5  10.654 10.835 0.042 0.058  11.170  1.633  1.970 4.101 0.492 0.327 4.799 0.277 0.315 5.974 0.172 0.135
 70343  32  643 0.887    73.2  10.416 10.949 0.113 0.150  15.354  3.484  5.970 0.865 0.094 1.244 3.367 0.075 0.625 5.628 0.032 0.143
 70392  30  644 0.740   199.7  11.435 11.641 0.042 0.035   7.223  2.780  2.465 0.965 0.130 0.283 3.721 0.049 0.152 6.063 0.006 0.011
 70416  30  645 0.789   176.9  10.869 11.445 0.107 0.084  29.938  6.361  6.710 0.772 0.198 1.349 3.016 0.235 0.869 5.811 0.087 0.235
 70518  32  646 0.700    88.4  10.181 10.294 0.097 0.197   2.731  0.578  1.261 0.743 0.040 0.004 3.592 0.105 0.005 6.446 0.044 0.002
 70695  30  650 0.880   182.2  10.614 11.106 0.156 0.130   8.693  2.659  3.219 1.764 1.017 1.203 3.301 0.554 0.750 5.315 0.430 0.317
 70697  30  651 0.627   191.6  10.733 10.896 0.023 0.037   0.000  0.000  0.000 4.182 0.182 0.113 4.357 0.009 0.015 4.511 0.087 0.060
 70789  32  652 0.955   178.7  11.062 11.124 0.071 0.098   5.553  1.477  1.946 4.357 0.235 0.165 4.633 0.129 0.129 5.180 0.151 0.161
 70818  19  653 0.695    92.7  10.843 11.190 0.070 0.058  68.445 11.285 12.889 4.792 0.496 0.481 6.047 0.213 0.180 6.971 0.034 0.031
 70987  30  657 0.691   106.2  10.358 10.642 0.052 0.062  10.247  1.146  1.576 3.467 0.430 0.362 5.141 0.231 0.204 6.794 0.049 0.042
 71138  30  658 0.660   174.9  10.407 10.765 0.143 0.124   3.783  1.176  1.408 1.107 0.398 1.495 3.251 0.326 0.954 6.161 0.216 0.358
 71273  17  659 0.694    91.1  10.094 10.468 0.133 0.157  11.858  3.192  4.671 5.014 0.371 0.352 6.017 0.166 0.182 6.957 0.036 0.039
 71367  19  660 0.704   253.8  10.929 11.178 0.015 0.019   0.000  0.000  0.003 0.716 0.010 0.129 3.256 0.049 0.057 5.648 0.073 0.068
 71401  19  663 0.896    84.0  10.517 10.939 0.096 0.137  15.463  3.703  6.147 0.935 0.115 1.166 3.363 0.064 0.583 5.613 0.018 0.121
 71442  30  664 0.749   130.1  10.921 11.172 0.046 0.069   4.289  0.564  0.993 0.776 0.038 0.411 3.158 0.060 0.262 5.436 0.033 0.074
 71442  32  665 0.749   120.9  10.921 11.127 0.060 0.079   2.544  0.589  0.739 1.033 0.203 0.648 3.492 0.102 0.304 5.493 0.031 0.076
 71529  30  666 0.700   143.3  10.599 10.897 0.043 0.068   0.000  0.000  0.002 0.712 0.003 0.073 3.258 0.024 0.025 5.613 0.061 0.103
 71670  19  668 0.748   197.7  11.346 11.345 0.050 0.070   0.000  0.000  0.310 5.737 0.135 0.130 5.972 0.009 0.018 6.119 0.022 0.017
 71674  32  669 0.761   181.8  11.051 11.189 0.042 0.058   0.357  0.201  0.242 3.188 0.346 0.373 5.148 0.070 0.059 6.109 0.000 0.003
 71675  32  670 0.846   141.5  10.787 10.881 0.063 0.081   1.065  0.135  0.187 2.565 1.567 0.622 3.426 0.642 0.539 4.772 0.707 0.759
 71676  17  671 0.676   159.9  11.104 11.121 0.037 0.050   8.471  1.247  1.540 5.491 0.120 0.111 5.794 0.087 0.114 6.528 0.113 0.112
 71680  19  672 0.674   162.6  11.025 11.195 0.133 0.134   2.718  1.025  1.519 2.925 1.718 1.620 4.657 0.398 0.607 5.979 0.248 0.339
 71861  16  673 0.741   180.7  10.788 11.089 0.057 0.089   0.463  0.242  0.260 0.791 0.011 0.161 3.486 0.009 0.084 5.930 0.003 0.006
 72617  16  675 0.663   252.3  11.597 11.704 0.009 0.013   0.000  0.000  0.000 4.062 0.063 0.056 4.174 0.001 0.013 4.291 0.056 0.050
 72804  16  676 0.827   113.6  10.958 11.087 0.053 0.057  22.623  3.030  3.055 4.307 0.419 0.231 4.973 0.262 0.221 6.058 0.143 0.098
 73754   4  677 0.748   157.7   9.895 10.095 0.038 0.042   6.700  0.643  0.590 5.234 0.243 0.167 5.988 0.125 0.089 6.719 0.025 0.017
 73790  15  678 0.841   186.6  10.894 11.134 0.041 0.066   0.000  0.000  0.000 2.984 0.219 0.121 3.150 0.014 0.024 3.319 0.113 0.094
 73919  20  679 0.834   107.0   8.919  9.028 0.171 0.370   0.334  0.073  0.156 3.512 2.545 0.656 4.870 1.301 0.340 6.149 0.258 0.069
 73950  15  680 0.728    58.5  10.594 10.842 0.036 0.039  16.691  1.914  2.910 3.377 0.417 0.436 5.003 0.189 0.228 6.606 0.041 0.045
 73975  20  681 0.731   174.2  10.459 10.647 0.049 0.052  23.275  2.802  3.323 5.132 0.435 0.246 6.043 0.163 0.110 6.808 0.032 0.018
 73976  15  682 0.666   133.8  10.474 10.745 0.055 0.083   0.000  0.000  0.004 0.768 0.007 0.040 3.500 0.052 0.001 6.093 0.062 0.064
 74007  20  683 0.709   199.5  11.277 11.465 0.016 0.022   0.000  0.000  0.000 3.666 0.019 0.037 3.831 0.018 0.050 3.965 0.113 0.107
 74097   4  685 0.952    96.2  10.803 11.093 0.129 0.118  34.682  7.692  8.365 2.661 1.469 1.158 4.276 0.624 0.522 5.607 0.128 0.104
  7419  16   19 0.972   165.9  11.397 11.668 0.037 0.036 105.530 10.356 10.809 1.271 0.152 0.888 3.530 0.104 0.366 5.411 0.024 0.065
 74190  15  688 0.719   171.5  10.858 11.127 0.029 0.047   0.000  0.000  0.000 0.728 0.014 0.129 3.270 0.022 0.047 5.608 0.065 0.048
 74208   4  689 0.555   188.7  11.003 11.198 0.047 0.047  36.610  3.492  3.603 4.227 0.848 0.675 5.941 0.423 0.359 7.586 0.091 0.073
 74428  15  692 0.721   179.0  10.636 11.029 0.125 0.118   1.112  0.382  0.468 2.470 0.405 0.385 4.805 0.076 0.091 6.133 0.028 0.021
 74428  20  693 0.722   192.0  10.636 10.810 0.059 0.075   1.184  0.208  0.247 4.599 0.212 0.150 5.414 0.047 0.032 6.054 0.023 0.019
 74512   4  694 0.732   270.6  11.104 11.635 0.034 0.052  58.537 20.396 14.535 0.857 0.235 0.212 1.281 0.212 0.281 2.905 0.561 0.649
 74551  20  695 0.728   100.3  10.491 10.741 0.051 0.062  15.354  1.781  2.543 3.871 0.393 0.329 5.273 0.208 0.186 6.656 0.043 0.040
 74563  15  696 0.735   247.8  11.316 11.517 0.014 0.020   0.001  0.001  0.064 0.681 0.003 0.013 3.224 0.026 0.017 5.696 0.042 0.052
 74563  20  697 0.735   255.2  11.316 11.513 0.013 0.020   0.000  0.000  0.016 0.685 0.000 0.014 3.258 0.020 0.007 5.762 0.032 0.032
 74702  15  698 0.872   248.2  11.230 11.368 0.038 0.045   0.528  0.163  0.172 2.252 0.735 0.613 3.666 0.090 0.139 4.572 0.041 0.068
 74882  15  699 0.710   197.5  11.136 11.280 0.025 0.027   0.000  0.000  0.000 2.257 0.301 0.371 4.539 0.007 0.057 5.855 0.050 0.053
 74882  20  700 0.710   200.1  11.136 11.327 0.028 0.032   0.000  0.000  0.000 1.469 0.356 0.384 3.987 0.087 0.076 5.716 0.047 0.058
 74986  20  704 0.729   147.8  10.809 11.308 0.053 0.035  20.358  2.780  2.430 5.032 0.146 0.165 5.451 0.104 0.161 6.367 0.139 0.120
 75008  15  705 0.723   146.5  10.950 11.107 0.023 0.019   0.000  0.000  0.000 2.859 0.242 0.424 4.931 0.022 0.058 6.018 0.042 0.045
 75081  15  706 0.871   194.1  10.885 11.104 0.080 0.115   2.497  0.579  0.488 2.623 1.937 0.571 3.452 0.738 0.520 4.826 0.682 0.619
 75081  20  707 0.871   179.0  10.885 11.197 0.093 0.102   2.660  0.540  0.817 1.681 1.070 0.893 2.764 0.448 0.560 4.387 0.604 0.640
 75230  15  709 0.639    95.6  10.591 10.749 0.047 0.077   0.000  0.000  0.003 4.449 3.152 0.486 5.132 0.182 0.015 5.754 0.130 0.398
 75242   4  710 0.510   153.3  10.579 11.066 0.033 0.035  12.836  1.170  0.864 0.796 0.109 0.161 3.865 0.252 0.149 7.142 0.051 0.021
  7526  16   20 0.895   274.2  11.070 11.277 0.053 0.048   0.000  0.000  0.001 2.364 1.215 1.403 3.616 0.071 0.392 4.453 0.148 0.314
 75422  15  711 0.535   196.7  11.278 11.810 0.032 0.027  42.495  3.718  3.695 0.456 0.082 0.095 2.767 0.169 0.166 6.638 0.054 0.053
 75422  20  712 0.535   198.7  11.278 11.912 0.060 0.046  34.846  5.355  6.292 0.349 0.086 0.112 2.109 0.211 0.289 6.112 0.107 0.122
 75562  15  713 0.964   227.7  10.900 11.137 0.066 0.087  15.387  2.059  3.029 2.658 0.368 0.351 3.553 0.281 0.345 5.177 0.186 0.161
 75562  20  714 0.964   252.6  10.900 11.350 0.092 0.064  36.497  8.098  7.618 4.278 0.192 0.140 4.688 0.127 0.118 5.457 0.101 0.074
 75573   4  716 0.971   189.4  10.761 10.895 0.073 0.128   0.000  0.000  0.038 4.812 0.036 0.044 4.902 0.006 0.003 4.991 0.005 0.032
 75651  15  717 1.021   240.0  11.174 11.360 0.055 0.071  19.848  2.697  3.528 2.573 0.332 0.362 3.314 0.236 0.343 4.824 0.247 0.202
 75651  20  718 1.020   217.0  11.174 11.337 0.046 0.047  20.080  1.254  1.585 2.975 0.412 0.350 3.635 0.267 0.341 4.916 0.289 0.238
 75659  20  719 0.903   276.3  11.623 11.904 0.051 0.036 381.861 46.408 34.959 5.068 0.059 0.047 5.419 0.050 0.042 5.960 0.020 0.014
 75705  15  720 0.722    93.1  10.496 10.721 0.063 0.068  11.945  1.744  2.362 3.401 0.721 0.740 5.028 0.322 0.397 6.619 0.084 0.089
 75808  20  721 0.872   193.9  10.901 11.199 0.096 0.151   2.109  0.553  1.068 2.928 0.726 0.271 3.464 0.228 0.252 4.564 0.266 0.292
 75921  15  722 0.990   153.1  10.242 10.304 0.039 0.040  62.269 11.892 12.963 5.283 0.050 0.041 5.611 0.001 0.001 5.758 0.001 0.001
 75921  20  723 0.990   133.8  10.242 10.164 0.040 0.034  66.004  7.967  7.388 5.480 0.015 0.012 5.675 0.000 0.001 5.768 0.000 0.000
 75936  15  724 0.735    39.2  10.134 10.529 0.029 0.028   2.222  0.182  0.295 0.481 0.093 0.164 2.408 0.121 0.190 5.639 0.051 0.093
 76212  15  727 0.974   219.1  11.600 11.767 0.051 0.090   0.000  0.000  0.029 3.795 0.060 0.070 3.888 0.004 0.028 4.002 0.041 0.037
 76212  20  728 0.974   212.7  11.600 11.852 0.052 0.096   0.000  0.000  0.023 0.586 0.007 0.045 2.692 0.028 0.012 4.661 0.041 0.055
 76238  15  729 0.670    72.0  10.164 10.363 0.073 0.118   4.677  0.945  1.670 5.711 0.216 0.109 6.141 0.135 0.094 6.937 0.047 0.038
 76238  20  730 0.669    98.5  10.164 10.402 0.063 0.113   4.401  0.741  1.477 5.303 0.340 0.204 5.876 0.213 0.194 6.868 0.084 0.087
 76278  20  731 0.842    99.6  10.783 10.990 0.017 0.017  13.066  0.846  0.819 0.522 0.010 0.013 2.922 0.006 0.004 5.695 0.008 0.009
 76336  15  732 0.824   203.1  10.666 10.697 0.067 0.087   0.000  0.000  0.000 5.233 0.209 0.160 5.473 0.000 0.002 5.606 0.037 0.079
 76379   4  734 0.700    82.5   9.944 10.279 0.035 0.038   7.233  0.620  0.619 4.837 0.313 0.255 5.883 0.167 0.140 6.906 0.035 0.028
 76477  15  735 0.926   108.5  10.259 10.815 0.063 0.063  21.363  2.862  3.346 2.586 0.338 0.898 4.417 0.165 0.316 5.742 0.029 0.054
 76573   4  737 0.966   259.9  11.012 11.347 0.084 0.116   0.000  0.000  0.000 2.395 0.956 0.199 2.575 0.087 0.081 2.765 0.128 0.025
 76593  15  738 0.898   186.1  10.674 10.908 0.078 0.098   0.000  0.000  0.000 1.633 0.722 1.940 3.399 0.128 0.487 4.508 0.074 0.314
 76593  20  739 0.899   192.8  10.674 10.905 0.070 0.093   0.000  0.000  0.000 3.318 0.439 0.216 3.542 0.013 0.066 3.747 0.082 0.091
 76737  15  741 0.673    88.7  11.103 11.423 0.094 0.111  17.807  4.514  5.954 1.382 0.294 0.268 4.128 0.124 0.108 6.382 0.046 0.013
 76886   4  743 0.701   236.9  10.882 11.403 0.096 0.067   8.894  1.927  2.626 1.232 0.256 3.162 3.850 0.245 1.394 5.975 0.099 0.491
 76997  20  745 0.699   204.7  11.138 11.415 0.078 0.057  10.262  1.566  1.597 0.707 0.193 1.330 2.652 0.285 0.841 5.478 0.246 0.537
 77161  15  747 0.927   249.3  11.112 11.125 0.018 0.027   0.000  0.000  0.000 4.980 0.016 0.020 5.032 0.000 0.000 5.076 0.020 0.017
 77195  20  748 0.840   218.2  11.707 11.940 0.085 0.093  19.780  3.268  3.620 2.905 1.444 0.673 3.521 0.449 0.769 4.927 0.359 0.675
 77240  20  749 0.667   100.8  10.884 11.170 0.088 0.095  18.125  3.830  4.592 0.701 0.057 0.117 3.475 0.094 0.096 6.532 0.000 0.004
 77250  15  750 0.889   106.2  10.743 11.205 0.122 0.103  18.513  5.603  5.832 0.679 0.113 1.252 2.892 0.199 0.727 5.418 0.080 0.176
 77327   4  753 0.964   125.6  10.786 11.171 0.015 0.015  10.253  0.283  0.308 0.359 0.118 0.154 1.518 0.268 0.299 4.606 0.179 0.148
 77477  20  754 0.894   179.3  10.827 10.954 0.058 0.069   0.000  0.000  0.000 4.276 0.140 0.145 4.463 0.005 0.035 4.624 0.076 0.066
  7760  16   21 0.967   250.4  11.492 11.760 0.058 0.099   0.000  0.000  0.000 2.478 0.141 0.115 2.636 0.020 0.032 2.807 0.125 0.099
 77632  15  755 0.826   263.3  11.378 11.430 0.016 0.016   0.000  0.000  0.000 2.795 0.178 0.204 4.304 0.070 0.030 5.050 0.079 0.073
 77636  20  756 0.832   119.8  11.062 11.327 0.146 0.124   0.000  0.000  0.080 0.923 0.348 0.003 2.090 0.039 0.003 3.176 0.637 0.003
 77659   4  757 0.701    88.3  10.316 10.619 0.066 0.080  12.431  2.122  2.838 4.210 0.537 0.363 5.555 0.247 0.180 6.836 0.050 0.035
 77662  15  758 0.656   227.3  11.185 11.441 0.062 0.103   0.000  0.000  0.001 0.755 0.006 0.025 3.524 0.013 0.002 6.167 0.025 0.032
 77714  15  759 0.853   170.9  11.100 11.321 0.070 0.097   3.192  0.750  1.013 0.817 0.074 1.583 3.073 0.069 0.634 4.920 0.056 0.170
 77714  20  760 0.853   163.8  11.100 11.367 0.089 0.155   4.236  1.041  1.907 0.701 0.018 0.238 3.015 0.074 0.137 5.104 0.001 0.023
 77745  15  761 0.826   302.0  11.464 11.617 0.006 0.007   0.000  0.000  0.000 3.249 0.074 0.019 3.344 0.023 0.006 3.429 0.120 0.016
 77771   4  762 0.960   150.8  10.928 11.210 0.069 0.099   2.264  0.654  1.039 0.817 0.096 0.761 3.037 0.002 0.337 4.771 0.021 0.059
 77934  15  763 0.989   201.4  10.867 11.154 0.057 0.085   0.000  0.000  0.000 2.461 0.078 0.103 2.644 0.009 0.020 2.814 0.126 0.107
 77957  15  764 0.899   280.7  11.028 11.141 0.023 0.028   0.000  0.000  0.181 4.038 0.048 0.053 4.138 0.011 0.000 4.258 0.113 0.065
 77976  20  765 0.837   119.1  10.534 10.528 0.031 0.032  10.769  0.730  0.777 3.677 0.303 0.244 4.920 0.164 0.142 6.147 0.034 0.030
 77982  20  766 0.895   287.2  11.513 11.584 0.022 0.024   0.000  0.000  0.001 1.911 0.217 0.266 3.729 0.027 0.001 4.768 0.052 0.081
 78059  20  767 0.840   194.1  11.002 11.168 0.029 0.042   0.000  0.000  0.000 3.149 0.093 0.067 3.306 0.025 0.002 3.447 0.082 0.103
 78085  15  768 0.871   284.8  10.579 10.806 0.080 0.084  12.719  1.938  3.497 1.480 0.534 1.095 3.787 0.229 0.500 5.801 0.036 0.096
 78141  20  770 0.672   219.5  10.729 11.029 0.034 0.036   0.000  0.000  0.000 3.400 0.136 0.333 3.776 0.033 0.072 4.015 0.167 0.111
 78245  15  771 0.976   281.5  11.194 11.375 0.079 0.069   0.000  0.000  0.000 1.093 0.383 1.007 3.175 0.110 0.386 4.587 0.058 0.012
 78308   4  774 0.964   267.4  10.809 11.151 0.029 0.026  19.899  1.892  2.359 0.499 0.044 0.305 2.635 0.064 0.231 5.190 0.002 0.042
 78343  15  775 0.704   108.3  11.069 11.370 0.036 0.052  13.172  1.257  2.014 0.722 0.068 0.123 3.038 0.088 0.087 5.806 0.034 0.035
 78540  20  777 0.699   160.3  10.931 11.126 0.059 0.075   2.781  0.444  0.665 2.314 0.833 0.882 4.506 0.204 0.211 5.909 0.088 0.126
 78550  15  779 0.671   194.3  10.910 11.418 0.035 0.050  49.442  4.599  8.001 0.754 0.008 0.003 3.689 0.001 0.002 6.602 0.001 0.001
 78550   4  778 0.670   174.9  10.910 11.509 0.033 0.038 103.407 11.485 12.303 1.803 0.151 0.163 4.694 0.058 0.060 6.840 0.007 0.008
 78554  15  780 0.975   179.3  10.961 11.221 0.070 0.103   0.000  0.000  0.000 3.144 0.402 0.154 3.398 0.021 0.064 3.648 0.168 0.232
 78599  20  781 0.811   106.3  10.733 11.036 0.090 0.117   3.626  0.800  1.674 1.004 0.453 1.085 2.246 0.190 1.042 4.867 0.539 0.740
 78701  20  783 0.781   134.6  10.893 11.058 0.043 0.065   0.000  0.000  0.000 4.607 0.064 0.053 4.721 0.001 0.017 4.839 0.048 0.078
 78808  15  784 0.973   153.0  11.093 11.406 0.057 0.063  45.342  5.975  8.357 0.716 0.071 0.915 3.037 0.059 0.471 5.284 0.012 0.096
 78839  15  785 0.592   158.3  10.820 11.135 0.073 0.096   5.398  0.908  1.408 0.781 0.231 1.345 2.738 0.217 0.979 5.963 0.319 0.589
 78839  20  786 0.592   140.0  10.820 11.143 0.090 0.134   2.606  0.707  0.903 1.353 0.487 1.656 3.390 0.195 0.778 5.625 0.192 0.631
 78960   4  787 0.663   203.3  10.948 11.021 0.057 0.054   1.713  0.374  0.402 6.278 0.015 0.016 6.391 0.012 0.014 6.671 0.015 0.017
 78974  15  788 0.593   134.7  10.236 10.610 0.124 0.159   1.699  0.662  1.351 0.955 0.324 1.292 2.995 0.297 0.775 6.073 0.069 0.367
 78974  20  789 0.593   149.3  10.236 10.635 0.141 0.138   3.459  1.477  1.944 0.717 0.088 0.363 3.303 0.082 0.123 6.673 0.018 0.068
 79093  15  791 0.837    69.2  10.819 10.901 0.075 0.106   6.657  1.353  1.844 4.485 0.275 0.231 4.919 0.153 0.196 5.771 0.159 0.161
 79276  15  792 0.840   204.5  11.337 11.416 0.023 0.022   0.000  0.000  0.000 3.025 0.263 0.222 4.316 0.074 0.050 4.921 0.081 0.084
 79276  20  793 0.840   198.6  11.337 11.435 0.020 0.023   0.000  0.000  0.000 2.982 0.172 0.191 4.112 0.072 0.096 4.660 0.113 0.154
 79327  20  795 0.699    81.6  10.040 10.263 0.052 0.059  10.018  1.498  1.691 5.528 0.335 0.243 6.286 0.153 0.112 6.991 0.030 0.022
 79405  15  796 0.827   105.3  10.584 10.743 0.051 0.057   0.000  0.000  0.000 3.750 0.514 0.143 3.986 0.015 0.011 4.243 0.212 0.177
 79418   4  797 0.850   160.1  10.307 10.815 0.131 0.112  19.353  5.269  6.163 3.161 0.533 0.507 4.737 0.242 0.197 6.068 0.044 0.036
 79475  20  798 0.699   177.5  10.405 10.647 0.047 0.067   0.000  0.000  0.000 3.723 0.510 0.146 3.949 0.003 0.007 4.181 0.071 0.161
 79524  15  800 0.847   110.6  11.322 11.258 0.104 0.092   5.819  4.941  4.864 1.941 1.131 1.590 3.344 0.421 0.895 5.132 0.393 0.141
 79563  15  801 0.673   106.8  10.889 11.147 0.022 0.031   0.000  0.000  0.001 0.732 0.002 0.018 3.386 0.019 0.015 5.952 0.046 0.049
 79674  20  802 0.873   172.7  11.192 11.179 0.018 0.021  14.736  0.900  1.104 2.977 0.145 0.156 3.756 0.154 0.168 5.442 0.107 0.094
 79724  15  803 0.670    36.2  10.112 10.382 0.080 0.119   7.380  1.447  2.678 4.469 0.743 0.716 5.809 0.252 0.331 7.018 0.052 0.070
 79735  20  804 0.809   126.2  11.004 11.252 0.057 0.066   2.034  0.439  0.710 0.828 0.092 0.723 3.211 0.001 0.404 5.223 0.002 0.067
 79908  15  806 0.890   427.3  11.157 11.755 0.128 0.103  18.091  4.551  5.211 0.283 0.095 0.356 1.228 0.179 0.440 4.086 0.273 0.432
 79965  20  808 0.699   180.8  11.056 11.148 0.072 0.108   4.862  0.853  1.450 5.391 0.081 0.071 5.638 0.054 0.066 6.245 0.057 0.085
 80044  15  809 0.838   150.7  11.151 11.345 0.050 0.068   1.639  0.455  0.613 0.670 0.016 0.039 2.958 0.016 0.013 5.120 0.002 0.009
 80051   4  810 0.878   145.9  10.603 10.780 0.074 0.094   3.987  0.591  0.827 3.343 0.831 0.445 4.095 0.406 0.396 5.406 0.401 0.289
 80096  20  811 0.820   144.4  10.470 10.982 0.058 0.071   8.500  1.148  1.553 0.290 0.015 0.032 2.190 0.021 0.032 5.459 0.011 0.011
 80171  15  812 0.973   167.3  11.079 11.358 0.070 0.089   5.770  1.049  1.324 2.224 0.460 0.272 2.807 0.295 0.307 4.219 0.418 0.412
 80198  15  813 0.726   151.1  10.981 11.178 0.098 0.127   4.770  0.997  1.842 1.521 0.401 1.576 4.110 0.071 0.539 5.881 0.064 0.180
 80323  15  815 0.846   208.3  11.208 11.282 0.038 0.046   2.006  0.376  0.404 4.154 0.139 0.109 4.413 0.089 0.095 5.022 0.113 0.133
 80455  20  817 0.875   171.4  10.672 11.093 0.034 0.041  12.874  1.293  1.630 0.456 0.052 0.083 2.505 0.047 0.059 5.367 0.012 0.014
 80470  20  818 0.795   198.8  11.103 11.328 0.030 0.044   0.000  0.000  0.000 3.340 0.062 0.070 3.475 0.019 0.016 3.619 0.093 0.055
 80632  20  819 0.809   181.5  11.034 11.268 0.033 0.053   0.000  0.000  0.000 0.658 0.004 0.085 2.977 0.023 0.031 5.138 0.044 0.046
 80661  15  820 0.974   182.2  11.371 11.569 0.100 0.145   3.071  1.817  1.869 4.143 0.117 0.136 4.361 0.056 0.112 4.777 0.077 0.120
 80755   4  821 0.733   215.8  11.144 11.273 0.031 0.050   0.000  0.000  0.004 0.751 0.009 0.141 3.320 0.051 0.052 5.680 0.067 0.060
 80902   4  825 0.700    92.7  11.002 11.578 0.064 0.042  49.402  5.480  4.552 0.700 0.109 0.252 3.476 0.176 0.194 6.398 0.033 0.044
 80935  15  826 0.424   136.1  11.008 11.187 0.014 0.014  14.502  0.724  1.005 0.658 0.042 0.064 3.630 0.075 0.113 7.078 0.003 0.017
 81244  20  827 0.667   282.6  11.858 12.143 0.059 0.076   0.000  0.000  0.000 4.045 0.063 0.062 4.171 0.003 0.013 4.294 0.056 0.062
 83749  15  834 0.727   123.0  10.653 10.949 0.069 0.092  12.253  1.799  3.072 0.742 0.026 0.492 3.458 0.043 0.307 6.277 0.009 0.074
 83849  15  835 0.728    67.2  10.069 10.261 0.056 0.070   5.618  0.661  0.798 4.164 0.363 0.288 5.439 0.188 0.154 6.691 0.041 0.032
 83965  20  836 0.728   115.1  10.335 10.520 0.050 0.077   5.356  0.535  0.992 1.603 0.308 0.405 3.982 0.164 0.229 6.399 0.037 0.047
 84014  20  837 0.795   249.8   9.840 10.060 0.016 0.023   0.000  0.000  0.000 3.355 0.079 0.051 3.478 0.010 0.032 3.582 0.102 0.082
 84337   4  841 0.839   251.8  11.521 11.611 0.027 0.030   0.000  0.000  0.000 1.686 0.289 0.300 3.762 0.009 0.018 5.032 0.057 0.065
 84399  15  842 0.965   121.7  10.771 11.076 0.059 0.063  32.924  4.359  5.700 2.746 0.542 0.341 4.162 0.256 0.184 5.542 0.051 0.037
 84399  20  843 0.964   207.4  10.771 10.963 0.041 0.046  23.835  2.258  2.242 2.499 0.448 0.266 4.014 0.247 0.157 5.518 0.052 0.030
 84411  20  844 0.975   173.5  11.051 11.173 0.073 0.103   8.194  1.159  1.433 3.098 0.843 0.458 3.786 0.428 0.387 4.954 0.453 0.355
 84726  20  848 0.698   127.4  10.606 11.036 0.080 0.124   4.226  1.088  1.805 0.775 0.038 0.035 3.369 0.094 0.056 5.945 0.057 0.016
 84766  15  849 0.850   231.3  11.119 11.322 0.026 0.038   0.372  0.126  0.130 3.082 0.102 0.121 3.340 0.061 0.105 3.980 0.111 0.148
 84766  20  850 0.850   233.7  11.119 11.329 0.016 0.023   0.000  0.000  0.000 0.610 0.001 0.052 2.831 0.036 0.009 4.951 0.048 0.048
 84795  15  851 0.836   191.5  11.295 11.607 0.101 0.124  38.557  8.359 12.978 3.652 0.246 0.185 4.290 0.181 0.206 5.669 0.121 0.124
 84894  20  852 0.927   155.5  10.939 11.097 0.076 0.102  37.657  7.062  8.491 5.022 0.050 0.051 5.277 0.040 0.046 5.777 0.025 0.027
 85042  15  854 0.666   186.0  11.263 11.503 0.110 0.114  10.063  2.539  3.583 1.884 0.627 1.926 4.728 0.206 0.572 6.388 0.080 0.158
 85093  15  855 0.794    40.5  10.686 11.105 0.093 0.118   7.398  1.579  2.709 1.571 0.827 1.162 3.146 0.486 0.777 5.465 0.420 0.394
 85093  20  856 0.794    51.3  10.686 10.969 0.099 0.120   7.795  1.839  2.951 4.651 0.255 0.198 5.078 0.154 0.179 5.956 0.147 0.145
 85142  20  859 0.790   159.9  10.524 10.762 0.050 0.052   0.000  0.000  0.000 0.880 0.141 0.844 3.289 0.043 0.362 5.218 0.082 0.067
 85205  20  860 0.836   193.7  11.198 11.396 0.143 0.171   4.595  1.557  2.400 5.046 1.868 0.083 5.282 0.186 0.123 5.723 0.180 0.116
 85318  15  861 0.824   219.1  10.968 11.149 0.015 0.027   0.000  0.000  0.000 3.218 0.070 0.064 3.370 0.020 0.034 3.499 0.100 0.097
 85448  20  863 0.831   253.7  11.307 11.418 0.013 0.013   0.375  0.086  0.079 3.847 0.113 0.120 4.085 0.068 0.081 4.579 0.100 0.120
 85528  15  864 0.730   129.7  10.344 10.812 0.084 0.098  14.601  2.726  4.008 3.400 0.815 0.936 5.041 0.357 0.481 6.577 0.097 0.116
 85573  20  865 0.830   235.5  11.508 11.674 0.054 0.075   4.828  0.769  1.118 4.098 0.225 0.150 4.424 0.104 0.109 5.073 0.136 0.157
 85766   4  867 0.894   142.1  10.512 10.855 0.091 0.075  19.317  3.300  2.803 3.032 0.708 0.514 4.477 0.367 0.262 5.842 0.078 0.056
 85805  15  869 0.665   161.8  10.605 10.924 0.127 0.137   1.671  0.447  0.773 2.170 0.506 0.631 4.739 0.148 0.155 6.304 0.039 0.034
 85805  20  870 0.664   170.9  10.605 10.759 0.074 0.086   2.421  0.430  0.564 3.168 0.789 0.871 5.235 0.178 0.199 6.468 0.066 0.091
 85876  15  871 0.832   134.8  10.813 11.112 0.086 0.069  23.647  3.550  3.078 1.211 0.429 1.082 3.684 0.282 0.542 5.926 0.058 0.103
 85876  20  872 0.831   120.9  10.813 10.865 0.033 0.042 100.066  7.614  6.206 0.718 0.011 0.019 3.322 0.000 0.019 5.858 0.002 0.003
 85978   4  874 0.704   110.9  10.275 10.595 0.046 0.053   1.440  0.252  0.437 1.183 0.404 0.974 2.408 0.374 1.066 5.381 0.527 0.657
 86122  15  876 0.670   221.2  11.178 11.330 0.009 0.013   0.000  0.000  0.000 3.989 0.038 0.076 4.103 0.035 0.040 4.223 0.117 0.049
 86123  20  877 0.925   179.9  10.975 11.112 0.049 0.069   0.238  0.238  0.252 3.927 0.063 0.096 4.092 0.031 0.018 4.497 0.063 0.289
 86195  20  878 0.875   185.0  10.995 11.140 0.055 0.083   0.000  0.000  0.000 2.456 1.072 0.567 4.110 0.204 0.027 4.936 0.026 0.073
 86330  20  879 0.819   183.3  11.376 11.416 0.014 0.018  12.490  0.614  0.631 3.056 0.130 0.103 3.630 0.135 0.137 5.218 0.152 0.139
 86349   4  880 0.671   155.8  10.883 10.956 0.024 0.026   0.000  0.000  0.000 5.525 0.059 0.046 6.335 0.006 0.009 6.658 0.011 0.010
 86363  15  881 0.835   211.4  11.301 11.335 0.017 0.020   0.063  0.063  0.179 4.383 0.070 0.110 4.530 0.029 0.041 4.832 0.043 0.173
 86382  15  882 0.727   198.8  10.932 10.992 0.165 0.169   0.000  0.000  1.251 3.053 1.924 2.282 4.805 0.480 0.804 5.809 0.026 0.023
 86395  15  883 0.867   149.7  10.444 10.707 0.084 0.106   0.273  0.120  0.165 2.736 1.018 0.435 3.326 0.338 0.308 4.297 0.360 0.343
 86474  20  884 0.736   212.4  10.834 11.099 0.014 0.013   0.000  0.000  0.000 0.728 0.029 0.140 3.312 0.028 0.099 5.749 0.041 0.009
 86610   4  885 0.671   104.4  10.755 10.828 0.051 0.079   5.916  0.868  1.603 5.875 0.057 0.047 6.117 0.044 0.048 6.717 0.030 0.045
 86661  20  886 0.825   314.1  11.605 11.692 0.027 0.038   2.992  0.321  0.429 3.184 0.102 0.145 3.498 0.066 0.136 4.345 0.129 0.199
 86744   4  887 0.672   263.3  11.008 11.204 0.028 0.023   0.000  0.000  0.001 1.099 0.277 0.274 3.835 0.135 0.112 6.066 0.026 0.032
 86862  15  888 0.977   161.1  11.035 11.395 0.087 0.082  65.526 12.632 10.109 2.520 1.009 0.685 4.070 0.458 0.331 5.481 0.102 0.066
 86862  20  889 0.977   178.3  11.035 11.316 0.080 0.078  66.107 11.017  9.649 3.341 0.686 0.823 4.493 0.281 0.406 5.553 0.101 0.089
 86906  20  891 0.821   290.5  11.620 11.624 0.013 0.015   0.000  0.000  0.000 4.480 0.058 0.064 4.602 0.017 0.002 4.722 0.019 0.079
 86907  15  892 0.727   235.8  11.258 11.448 0.019 0.020   0.000  0.000  0.000 1.444 0.248 0.219 4.039 0.090 0.052 5.879 0.027 0.034
 86943  15  893 0.604   108.3  10.559 10.781 0.074 0.110   5.435  0.997  1.570 4.923 0.618 0.310 5.608 0.311 0.345 6.967 0.247 0.209
 86970  20  894 0.716   102.4  10.804 10.932 0.020 0.025   9.386  0.500  0.716 4.140 0.141 0.092 5.354 0.040 0.028 6.436 0.015 0.016
 86999   4  895 0.347    95.9  10.435 10.786 0.027 0.033   2.471  0.207  0.250 0.494 0.104 0.135 2.630 0.118 0.182 6.423 0.055 0.102
 87121  20  896 0.836   237.9  11.242 11.457 0.036 0.066   0.000  0.000  0.000 3.140 0.058 0.069 3.251 0.014 0.003 3.371 0.117 0.088
 87124  15  897 0.846    75.8  10.623 10.990 0.128 0.087  14.483  3.925  3.282 0.655 0.070 0.080 3.112 0.082 0.087 5.729 0.012 0.012
 87207  15  898 0.833   134.4  10.820 10.916 0.038 0.058   0.000  0.000  0.000 4.303 0.166 0.087 4.446 0.001 0.014 4.595 0.070 0.073
 87207  20  899 0.833   147.2  10.820 10.988 0.049 0.048   0.000  0.000  0.002 0.930 0.165 0.626 3.329 0.043 0.271 5.246 0.074 0.035
 87232  20  900 0.850   162.2  10.617 10.880 0.057 0.061  20.242  2.926  3.594 2.197 0.308 0.971 4.393 0.131 0.342 6.016 0.027 0.056
 87345   4  901 0.623   151.8  11.022 11.067 0.039 0.054   0.835  0.221  0.205 5.573 0.110 0.085 6.253 0.012 0.012 6.704 0.005 0.000
 87479   4  904 0.741   212.0  11.099 11.282 0.029 0.030   0.000  0.000  0.008 1.759 0.357 0.300 4.066 0.027 0.001 5.535 0.065 0.079
 87519  20  905 0.305   138.2  10.666 11.163 0.004 0.004   0.021  0.008  0.011 0.055 0.006 0.010 0.220 0.006 0.001 0.699 0.101 0.042
 87618   4  906 0.882    91.7   9.714 10.536 0.024 0.022   4.412  0.187  0.222 0.473 0.036 0.044 2.713 0.075 0.102 5.481 0.016 0.024
 87620  15  907 0.836   194.8  10.700 11.294 0.124 0.110  35.048  9.411  9.470 1.103 0.303 1.470 3.639 0.210 0.692 5.883 0.047 0.149
 87620  20  908 0.837   124.4  10.700 11.149 0.105 0.123  23.785  5.976  9.001 0.996 0.210 1.483 3.554 0.089 0.696 5.863 0.028 0.148
 87812  15  910 0.976   216.2  11.255 11.522 0.041 0.067   0.000  0.000  0.000 2.536 0.095 0.078 2.666 0.030 0.004 2.817 0.119 0.096
 87812  20  911 0.976   207.9  11.255 11.511 0.039 0.061   0.000  0.000  0.000 2.564 0.088 0.085 2.716 0.002 0.010 2.835 0.110 0.038
 87925  15  914 0.875   208.0  10.963 11.439 0.139 0.131  12.252  3.940  4.853 0.899 0.394 1.621 2.569 0.242 1.125 4.915 0.169 0.558
 87991  20  915 0.978   227.4  11.243 11.338 0.111 0.152  21.105  6.011  7.902 4.111 0.330 0.218 4.507 0.154 0.188 5.249 0.159 0.150
 88032  15  917 0.839   256.4  11.165 11.347 0.017 0.023   0.000  0.000  0.010 0.671 0.009 0.094 3.025 0.035 0.041 5.243 0.039 0.034
 88407  15  923 0.749   186.5  11.097 11.255 0.133 0.121  12.800  3.628  4.911 5.786 0.048 0.041 5.955 0.031 0.035 6.362 0.036 0.033
 88422  20  924 0.978   178.8  11.369 11.545 0.081 0.109  17.039  3.191  4.916 3.392 0.327 0.290 3.894 0.157 0.263 4.885 0.240 0.269
 88596  15  926 0.794   135.1  11.052 11.691 0.073 0.053  31.503  5.013  4.322 0.971 0.434 0.939 2.643 0.430 0.730 5.430 0.392 0.317
 88596  20  927 0.794   125.3  11.052 11.324 0.083 0.103  44.347  8.917 10.382 4.525 0.234 0.180 5.185 0.155 0.154 6.254 0.077 0.056
 88689  20  928 0.664   113.1  10.631 10.853 0.048 0.033   0.000  0.000  0.005 1.100 0.256 0.641 3.854 0.044 0.330 6.062 0.065 0.006
 88745  15  930 0.834    84.6  10.198 10.725 0.080 0.094   8.248  1.301  2.026 0.977 0.203 0.332 3.372 0.135 0.189 5.845 0.029 0.037
 88806   4  931 0.666   226.0  11.058 11.220 0.016 0.024   0.000  0.000  0.000 4.076 0.094 0.070 4.188 0.012 0.014 4.291 0.062 0.049
 88863   4  932 0.813   106.0  10.708 10.805 0.067 0.082   0.947  0.920  0.431 2.457 1.024 0.789 4.698 0.347 0.156 5.899 0.023 0.040
 89012  15  934 0.835   244.3  10.940 11.111 0.014 0.021   0.604  0.073  0.079 3.015 0.095 0.106 3.305 0.065 0.116 4.131 0.129 0.160
 89072  15  935 0.837    90.3  10.768 11.160 0.026 0.030   0.000  0.000  0.000 0.104 0.003 0.104 0.312 0.068 0.015 0.549 0.218 0.158
 89153  15  936 0.835   166.5  10.874 11.178 0.111 0.121  27.718  6.116  6.432 4.204 2.963 0.537 5.108 0.744 0.334 6.106 0.377 0.117
 89189  15  937 0.978   220.2  11.186 11.437 0.070 0.084  16.739  2.545  3.966 2.672 0.690 0.539 3.488 0.361 0.443 4.905 0.359 0.297
 89189  20  938 0.978   206.7  11.186 11.481 0.050 0.062  12.103  1.649  2.243 2.162 1.328 0.527 3.148 0.480 0.346 4.674 0.470 0.253
 89284  20  939 0.664    91.4  10.668 10.606 0.011 0.013   4.182  0.032  0.037 0.537 0.025 0.019 3.098 0.072 0.057 6.424 0.024 0.019
 89355  15  940 0.715   105.9   9.980 10.265 0.050 0.060   7.502  1.200  1.556 4.895 0.340 0.277 5.889 0.153 0.134 6.839 0.032 0.027
 89438  15  941 0.623    71.4  10.586 10.870 0.034 0.045   9.689  0.838  1.065 0.796 0.041 0.072 3.816 0.051 0.050 6.849 0.008 0.005
 89663  20  943 0.830   219.0  10.795 10.997 0.048 0.045   0.000  0.000  0.001 1.351 0.486 0.740 3.553 0.052 0.207 5.053 0.059 0.074
 89711  15  944 0.742   114.7  10.500 10.666 0.068 0.082   4.831  0.824  1.175 0.588 0.063 0.478 2.932 0.102 0.339 5.999 0.024 0.085
 89733  15  945 0.839   283.3  11.772 11.820 0.034 0.040  18.890  1.598  1.847 2.866 0.313 0.280 3.446 0.219 0.288 4.875 0.330 0.369
 90005  20  949 0.664   263.8  10.959 11.120 0.021 0.025   0.000  0.000  0.000 4.108 0.049 0.049 4.213 0.015 0.009 4.321 0.062 0.039
 90043   4  950 0.813    72.7  10.505 10.803 0.082 0.110  13.001  2.196  4.299 2.152 0.867 0.848 4.204 0.338 0.410 6.095 0.070 0.084
 90138  15  951 0.672   101.9  10.413 10.866 0.123 0.099  26.053  6.129  7.180 4.920 0.324 0.254 5.997 0.156 0.133 7.050 0.033 0.026
 90258  15  952 0.702   143.3  11.418 11.633 0.039 0.031  29.364  1.567  2.205 0.666 0.063 1.617 2.805 0.122 1.087 5.869 0.265 0.430
 90265  15  953 0.973   271.7  11.031 11.046 0.065 0.082   0.000  0.000  0.048 4.370 0.902 0.223 4.688 0.037 0.023 4.898 0.025 0.075
 90369  15  955 0.976   101.9  10.981 11.192 0.059 0.064  31.295  4.504  4.834 1.093 0.311 0.983 3.329 0.175 0.455 5.348 0.042 0.086
 90395  15  956 0.925   146.1  11.116 11.510 0.028 0.023  32.879  1.519  1.962 0.501 0.088 0.815 2.373 0.221 0.623 5.136 0.118 0.198
 90664   4  961 0.748   189.4  10.446 10.546 0.092 0.106   0.000  0.000  0.001 4.415 1.615 1.092 5.446 0.054 0.227 5.902 0.025 0.067
 90694  15  962 0.673   184.9  11.104 11.287 0.019 0.026   0.000  0.000  0.000 4.015 0.079 0.039 4.108 0.010 0.002 4.220 0.072 0.047
 90888  15  963 0.884   190.5  10.742 10.979 0.057 0.044   0.000  0.000  0.000 0.754 0.069 1.031 2.940 0.156 0.476 4.745 0.114 0.092
 90894  15  964 0.727   182.1  11.506 11.843 0.124 0.142  14.467  4.118  6.804 0.848 0.055 0.153 3.328 0.041 0.052 5.575 0.040 0.012
 91467  12  969 0.975   206.1  10.955 11.323 0.129 0.150   8.969  2.363  3.478 1.542 0.860 0.881 2.731 0.455 0.610 4.580 0.427 0.422
 91497  18  971 0.840   195.5  10.863 11.110 0.061 0.089   0.000  0.000  0.005 0.689 0.012 0.074 3.049 0.032 0.014 5.209 0.070 0.122
 91529  12  972 0.841   305.8  11.301 11.291 0.024 0.031   0.000  0.000  0.000 4.557 0.127 0.150 5.205 0.026 0.019 5.481 0.033 0.046
 91608  18  973 1.002   169.9  11.481 11.791 0.030 0.023 425.275 40.290 32.636 5.026 0.052 0.048 5.258 0.040 0.036 5.604 0.019 0.013
 91623  18  974 0.923   122.4  10.887 11.102 0.066 0.089   0.000  0.000  0.003 0.785 0.091 1.217 2.914 0.075 0.339 4.642 0.114 0.382
 91723  12  975 0.926   215.6  10.797 10.991 0.101 0.123   1.248  0.494  0.664 3.625 0.892 0.392 4.158 0.195 0.230 4.865 0.191 0.205
 91840  12  977 0.607   125.4  10.770 10.954 0.041 0.054   5.879  0.695  0.924 5.302 0.209 0.170 5.766 0.151 0.169 6.819 0.165 0.173
 91929  18  979 0.926   219.1  11.493 11.365 0.013 0.014   0.000  0.000  0.000 4.661 0.021 0.052 4.747 0.003 0.005 4.817 0.031 0.028
 92132  12  981 0.748   110.6  10.567 10.696 0.025 0.062   0.000  0.000  0.000 5.120 0.396 0.239 5.664 0.001 0.009 5.882 0.030 0.056
 92132  18  982 0.748   108.4  10.567 10.866 0.096 0.060   0.000  0.000  0.000 1.853 0.792 1.644 4.287 0.146 0.618 5.846 0.043 0.034
 92229   2  983 0.749   147.8  10.563 11.002 0.080 0.090  21.388  3.664  5.145 3.243 1.212 0.996 4.904 0.467 0.513 6.468 0.131 0.123
 92258  12  984 0.748   202.1  11.028 11.231 0.030 0.029   0.000  0.000  0.000 2.437 0.454 0.440 4.489 0.031 0.057 5.604 0.049 0.050
 92356  12  986 0.926   244.5  11.373 11.711 0.080 0.145   0.000  0.000  0.000 2.735 0.075 0.113 2.867 0.005 0.030 2.991 0.084 0.044
 92377  18  987 0.748   123.1  10.726 10.947 0.064 0.078  29.315  4.311  5.596 4.993 0.461 0.256 5.723 0.238 0.183 6.624 0.073 0.052
 92399  18  988 0.175    73.4   9.539  7.723 4.476 0.285   0.080  0.080  0.494 0.003 0.003 0.003 0.003 0.003 0.003 0.003 0.003 0.003
 92623  18  990 0.923   113.1  10.990 11.087 0.055 0.096   0.000  0.000  0.000 5.015 0.023 0.028 5.075 0.001 0.002 5.138 0.016 0.026
 92639  12  991 0.841   195.9  11.409 11.355 0.111 0.083   0.000  0.000  0.000 4.645 0.268 0.138 4.791 0.013 0.044 4.924 0.032 0.045
 92725  12  992 0.980   110.3  10.700 11.086 0.061 0.072  20.962  3.219  4.182 0.646 0.050 0.383 2.925 0.043 0.219 5.242 0.012 0.039
 92942  12  996 0.620   147.4  10.286 10.618 0.057 0.062   9.944  1.745  1.561 5.202 1.258 0.564 6.239 0.449 0.314 7.305 0.232 0.079
 92942  18  997 0.620   113.3  10.286 10.783 0.072 0.049   8.857  0.973  0.885 1.154 0.336 1.534 4.127 0.238 0.790 6.929 0.049 0.154
 92979  12  998 0.608   220.4  10.912 11.040 0.022 0.037   0.000  0.000  0.000 4.402 0.109 0.021 4.544 0.019 0.070 4.670 0.078 0.103
 92979  18  999 0.608   220.7  10.912 11.038 0.020 0.031   0.000  0.000  0.000 4.332 0.067 0.115 4.465 0.010 0.036 4.615 0.101 0.021
 93044  18 1000 0.824   177.0  10.869 11.047 0.088 0.113   0.000  0.000  0.000 4.683 0.428 0.067 4.834 0.034 0.021 4.962 0.067 0.091
 93170  12 1002 0.976   272.1  11.063 11.322 0.039 0.061   0.000  0.000  0.001 2.601 0.108 0.062 2.793 0.013 0.067 2.975 0.095 0.194
 93170  18 1003 0.977   255.8  11.063 11.302 0.045 0.058   0.000  0.000  0.003 0.682 0.041 0.244 2.812 0.016 0.108 4.650 0.055 0.035
 93267  18 1004 0.838   151.8  10.926 11.337 0.021 0.023  17.975  1.339  1.564 0.351 0.038 0.047 2.159 0.040 0.060 5.337 0.003 0.011
 93348  12 1005 0.690   148.7  10.008 10.357 0.020 0.018   1.732  0.069  0.085 0.360 0.050 0.065 2.397 0.106 0.145 5.985 0.036 0.047
 93432  18 1007 0.818   144.8  10.797 11.055 0.056 0.079   0.000  0.000  0.001 3.143 1.713 0.167 3.450 0.084 0.059 3.757 0.125 0.273
 93442  12 1008 0.795   197.3  10.966 11.179 0.040 0.045   0.000  0.000  0.000 3.003 1.212 0.468 3.806 0.017 0.195 4.482 0.361 0.664
 93473   2 1009 0.701   134.4  10.704 11.145 0.089 0.075  18.159  3.590  4.106 0.800 0.090 0.738 3.526 0.097 0.412 6.394 0.014 0.080
 93569  18 1010 0.606   246.1  11.383 11.372 0.023 0.025   0.000  0.000  0.000 5.644 0.041 0.049 5.724 0.003 0.013 5.806 0.029 0.023
 93660  18 1011 0.655   145.2  10.466 10.633 0.071 0.088   8.622  1.153  1.821 4.548 1.391 0.386 5.638 0.582 0.318 6.996 0.201 0.090
 93681  12 1013 0.607   134.9  11.014 10.971 0.036 0.058   0.000  0.000  0.000 6.574 0.059 0.057 6.671 0.003 0.009 6.760 0.026 0.030
 93681  18 1014 0.607   150.6  11.014 11.125 0.020 0.023   0.000  0.000  0.000 3.927 0.329 0.523 5.456 0.088 0.024 6.172 0.057 0.140
 93716  12 1015 0.669   168.0  11.077 11.520 0.124 0.114   5.528  2.214  2.368 1.894 0.951 1.538 3.578 0.411 0.820 5.470 0.354 0.605
 93943   2 1016 0.880   135.7  10.606 10.700 0.076 0.100   0.000  0.000  0.000 4.762 1.039 0.357 5.185 0.012 0.030 5.387 0.056 0.083
 93946  12 1017 0.925   239.3  11.160 11.404 0.036 0.062   0.000  0.000  0.000 2.785 0.084 0.106 2.914 0.003 0.036 3.046 0.090 0.035
 93946  18 1018 0.925   216.1  11.160 11.374 0.016 0.024   0.000  0.000  0.021 0.585 0.005 0.023 2.765 0.037 0.025 4.864 0.057 0.076
 94152  12 1020 0.726    84.7  10.721 11.106 0.048 0.067   4.015  0.988  1.699 0.142 0.012 0.016 1.024 0.057 0.023 4.546 0.216 0.119
 94176   2 1021 0.697   278.7  11.364 11.542 0.011 0.016   0.831  0.122  0.161 0.708 0.005 0.034 3.319 0.007 0.015 5.846 0.011 0.009
 94215  12 1022 0.979   400.6  11.284 11.721 0.145 0.138  30.127  9.793 12.177 0.743 0.326 0.967 2.178 0.318 0.723 4.554 0.231 0.357
 94442  18 1024 0.631   174.3  10.760 10.926 0.110 0.134   2.249  0.568  0.922 5.761 0.128 0.100 6.023 0.072 0.082 6.610 0.093 0.106
 94451  18 1025 0.727   215.6  11.160 11.416 0.051 0.076   0.001  0.001  0.130 0.740 0.014 0.038 3.322 0.005 0.008 5.743 0.040 0.048
 94494   2 1027 0.740   196.2  11.109 11.272 0.032 0.034   0.000  0.000  0.000 2.303 0.546 0.512 4.404 0.053 0.065 5.577 0.051 0.064
 94677  18 1028 0.977   144.8  10.839 11.301 0.094 0.130  25.705  7.566 11.533 0.556 0.029 0.664 2.550 0.019 0.412 5.069 0.004 0.076
 94726  18 1029 0.728   209.4  11.290 11.508 0.025 0.034   0.000  0.000  0.000 3.595 2.015 0.132 3.800 0.028 0.001 4.006 0.516 0.151
 94741  12 1030 0.986   183.3  10.874 10.949 0.057 0.075   0.000  0.000  0.001 4.370 0.237 0.156 4.575 0.010 0.031 4.708 0.008 0.016
 94821  18 1031 0.784   269.9  10.505 10.809 0.045 0.039  24.514  7.493  7.742 0.244 0.039 0.017 1.245 0.080 0.038 4.283 0.174 0.014
 94967  18 1033 0.924   161.0  10.854 11.131 0.050 0.056  19.889  3.288  3.571 0.552 0.039 0.088 2.843 0.033 0.033 5.393 0.002 0.012
 94982  12 1034 0.610   241.1  11.421 11.778 0.095 0.129   0.000  0.000  0.034 0.768 0.035 3.460 3.484 0.159 0.996 5.916 0.111 1.188
 95065  18 1036 0.672   148.8  10.926 11.000 0.059 0.066   0.000  0.000  0.000 4.543 0.318 0.263 5.942 0.011 0.014 6.539 0.026 0.035
 95122  18 1037 0.848   147.9  10.845 11.163 0.038 0.034   3.005  0.348  0.366 0.261 0.096 0.375 1.091 0.125 0.423 3.659 0.320 0.635
 95303  12 1040 0.882   201.3  11.260 11.474 0.036 0.038   0.000  0.000  0.000 0.669 0.032 0.362 2.903 0.055 0.225 4.892 0.069 0.012
 95323  12 1041 0.825   186.8  11.220 11.537 0.100 0.131   0.002  0.002  0.547 0.751 0.036 0.125 3.080 0.022 0.000 5.110 0.078 0.092
 95324  18 1042 0.838   225.2  10.848 10.813 0.020 0.030   0.000  0.000  0.001 5.418 0.063 0.056 5.527 0.006 0.003 5.612 0.016 0.026
 95441  12 1046 0.667   171.5  10.884 11.170 0.064 0.106   1.084  0.244  0.458 0.749 0.002 0.017 3.409 0.009 0.015 5.947 0.003 0.033
 95535  18 1048 0.966    71.3  10.363 10.655 0.066 0.079   8.496  1.341  1.995 0.900 0.180 1.035 3.203 0.102 0.507 5.346 0.020 0.102
 95640  12 1049 0.982   181.8  10.863 11.230 0.081 0.051  23.653  4.876  5.491 5.073 0.041 0.030 5.205 0.028 0.023 5.488 0.026 0.021
 95726   2 1051 0.880   232.7  10.128 10.662 0.032 0.035   3.598  0.370  0.497 0.301 0.053 0.126 1.914 0.100 0.161 5.090 0.026 0.053
 95775  12 1052 0.726   110.4  10.500 10.799 0.108 0.091   7.583  1.800  2.167 0.735 0.075 0.507 3.338 0.119 0.314 6.219 0.009 0.067
 95831  18 1054 0.969   251.2  11.497 11.823 0.063 0.056  73.433 10.355 12.954 1.487 0.870 1.063 3.087 0.476 0.695 5.147 0.322 0.225
 95941   2 1055 0.927   175.8  11.181 11.380 0.066 0.099   1.602  0.572  0.739 2.237 0.444 0.531 4.129 0.081 0.110 5.160 0.017 0.017
 95970  12 1056 0.729   178.3  10.785 10.917 0.051 0.074   1.858  0.366  0.413 4.309 0.219 0.200 4.726 0.124 0.178 5.644 0.199 0.246
 95986  12 1057 0.727   175.5  10.845 11.553 0.119 0.094  11.492  3.180  2.842 1.078 0.119 0.276 3.851 0.086 0.144 6.065 0.002 0.026
 96055  12 1058 0.925   124.3  10.769 11.128 0.072 0.089   8.559  1.953  3.492 0.466 0.083 0.134 2.105 0.108 0.122 4.780 0.010 0.029
 96179  12 1059 0.925    68.0  10.821 11.102 0.075 0.086   4.156  0.714  0.902 2.737 1.398 0.642 3.614 0.456 0.400 4.894 0.457 0.365
 96179  18 1060 0.925    81.1  10.821 11.198 0.062 0.064   2.305  0.452  0.504 0.372 0.135 0.526 1.374 0.194 0.397 3.414 0.176 0.607
 96221  12 1061 0.878   220.2  11.356 11.701 0.136 0.163   2.196  1.341  1.731 0.703 0.054 0.088 2.949 0.051 0.041 4.948 0.020 0.021
 96267  18 1062 0.968   220.7  11.260 11.457 0.050 0.056   0.000  0.000  0.003 0.980 0.271 0.598 3.041 0.023 0.211 4.559 0.058 0.037
 96327  18 1065 0.725   224.3  11.092 11.297 0.030 0.019   0.672  0.107  0.115 0.910 0.155 0.443 3.445 0.009 0.241 5.613 0.004 0.018
 96346  18 1066 0.611   225.4  11.206 11.348 0.014 0.021   0.000  0.000  0.000 4.379 0.083 0.043 4.504 0.005 0.012 4.639 0.074 0.068
 96444  12 1067 0.706   158.3  10.976 11.207 0.041 0.052  18.029  1.716  2.487 4.490 0.266 0.222 5.145 0.204 0.217 6.438 0.153 0.134
 96444  18 1068 0.706   176.1  10.976 11.265 0.040 0.051  40.316  4.782  6.052 3.139 0.728 0.607 4.953 0.352 0.311 6.691 0.078 0.066
 96616  12 1070 0.838   222.4  11.202 11.283 0.025 0.032   0.000  0.000  0.010 4.387 0.062 0.055 4.496 0.007 0.000 4.609 0.055 0.063
 96616  18 1071 0.838   199.9  11.202 11.203 0.031 0.039   0.000  0.000  0.000 4.503 0.270 0.305 4.912 0.013 0.017 5.129 0.056 0.084
 96617  18 1072 0.727   281.9  11.865 11.933 0.004 0.005   0.000  0.000  0.000 3.731 0.081 0.065 3.834 0.001 0.023 3.940 0.059 0.017
 96621   2 1073 0.713   237.8  11.037 11.361 0.044 0.081   0.278  0.195  0.163 0.684 0.007 0.018 3.196 0.032 0.010 5.624 0.037 0.053
 96690  18 1074 0.977   142.8  10.968 11.329 0.104 0.095  36.466  7.880  9.043 0.696 0.088 0.641 2.979 0.081 0.347 5.257 0.013 0.072
 96777  18 1075 0.610   131.3  10.224 10.904 0.064 0.043  16.550  2.472  2.491 0.957 0.071 0.119 4.056 0.056 0.072 6.969 0.006 0.015
 96792  12 1076 0.696   129.7   9.970 10.358 0.104 0.137   8.893  2.685  4.812 5.426 0.474 0.490 6.212 0.179 0.239 6.953 0.047 0.063
 96805   2 1077 0.612   129.6  10.644 11.125 0.112 0.094   8.843  2.196  2.674 0.581 0.060 0.167 2.877 0.048 0.151 6.335 0.009 0.061
 96860  12 1079 0.826   218.3  11.089 11.178 0.019 0.033   0.129  0.069  0.095 3.837 0.209 0.128 4.066 0.100 0.095 4.514 0.121 0.161
 96923   2 1080 0.880   221.9  10.773 10.982 0.050 0.065  24.267  3.496  5.161 5.328 0.044 0.038 5.532 0.033 0.033 5.961 0.025 0.024
 97033  12 1081 0.793   179.0  10.744 11.057 0.158 0.155   0.000  0.000  0.000 3.288 1.675 0.695 3.866 0.172 0.192 4.273 0.176 0.127
 97200  18 1084 0.796   249.5  11.274 11.618 0.111 0.141   2.427  0.682  1.107 3.326 0.207 0.331 3.769 0.108 0.278 4.665 0.109 0.358
 97203  12 1085 0.662   302.6  11.287 11.558 0.005 0.006   0.000  0.000  0.000 3.202 0.037 0.110 3.319 0.051 0.042 3.446 0.140 0.014
 97221  18 1086 0.957   145.5  10.705 10.911 0.056 0.081   0.000  0.000  0.000 2.520 0.284 0.135 2.718 0.016 0.007 2.914 0.096 0.165
 97245  12 1087 0.671   144.9  10.805 11.039 0.102 0.099   5.584  1.536  1.989 1.351 0.633 1.616 3.323 0.365 1.033 6.003 0.365 0.445
 97310   2 1089 0.944   145.2  10.736 10.841 0.085 0.131   0.000  0.000  0.000 4.851 0.028 0.061 4.940 0.001 0.008 5.016 0.020 0.031
 97330  18 1090 0.656   154.0  10.589 10.667 0.081 0.060   6.769  1.000  0.819 1.053 0.276 1.576 3.933 0.209 0.829 6.705 0.049 0.170
 97423  12 1092 0.696   171.5  10.875 11.164 0.017 0.016   1.153  0.079  0.067 0.165 0.052 0.188 0.725 0.038 0.213 2.781 0.149 0.739
  9746  16   23 0.706   139.9  10.296 10.542 0.194 0.104   5.137  1.676  1.229 1.323 0.405 3.923 4.056 0.107 1.987 6.466 0.149 0.394
 97516   2 1094 0.926   123.0  10.594 10.801 0.060 0.060  20.017  2.655  3.391 2.926 0.667 0.605 4.473 0.271 0.265 5.749 0.053 0.045
 97666  18 1095 0.846   237.8  10.856 11.199 0.110 0.090  21.182  5.067  4.987 0.613 0.059 0.231 3.000 0.076 0.165 5.685 0.014 0.025
 97669  18 1096 0.610   173.6  10.939 11.174 0.084 0.103  13.847  2.372  2.750 3.596 2.450 1.475 5.315 0.848 0.781 7.030 0.603 0.277
 97745   2 1097 0.713   185.6  10.919 11.239 0.056 0.084   0.261  0.237  0.175 0.738 0.003 0.109 3.244 0.052 0.010 5.535 0.050 0.054
 97918  18 1100 0.729   172.0  10.919 11.230 0.132 0.145   0.000  0.000  0.337 0.769 0.029 0.082 3.334 0.001 0.001 5.631 0.089 0.074
 97931  12 1101 0.696   261.5  11.564 11.705 0.004 0.005   0.000  0.000  0.000 3.901 0.050 0.050 4.008 0.027 0.016 4.110 0.093 0.039
 97948  18 1102 0.878   185.8  11.275 11.495 0.142 0.132   1.472  1.472  4.493 0.801 0.077 0.557 3.181 0.039 0.217 5.188 0.073 0.094
 97994   2 1103 0.983   221.2  11.204 11.442 0.100 0.107   0.957  0.957  1.139 1.184 0.375 2.598 3.024 0.080 1.107 4.394 0.036 0.111
 98016  12 1104 0.825   183.7  11.225 11.439 0.057 0.065   3.118  0.395  0.537 2.533 0.548 0.364 3.112 0.276 0.330 4.367 0.436 0.536
 98104  12 1105 0.982   223.8  10.981 11.202 0.086 0.136   0.000  0.000  0.000 3.091 0.419 0.584 3.906 0.051 0.059 4.272 0.076 0.085
 98227   2 1107 0.901    96.1  10.885 11.235 0.099 0.108  29.742  6.365  8.771 0.818 0.159 0.993 3.251 0.110 0.503 5.569 0.018 0.105
 98416   2 1109 0.897   136.6  10.847 11.070 0.106 0.147   4.050  0.852  1.579 1.630 0.906 0.805 2.728 0.540 0.680 4.703 0.626 0.553
 98465  12 1110 0.880   187.2  10.983 11.105 0.079 0.102   0.000  0.000  0.001 3.440 0.644 0.684 4.686 0.003 0.086 5.237 0.034 0.071
 98465  18 1111 0.880   230.1  10.983 11.222 0.063 0.095   0.000  0.000  0.000 0.979 0.184 0.426 3.374 0.066 0.172 5.224 0.026 0.024
 98480  12 1112 0.882   148.3  10.935 11.094 0.127 0.132  11.500  2.894  3.954 3.223 1.283 0.545 4.143 0.453 0.430 5.536 0.357 0.222
 98504  18 1114 0.745   174.3  11.047 11.227 0.077 0.121  11.695  2.078  3.372 4.862 0.101 0.110 5.231 0.073 0.106 6.106 0.083 0.107
  9912  16   24 0.968   253.1  10.763 10.958 0.037 0.055   0.000  0.000  0.000 3.083 0.264 0.151 3.264 0.011 0.045 3.437 0.078 0.060


==> p_mrt_full.dat <==
Title: A census of star formation histories of massive galaxies at 0.6 < z < 1 from spectro-photometric modeling using Bagpipes and Prospector
Authors: Yasha Kaushal et. al.
Table: PROSPECTOR - Spectro-photometric modeling results
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  6  I6     ---    ID          Object ID (LEGA-C catalog)
  8- 10  I3     ---    MASK        [1/102] Object Mask (LEGA-C catalog)
 12- 15  I4     ---    ID_LEGAC    [1/4077] Object survey ID (LEGA-C catalog)
 17- 21  F5.3   ---    Z_SPEC      [0.1/1.76] Spectroscopic redshift (LEGA-C catalog)
 23- 28  F6.1   ---    SIGMA_STARS [0.2/1000.0] Stellar velocity dispersion in km/s (LEGA-C catalog)
 30- 36  F7.3   ---    LOGM_MEDIAN [-99.0/12.02] Stellar mass estimate from photometry only fits (LEGA-C catalog) - this mass is used to bin galaxies in this paper
 38- 43  F6.3   ---    M50         [8.62/12.0] Fit derived median stellar mass in units of (log(M*/Msol))
 45- 49  F5.3   ---    M_lower     50th - 16th percentile of fit derived mass posteriors
 51- 55  F5.3   ---    M_upper     84th - 50th percentile of fit derived mass posteriors
 57- 64  F8.3   ---    SFR         [0.0/3149.01] Fit derived median instantaneous star formation rate in units of (Msol/year)
 66- 73  F8.3   ---    SFR_m       [0.0/3131.8] 50th - 16th percentile of fit derived SFR posteriors
 75- 82  F8.3   ---    SFR_p       [0.06/8597.93] 84th - 50th percentile of fit derived SFR posteriors
 84- 88  F5.3   ---    t10         [0.05/6.87] median 10% formation time (forward in time)
 90- 94  F5.3   ---    t10m        50th - 16th percentile of 10% formation time (forward in time)
 96-100  F5.3   ---    t10p        84th - 50th percentile of 10% formation time (forward in time)
102-106  F5.3   ---    t50         [0.23/7.37] median 50% formation time (forward in time)
108-112  F5.3   ---    t50m        50th - 16th percentile of 50% formation time (forward in time)
114-118  F5.3   ---    t50p        84th - 50th percentile of 50% formation time (forward in time)
120-124  F5.3   ---    t90         [0.42/7.88] median 90% formation time (forward in time)
126-130  F5.3   ---    t90m        50th - 16th percentile of 90% formation time (forward in time)
132-136  F5.3   ---    t90p        84th - 50th percentile of 90% formation time (forward in time)
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
  3945  16    1 0.928  182.6  11.021 11.168 0.028 0.042    3.302    1.138   12.148 0.696 0.070 0.238 3.291 0.122 0.006 5.485 0.358 0.017
  4121  16    2 0.670  356.7  10.698 10.712 0.067 0.065    2.986    1.747    3.491 0.661 0.047 0.106 3.011 0.088 0.168 6.199 0.350 0.016
  4748  16    4 0.844  149.7  10.660 10.868 0.038 0.027    2.441    1.607    7.176 0.603 0.053 0.101 2.921 0.255 0.088 5.823 0.477 0.269
  4792  16    5 0.605   92.0  10.663 10.995 0.078 0.057    3.097    1.560    7.430 0.759 0.029 0.209 3.748 0.323 0.143 6.760 0.129 0.115
  4949  16    6 0.668  169.8  10.800 11.082 0.023 0.021    0.106    0.104    3.731 0.484 0.038 0.106 2.813 0.145 0.024 5.380 0.051 0.078
  5309  16    8 0.672  167.1  11.137 11.181 0.084 0.096    7.700    6.082    9.225 0.939 0.027 0.027 4.030 0.199 0.366 6.700 0.065 0.184
  5568  16    9 0.220   85.2  10.316 10.861 0.000 0.077    0.062    0.036    0.121 0.530 0.061 0.147 3.586 0.098 0.287 6.824 0.008 0.048
  5786  16   10 0.846  330.5  11.294 11.413 0.000 0.000    5.795    2.366    5.879 0.655 0.011 0.000 2.234 0.101 0.050 4.040 0.912 0.326
  5882  16   11 0.724  125.8  11.424 11.613 0.024 0.020    4.820    1.158   16.581 0.728 0.047 0.103 2.750 0.247 0.209 5.469 0.466 0.404
  6057  16   12 0.673   88.3  10.519 10.828 0.062 0.057    5.686    3.944    5.504 0.909 0.090 0.069 4.571 0.059 0.069 7.039 0.056 0.166
  6159  16   13 0.885  177.3  10.911 11.544 0.056 0.186    0.487    0.315    3.728 0.432 0.023 0.082 2.101 0.094 0.066 4.012 0.451 0.049
  6311  16   14 0.897  133.4  10.548 11.274 0.054 0.036   17.425    9.334   24.012 0.874 0.007 0.053 3.568 0.360 0.361 7.007 0.202 0.380
  6556  16   15 0.842  235.0  11.079 11.671 0.073 0.085    1.322    0.906    3.596 0.569 0.094 0.010 2.387 0.006 0.053 4.724 0.094 0.092
  6859  16   16 0.970  246.4  11.412 11.523 0.041 0.049    2.476    1.374    9.568 0.761 0.093 0.128 3.368 0.202 0.184 5.169 0.059 0.076
  6890  16   17 0.961  231.0  11.295 11.466 0.040 0.037    0.698    0.303    5.480 0.648 0.099 0.098 2.447 0.030 0.127 4.506 0.160 0.138
  7002  16   18 0.961  117.4  10.841 11.203 0.030 0.027    1.809    0.844    5.821 0.566 0.084 0.135 2.329 0.008 0.096 4.750 0.191 0.055
  7419  16   19 0.972  165.9  11.397 11.798 0.047 0.095   65.762   41.131   89.012 0.741 0.042 0.076 3.340 0.471 0.327 7.014 0.208 0.025
  7526  16   20 0.895  274.2  11.070 11.345 0.037 0.047    0.074    0.071    4.114 0.424 0.070 0.075 1.900 0.084 0.018 3.371 0.282 0.058
  7760  16   21 0.967  250.4  11.492 11.775 0.036 0.032    3.291    1.172   10.620 0.526 0.037 0.044 2.175 0.066 0.055 4.325 0.287 0.095
  9746  16   23 0.706  139.9  10.296 10.559 0.069 0.068    4.045    2.759    7.956 1.182 0.234 0.133 4.839 0.498 0.307 7.058 0.033 0.310
  9912  16   24 0.968  253.1  10.763 11.001 0.050 0.306    0.344    0.298    3.364 0.593 0.144 0.124 2.668 0.277 0.027 4.625 0.010 0.049
 10224  16   25 0.832  117.6  10.880 11.006 0.065 0.066    5.350    3.012   22.888 0.773 0.052 0.221 3.499 0.126 0.082 6.198 0.677 0.229
 10462  16   26 0.710   69.4  10.390 10.644 0.082 0.054    1.836    0.926    4.006 0.784 0.073 0.221 4.301 0.477 0.191 6.597 0.023 0.148
 10902  16   27 0.710  139.3  11.092 11.375 0.036 0.065    5.172    3.216    6.881 0.431 0.021 0.126 2.668 0.091 0.059 5.681 0.151 0.241
 11227  16   28 0.825  207.3  10.877 11.135 0.031 0.045    0.459    0.185    2.800 0.410 0.028 0.094 2.383 0.099 0.099 4.755 0.253 0.015
 11644  16   29 1.041  139.5  10.802 10.984 0.066 0.059   10.893    5.254   22.971 0.928 0.062 0.191 4.104 0.021 0.022 6.855 0.222 0.009
 12981  16   32 0.957  106.8  11.114 11.367 0.052 0.056   17.034    8.607   23.862 0.799 0.057 0.198 3.637 0.020 0.052 6.454 0.268 0.164
 13315  16   34 0.858  146.3  10.949 11.057 0.058 0.052   15.140   10.962    9.271 0.813 0.043 0.015 4.592 0.118 0.728 7.227 0.053 0.185
 13570  16   35 0.971  149.1  11.062 11.657 0.035 0.134    6.579    3.081   17.699 0.475 0.018 0.116 2.532 0.191 0.021 4.813 0.567 0.078
 13719  16   36 0.975  158.6  10.642 10.894 0.176 0.041    8.136    4.268   18.348 0.971 0.042 0.102 4.168 0.152 0.192 6.848 0.212 0.224
 14375  16   38 0.828  268.9  11.172 11.573 0.037 0.039    0.270    0.169    2.740 0.506 0.056 0.144 2.307 0.007 0.214 4.465 0.131 0.409
 14729  16   39 0.864  241.8  11.179 11.338 0.054 0.063   52.938   38.860   47.149 1.062 0.024 0.010 4.692 0.084 0.028 7.470 0.025 0.052
 25243  17   43 0.629  124.2  11.184 11.328 0.025 0.030    1.607    0.360    5.543 0.827 0.124 0.307 3.328 0.021 0.506 5.957 0.166 0.110
 25285  16   47 0.612  154.7  11.010 11.205 0.018 0.021    0.074    0.046    2.232 0.441 0.013 0.130 2.662 0.152 0.145 5.305 0.437 0.115
 25343  14   48 0.695  163.6   9.916 10.497 0.066 0.062    6.480    4.529    6.420 0.767 0.095 0.065 3.487 0.276 0.248 7.463 0.077 0.028
 25361  14   49 0.793   69.9  10.630 11.149 0.072 0.074    5.360    4.095    5.228 0.730 0.065 0.088 2.990 0.126 0.123 6.163 0.110 0.324
 25457  16   50 0.892  140.0  10.670 11.101 0.100 0.087   10.185    7.331    8.235 0.700 0.161 0.125 3.854 0.062 0.132 6.956 0.029 0.227
 25607  17   53 0.970  163.4  10.704 10.964 0.097 0.078   21.320   13.658   23.111 0.988 0.093 0.035 4.409 0.027 0.393 7.346 0.031 0.095
 25734  17   56 0.851  135.1  11.241 11.515 0.059 0.065   27.826   19.059   29.890 0.845 0.068 0.108 3.574 0.067 0.091 6.712 0.169 0.298
 25734  19   57 0.851   92.5  11.241 11.631 0.077 0.020   34.838   24.018   27.626 0.865 0.088 0.082 4.003 0.020 0.223 6.981 0.071 0.247
 25743  14   58 0.671  106.7  10.026 10.460 0.055 0.062    4.749    2.088   17.574 1.449 0.271 0.050 5.302 0.203 0.189 7.296 0.179 0.078
 25994  14   62 0.844  139.2  10.898 11.164 0.050 0.067    1.670    0.837    4.691 0.653 0.097 0.168 2.694 0.026 0.008 4.974 0.135 0.015
 26080  17   64 0.736  148.5  10.955 11.144 0.044 0.049    0.225    0.151    2.981 0.549 0.044 0.102 2.406 0.146 0.007 4.623 0.675 0.257
 26116  16   65 0.981  242.5  11.542 11.717 0.046 0.050    4.583    1.934   11.894 0.501 0.060 0.061 2.233 0.101 0.133 4.386 0.296 0.188
 26232  17   67 0.772   93.0  10.500 10.729 0.054 0.046   13.745    9.100   12.797 2.135 0.920 0.696 5.712 0.437 0.091 7.515 0.050 0.044
 26283  16   68 0.838  172.2  11.362 11.558 0.020 0.018    3.365    1.600   12.617 0.553 0.009 0.153 2.620 0.164 0.186 5.160 0.185 0.053
 26292  14   69 0.886  262.8  10.953 11.215 0.015 0.019    0.188    0.148    3.143 0.394 0.001 0.130 1.991 0.084 0.016 3.589 0.432 0.633
 26292  16   70 0.887  247.6  10.953 11.317 0.047 0.053    0.367    0.280    2.734 0.322 0.035 0.077 2.156 0.007 0.060 4.418 0.138 0.094
 26357  19   72 0.706  184.0  10.790 11.084 0.026 0.055    1.237    0.907    2.317 0.354 0.034 0.047 2.636 0.084 0.007 5.268 0.012 0.034
 26436  14   73 0.529  135.1  10.337 10.545 0.451 0.079    1.240    0.930    2.067 0.710 0.146 0.116 3.951 0.157 0.171 7.178 0.036 0.037
 26438  14   74 0.671  204.0  11.000 11.308 0.011 0.021    0.139    0.096    1.948 0.617 0.053 0.300 2.699 0.024 0.093 5.305 0.036 0.421
 26488  16   77 0.622  211.5  11.116 11.294 0.025 0.038    2.533    0.923    4.760 0.239 0.020 0.097 2.388 0.001 1.010 5.586 0.254 0.121
 26557  17   78 0.733  107.5  11.092 11.448 0.071 0.087    3.918    2.053   10.566 0.571 0.094 0.177 2.811 0.123 0.082 5.664 0.256 0.062
 26693  19   81 0.736  159.4  10.760 10.939 0.041 0.063    0.257    0.171    2.409 0.546 0.066 0.068 2.399 0.172 0.003 4.512 0.795 0.151
 26745  16   82 0.579  134.7  10.495 10.946 0.099 0.201    2.031    1.172    6.037 0.556 0.070 0.168 4.241 0.490 0.548 7.010 0.020 0.010
 26794  14   83 0.905  144.9  10.719 11.122 0.161 0.081   14.366    9.211    8.407 0.800 0.085 0.158 3.575 0.040 0.305 7.175 0.039 0.108
 26836  17   85 0.629  136.9  10.301 10.667 0.195 0.063    6.829    4.980   10.236 0.976 0.068 0.132 4.313 0.003 0.345 7.487 0.079 0.111
 26978  17   87 0.851  154.5  10.868 11.121 0.053 0.072    1.647    0.715    7.107 0.577 0.002 0.130 2.774 0.184 0.096 5.301 0.445 0.072
 27062  17   91 0.663  176.3  11.231 11.494 0.022 0.034    0.124    0.117    3.011 0.583 0.019 0.212 2.532 0.132 0.028 4.605 0.623 0.516
 27068  14   92 0.678  179.2  11.100 11.396 0.065 0.057    0.161    0.112    1.714 0.576 0.052 0.076 2.770 0.037 0.156 5.340 0.148 0.195
 27265  14   94 0.733  272.3  10.956 11.246 0.024 0.025    0.154    0.127    1.227 0.410 0.003 0.169 2.230 0.098 0.107 4.067 0.424 0.626
 27328  17   96 0.736  183.0  11.060 11.418 0.040 0.066    1.444    0.781    5.007 0.577 0.054 0.075 2.540 0.074 0.051 5.015 0.306 0.058
 27328  19   97 0.736  186.7  11.060 11.492 0.057 0.048    0.974    0.539    2.878 0.473 0.058 0.111 2.707 0.024 0.035 5.430 0.038 0.223
 27426  14   98 0.809  166.2  10.831 11.075 0.052 0.074   15.696    8.736   12.522 0.914 0.128 0.107 4.186 0.001 0.069 7.292 0.042 0.094
 27460  16  100 0.739  137.6  10.665 11.059 0.075 0.124    1.605    0.999    3.286 0.586 0.055 0.194 2.812 0.066 0.015 5.537 0.108 0.166
 27659  16  102 0.990  211.1  11.132 11.513 0.072 0.076    0.602    0.340    4.278 0.457 0.053 0.129 1.961 0.080 0.047 3.728 0.456 0.132
 27690  19  103 0.925  166.4  10.788 11.223 0.223 0.068    6.399    5.214    9.536 0.585 0.182 0.072 2.831 0.028 0.042 6.375 0.281 0.217
 27713  17  104 0.368  120.6  10.966 10.989 0.047 0.043    2.846    2.194    6.661 0.907 0.132 0.143 3.998 0.055 0.025 7.173 0.003 0.020
 27713  19  105 0.368   82.8  10.966 10.988 0.054 0.047    3.410    2.622    6.076 0.946 0.141 0.141 4.234 0.002 0.047 7.291 0.017 0.001
 27741  14  106 0.706  186.9  10.954 11.206 0.015 0.015    0.438    0.233    2.430 0.537 0.170 0.244 2.484 0.099 0.025 4.715 0.107 0.461
 27797  14  107 0.968  263.4  11.169 11.476 0.066 0.058    4.837    2.866    7.030 0.565 0.096 0.074 2.738 0.127 0.210 4.769 0.204 0.079
 27957  17  109 1.023   85.6  10.716 11.840 0.054 0.054  231.153  210.452  791.379 1.928 1.010 0.414 6.195 0.303 0.190 7.639 0.061 0.038
 28012  14  110 0.636  124.0  10.293 10.617 0.071 0.064    1.361    0.813    1.490 0.650 0.026 0.198 3.551 0.109 0.214 6.695 0.053 0.246
 28041  16  111 0.809  216.4  11.157 11.477 0.000 0.000    1.283    0.584    2.491 0.308 0.028 0.086 2.062 0.207 0.196 3.966 0.825 0.101
 28062  17  112 0.774  174.0  11.069 11.429 0.045 0.080   12.885    8.528   10.343 0.862 0.090 0.017 3.858 0.064 0.254 6.416 0.101 0.300
 28062  19  113 0.774  149.3  11.069 11.551 0.054 0.062   12.073    8.761    9.995 0.679 0.058 0.146 3.534 0.001 0.016 6.383 0.049 0.269
 28094  16  114 0.945   90.0  11.117 11.539 0.133 0.062   13.142    9.123   16.323 0.586 0.036 0.106 2.744 0.002 0.072 5.904 0.280 0.406
 28099  14  115 0.733  128.3  10.108 10.722 0.094 0.060    1.634    1.334    1.708 0.680 0.059 0.040 2.805 0.074 0.002 5.686 0.273 0.127
 28161  17  116 0.737  194.7  10.594 10.832 0.036 0.040    1.980    1.099    5.128 0.465 0.050 0.184 2.734 0.162 0.024 5.748 0.177 0.363
 28202  16  118 0.917  141.1  10.839 11.103 0.057 0.058    0.927    0.397    6.578 0.629 0.074 0.192 2.475 0.158 0.050 4.802 0.483 0.133
 28512  16  122 0.623  100.5  10.821 11.242 0.047 0.048    7.833    5.053    5.340 1.029 0.101 0.177 4.234 0.076 0.037 6.769 0.035 0.163
 28585  14  123 0.893   95.3  10.640 10.915 0.051 0.041   11.060    7.367    8.808 1.258 0.217 0.158 4.808 0.284 0.311 7.261 0.012 0.132
 28616  17  124 0.680  115.5  10.732 11.125 0.071 0.079    8.275    4.503   12.386 0.903 0.081 0.210 3.561 0.063 0.095 6.718 0.117 0.200
 28639  14  125 0.809   96.9  10.371 10.496 0.157 0.000   48.417   36.531   54.269 2.662 0.175 2.314 6.918 0.016 0.087 7.784 0.003 0.017
 28697  16  126 0.893  212.1  11.216 11.516 0.036 0.030    0.862    0.488    4.782 0.337 0.024 0.043 2.245 0.090 0.092 4.469 0.200 0.114
 28706  19  127 0.664  148.4  10.158 10.678 0.059 0.059    4.623    2.440    3.206 0.886 0.132 0.180 4.074 0.071 0.011 7.063 0.033 0.013
 28731  16  128 0.896  131.2  10.813 11.157 0.084 0.077    1.747    1.196    4.554 0.346 0.023 0.027 2.046 0.016 0.039 4.140 0.222 0.087
 28792  17  129 0.710  177.0  10.638 10.992 0.052 0.065   13.378    9.643    8.162 0.880 0.091 0.130 4.166 0.028 0.001 7.200 0.022 0.192
 28945  19  130 0.681  272.5  10.873 11.037 0.020 0.012    0.471    0.140    1.777 0.267 0.004 0.084 2.343 0.123 0.170 5.142 0.318 0.262
 28948  14  131 0.733  114.5  10.619 11.031 0.067 0.058    4.186    2.467    5.407 0.523 0.017 0.163 3.081 0.055 0.133 6.148 0.199 0.073
 29008  17  133 0.664  209.8  11.046 11.447 0.068 0.054    0.608    0.403    1.653 0.490 0.088 0.010 2.690 0.001 0.149 5.297 0.171 0.189
 29014  16  134 0.702   85.7  10.159 10.532 0.063 0.076    3.825    2.607    2.300 0.841 0.079 0.114 3.916 0.082 0.061 7.152 0.022 0.178
 29183  17  136 0.828   95.9  10.332 10.592 0.039 0.074    3.377    1.806   10.639 0.896 0.104 0.158 4.555 0.175 0.127 6.675 0.395 0.206
 29229  19  137 0.831  134.6  10.729 10.905 0.057 0.063    5.251    2.726   12.725 0.924 0.176 0.217 4.151 0.101 0.106 6.237 0.434 0.081
 29244  16  138 0.673  168.0  10.504 10.866 0.047 0.093   11.776    8.966   11.376 0.905 0.166 0.022 4.005 0.099 0.469 7.009 0.003 0.380
 29329  14  139 0.918  184.2  11.464 11.532 0.062 0.077    8.391    5.162    8.220 0.667 0.080 0.144 3.451 0.069 0.162 5.595 0.173 0.064
 29406  17  141 0.738  152.5  10.850 11.083 0.042 0.062    0.081    0.060    2.296 0.649 0.157 0.244 3.076 0.203 0.175 5.428 0.004 0.130
 29475  19  145 0.829  263.4  11.034 11.310 0.024 0.027    0.663    0.320    3.583 0.316 0.021 0.061 2.081 0.107 0.103 4.181 0.440 0.020
 29494  14  146 0.858   98.0  10.625 10.796 0.059 0.065    4.543    2.173   12.662 0.832 0.089 0.155 3.801 0.002 0.039 6.324 0.528 0.060
 29595  16  147 0.970  252.6  11.137 11.189 0.072 0.048   10.934    6.108    8.019 0.690 0.079 0.101 3.265 0.096 0.432 7.138 0.038 0.195
 29691  14  148 0.920  210.6  11.273 11.575 0.043 0.053    1.725    0.919    5.528 0.227 0.054 0.022 1.723 0.110 0.089 3.423 0.320 0.082
 29691  16  149 0.920  215.8  11.273 11.505 0.055 0.063    2.615    1.470    5.963 0.222 0.019 0.050 1.834 0.060 0.237 4.061 0.473 0.363
 29906  17  152 0.677   74.1  10.084 10.388 0.077 0.053    2.836    1.916    1.814 0.869 0.144 0.162 4.396 0.401 0.007 7.141 0.080 0.239
 29906  19  153 0.677   79.9  10.084 10.515 0.053 0.048    4.438    3.866    4.468 1.114 0.125 0.016 5.284 0.159 0.609 7.383 0.036 0.196
 29973  16  154 0.912  179.3  10.827 10.966 0.070 0.070    6.711    4.704    8.762 0.739 0.045 0.118 3.420 0.184 0.038 6.688 0.199 0.310
 30085  14  157 0.920  363.3  10.490 10.566 0.039 0.036    1.112    0.632    1.310 0.621 0.088 0.032 2.864 0.030 0.184 5.541 0.149 0.044
 30094  17  158 0.843  140.0  10.794 11.141 0.053 0.060   12.989    8.788   13.377 0.757 0.066 0.089 3.642 0.180 0.258 7.076 0.114 0.033
 30143  14  159 0.972  219.6  10.773 10.602 0.285 0.027   24.771   17.514  101.425 1.712 0.823 0.147 6.222 0.326 0.118 7.644 0.065 0.024
 30265  14  160 0.892  188.9  11.152 11.181 0.074 0.064    4.445    3.147    3.944 0.548 0.021 0.022 2.320 0.068 0.082 5.247 0.206 0.297
 30274  17  161 0.968  305.7  11.731 11.971 0.024 0.018    1.296    0.672    7.946 0.331 0.063 0.058 1.960 0.019 0.101 3.911 0.294 0.155
 30294  14  162 0.993  177.4  10.808 10.508 0.064 0.394   28.079   17.827   19.917 2.300 0.621 0.499 6.187 0.135 0.042 7.637 0.027 0.008
 30315  17  163 1.024  229.0  11.100 11.376 0.120 0.142    3.423    1.973    9.676 0.397 0.047 0.086 2.096 0.055 0.037 4.316 0.433 0.024
 30354  14  164 0.976  253.8  11.149 11.415 0.018 0.028    0.225    0.112    2.558 0.402 0.059 0.068 1.862 0.080 0.010 3.319 0.561 0.068
 30391  16  166 0.895  198.7  11.227 11.306 0.140 0.032    1.099    0.629    5.352 0.654 0.111 0.112 2.512 0.009 0.137 4.811 0.124 0.008
 30406  19  167 0.664  138.3  10.633 10.806 0.069 0.067    0.535    0.343    1.616 0.429 0.050 0.107 2.828 0.037 0.128 5.681 0.187 0.034
 30660  19  171 0.753  214.2  10.910 11.230 0.098 0.089    1.861    1.307    4.286 0.679 0.020 0.096 2.845 0.025 0.003 5.342 0.065 0.053
 30707  14  172 0.686   70.0  10.289 10.683 0.049 0.096    3.995    2.240    6.268 0.624 0.106 0.205 3.651 0.110 0.194 7.001 0.000 0.177
 30775  16  173 0.894  140.7  11.464 11.683 0.039 0.048    5.962    3.044    8.567 0.492 0.050 0.140 2.566 0.042 0.032 4.859 0.118 0.039
 30948  19  174 0.695  122.4  10.298 10.712 0.112 0.055    5.298    3.656    4.512 1.171 0.228 0.110 4.594 0.255 0.515 7.071 0.016 0.279
 30968  14  175 0.671  126.9  10.930 11.089 0.077 0.064    3.268    2.368    3.365 0.831 0.131 0.116 3.543 0.029 0.050 6.352 0.067 0.120
 31026  14  176 0.739  187.7  10.639 11.224 0.090 0.085   13.111   10.001   18.347 0.747 0.040 0.002 3.340 0.257 0.082 6.588 0.244 0.330
 31140  17  177 0.710  130.4  11.054 11.350 0.047 0.058    6.870    4.261    5.951 0.853 0.188 0.162 4.194 0.433 0.381 6.359 0.022 0.075
 31349  14  180 0.711   86.4   9.646 10.663 0.137 0.017    6.338    3.741   24.089 1.234 0.048 0.227 5.383 0.015 0.522 7.524 0.108 0.014
 31406  14  181 0.811  122.1  10.190 10.536 0.000 0.160   23.830   17.862   32.760 1.414 0.105 0.041 5.870 0.034 0.416 7.564 0.016 0.081
 31409  16  182 0.868  132.9  10.439 10.689 0.063 0.329    9.541    4.534   22.326 0.751 0.020 0.095 4.293 0.075 0.048 7.183 0.169 0.041
 31652  14  184 0.733  170.0  10.955 11.250 0.076 0.079    0.109    0.105    2.789 0.503 0.027 0.041 2.950 0.209 0.142 5.282 0.157 0.070
 31835  14  187 0.678  201.2  10.843 11.733 0.033 0.036    0.264    0.244    1.653 0.503 0.068 0.052 2.476 0.027 0.052 4.609 0.325 0.117
 31873  16  189 0.893  296.5  11.589 11.866 0.032 0.028    0.488    0.291    3.374 0.434 0.049 0.065 2.305 0.015 0.031 4.492 0.102 0.081
 32080  14  191 0.710  143.6  10.495 10.828 0.032 0.040    3.239    1.563   17.231 0.650 0.070 0.272 3.377 0.123 0.100 6.335 0.494 0.198
 32251  16  193 0.623  149.2  11.013 11.315 0.057 0.053    1.177    0.625    2.497 0.356 0.013 0.097 2.424 0.118 0.204 4.687 0.764 0.011
 32349  17  194 0.605  165.7  10.866 11.324 0.064 0.056    4.348    2.727    3.259 0.895 0.147 0.106 4.078 0.153 0.220 6.421 0.147 0.075
 32375  14  195 0.917  195.8  11.012 11.083 0.079 0.082    1.572    0.856    3.351 0.513 0.070 0.076 2.322 0.073 0.159 4.717 0.366 0.238
 32382  14  196 0.973  233.6  11.081 11.366 0.031 0.029    0.052    0.048    2.727 0.331 0.024 0.095 2.060 0.034 0.075 4.159 0.179 0.255
 32430  19  197 0.752  195.8  11.298 11.550 0.050 0.030    3.869    1.517    5.618 0.387 0.006 0.141 2.927 0.058 0.211 5.890 0.010 0.114
 32539  17  199 1.135  305.0   9.903 11.070 0.159 0.102   72.757   42.666   97.462 1.253 0.073 0.106 5.196 0.241 0.252 7.439 0.048 0.050
 32559  16  200 0.622  347.9  11.306 11.577 0.011 0.013    0.124    0.108    2.520 0.359 0.023 0.093 2.297 0.158 0.117 4.332 0.338 0.135
 32673  14  201 0.970  204.8  11.208 11.536 0.043 0.059   16.652   11.214   15.100 0.698 0.033 0.092 3.045 0.064 0.151 5.857 0.285 0.491
 32673  16  202 0.971  187.9  11.208 11.511 0.058 0.062   12.660    8.089   13.851 0.685 0.002 0.085 3.212 0.052 0.197 5.828 0.248 0.440
 32736  17  204 0.636   78.2  10.583 10.972 0.092 0.049    3.897    2.322    4.773 1.392 0.476 0.209 5.048 0.509 0.111 7.031 0.102 0.125
 32807  14  205 0.716  179.9  10.650 11.461 0.000 0.032    2.260    1.436    4.899 0.479 0.033 0.072 2.400 0.164 0.042 4.661 0.733 0.079
 32819  16  206 0.673  154.6  10.325 10.638 0.079 0.059    3.450    2.467    2.220 0.752 0.010 0.226 3.784 0.060 0.218 6.904 0.052 0.189
 32841  14  207 0.729  101.4  10.125 10.340 0.050 0.047    1.889    1.224    1.929 1.234 0.322 0.190 4.973 0.495 0.081 6.766 0.035 0.104
 32934  14  208 0.731  203.3  11.432 11.397 0.030 0.130    2.099    0.868    3.801 0.431 0.057 0.167 2.616 0.002 0.075 5.253 0.079 0.105
 32997  17  209 0.835  136.9  11.093 11.582 0.058 0.024    3.969    2.202    4.823 0.574 0.118 0.115 2.723 0.103 0.069 5.107 0.044 0.011
 32997  19  210 0.835  187.2  11.093 11.504 0.053 0.061    2.408    1.063    2.731 0.556 0.072 0.053 2.259 0.038 0.009 4.287 0.311 0.041
 33093  14  211 0.672  109.4  10.347 10.666 0.038 0.014    0.307    0.242    1.177 0.497 0.042 0.031 2.717 0.140 0.080 5.499 0.133 0.019
 33101  14  212 0.716  178.0  10.297 10.824 0.009 0.179    4.101    1.591   12.774 0.829 0.216 0.302 4.634 0.281 0.180 6.819 0.255 0.250
 33101  16  213 0.716  105.1  10.297 10.647 0.064 0.069    6.769    4.381    5.447 1.142 0.237 0.153 4.934 0.273 0.078 7.265 0.013 0.177
 33122  17  214 0.828  138.0  10.986 11.218 0.095 0.057    0.772    0.442    4.114 0.398 0.002 0.096 2.320 0.131 0.025 4.654 0.332 0.117
 35766  17  215 0.754  137.8  10.434 10.819 0.161 0.070   10.907    8.112    7.253 0.879 0.022 0.136 4.505 0.240 0.038 7.317 0.022 0.144
 35775  19  216 0.730  127.5  10.225 10.383 0.035 0.054    2.676    1.629    9.843 1.002 0.626 0.240 4.670 0.757 0.088 6.930 0.205 0.200
 35873  14  217 0.894  189.3  11.170 11.318 0.036 0.037    5.825    2.906   11.706 0.850 0.081 0.128 3.390 0.065 0.189 5.585 0.291 0.007
 35873  16  218 0.894  209.8  11.170 11.332 0.102 0.115   15.564   10.389   20.136 0.607 0.010 0.195 3.184 0.048 0.039 6.210 0.276 0.432
 35939  14  220 0.935  217.1  10.878 11.070 0.033 0.059    0.158    0.086    2.347 0.330 0.028 0.090 2.074 0.041 0.005 4.171 0.250 0.178
 36056  14  222 0.734  140.4  10.714 10.945 0.043 0.056    0.882    0.343    3.416 0.606 0.091 0.230 3.003 0.044 0.059 5.485 0.251 0.157
 36232  16  224 0.753  250.3  10.673 11.008 0.064 0.024    3.846    2.195   13.197 1.029 0.247 0.178 4.653 0.356 0.221 6.463 0.085 0.024
 36241  14  225 0.934  163.2  10.441 10.983 0.034 0.069   21.991   12.818   22.811 1.616 0.541 0.015 5.314 0.437 0.372 7.442 0.053 0.093
 36439  16  228 0.554   90.3  10.311 10.038 0.403 0.082    2.888    2.563    3.169 0.646 0.058 0.175 3.821 0.021 0.589 7.087 0.089 0.244
 36470  19  229 0.830  120.0   9.491  9.725 0.069 0.053    0.037    0.023    0.304 0.710 0.039 0.054 3.102 0.110 0.525 5.233 0.376 0.045
 36550  14  230 0.739   95.5  10.601 10.908 0.027 0.028    0.037    0.026    1.290 0.447 0.008 0.188 2.515 0.092 0.153 4.978 0.221 0.414
 36596  14  231 0.933  190.4  11.132 11.255 0.046 0.055    0.838    0.344    4.369 0.472 0.005 0.073 2.280 0.035 0.001 4.440 0.198 0.026
 36641  19  232 0.775  162.3  11.015 11.334 0.061 0.070    5.211    3.586    4.615 0.606 0.110 0.052 3.341 0.169 0.399 5.701 0.107 0.052
 36649  17  233 0.677  178.1  10.783 11.163 0.112 0.082    6.205    4.262    5.916 0.442 0.036 0.088 3.053 0.031 0.064 6.274 0.118 0.068
 36761  14  235 0.969  152.0  10.888 11.162 0.077 0.099   11.071    6.941   12.046 0.654 0.039 0.015 3.874 0.169 0.273 6.939 0.141 0.145
 36863  16  236 0.879  143.1  10.605 10.874 0.072 0.076   18.634   14.748    8.933 1.339 0.248 0.134 5.071 0.239 0.672 7.465 0.042 0.130
 36888  17  237 0.677  157.2  10.294 10.544 0.058 0.068    3.128    2.275    2.137 0.958 0.151 0.101 4.579 0.148 0.161 7.138 0.012 0.212
 36978  16  238 0.870  154.6  10.718 10.756 0.027 0.040   11.713    6.857   15.936 0.986 0.041 0.210 4.740 0.055 0.536 7.386 0.031 0.124
 37023  14  239 0.736  223.3  11.169 11.515 0.050 0.043    0.506    0.292    2.862 0.257 0.025 0.115 2.105 0.130 0.715 4.480 0.351 0.054
 37041  14  240 0.835  185.8  10.849 11.896 0.186 0.078    1.562    1.396    3.495 0.888 0.022 0.073 3.833 0.163 0.236 5.474 0.106 0.072
 37045  17  241 0.968  121.6  11.607 11.700 0.046 0.000  538.591  495.119  450.534 3.466 0.638 0.641 6.655 0.011 0.086 7.731 0.002 0.017
 37064  19  242 0.829  178.3  11.023 11.307 0.031 0.044    0.565    0.256    2.776 0.554 0.068 0.088 2.087 0.143 0.035 3.620 0.759 0.016
 37170  16  244 0.621  104.8  10.478 10.717 0.032 0.060    0.409    0.189    2.485 0.559 0.059 0.242 2.981 0.021 0.014 6.028 0.051 0.293
 37219  14  245 0.735  185.0  10.713 11.003 0.015 0.018    0.034    0.034    1.281 0.477 0.106 0.196 2.154 0.111 0.136 3.825 0.548 0.118
 37322  14  246 0.866  149.8  10.885 11.109 0.023 0.022    0.123    0.085    3.609 0.173 0.101 0.063 1.643 0.482 0.762 3.854 0.792 0.325
 37348  14  247 1.009  127.5  10.806 10.916 0.000 0.000    8.612    5.270   21.876 1.034 0.080 0.148 4.245 0.074 0.008 6.660 0.352 0.142
 37384  16  248 0.879  251.0  11.100 11.375 0.034 0.030    0.153    0.149    2.814 0.399 0.009 0.019 2.426 0.088 0.599 4.724 0.118 0.258
 37505  16  251 0.894  169.6  11.224 11.387 0.042 0.062    2.299    0.867   10.391 0.436 0.063 0.099 2.335 0.132 0.035 4.723 0.498 0.067
 37524  19  252 0.669  226.7  11.016 11.288 0.024 0.015    0.312    0.261    1.796 0.452 0.016 0.057 2.463 0.029 0.050 4.676 0.217 0.013
 37584  14  253 0.724   86.7  10.346 10.503 0.159 0.041    3.819    1.856   11.396 1.607 0.594 0.638 5.244 0.606 0.447 6.980 0.098 0.059
 37598  19  254 1.020  210.3  10.830 11.165 0.020 0.031    0.414    0.291    6.273 0.577 0.122 0.213 2.045 0.163 0.099 3.980 0.587 0.422
 37723  14  256 0.736  202.2  10.875 11.187 0.027 0.043    0.053    0.047    1.363 0.354 0.003 0.081 2.468 0.029 0.207 4.950 0.021 0.278
 37843  14  259 0.969  166.4  10.960 11.304 0.030 0.053    0.180    0.143    4.954 0.293 0.025 0.083 1.796 0.186 0.083 3.351 1.004 0.266
 37907  17  261 0.730  189.3   9.640  9.833 0.020 0.017    0.037    0.012    0.247 0.533 0.115 0.168 2.555 0.012 0.466 5.025 0.201 0.419
 37933  19  262 0.677    0.2  10.241 11.780 0.025 0.030   50.189   44.925  276.462 0.944 0.053 0.019 3.803 0.584 0.088 7.233 0.462 0.181
 38013  17  263 0.676  213.6  11.352 11.547 0.019 0.074    2.273    0.732    4.342 0.439 0.019 0.151 2.977 0.086 0.249 5.933 0.037 0.279
 38110  16  264 0.696  177.5  10.595 10.956 0.023 0.031    0.034    0.028    0.963 0.318 0.019 0.089 2.150 0.257 0.083 4.111 0.884 0.474
 38216  14  266 0.914  131.5   9.499  9.907 0.065 0.076    0.457    0.220    1.144 0.356 0.005 0.129 3.182 0.193 0.159 6.087 0.555 0.264
 38279  14  268 0.957  330.1  11.664 11.990 0.113 0.051   14.798    9.538   22.303 0.443 0.086 0.050 2.683 0.165 0.149 5.789 0.016 0.443
 38312  17  269 0.737  104.6   9.876 10.653 0.126 0.127   58.713   47.823   56.180 2.007 0.067 0.886 6.903 0.024 0.174 7.779 0.004 0.037
 38367  19  270 0.600  110.2  10.984 11.046 0.064 0.060    7.236    4.691    7.975 0.762 0.036 0.096 3.489 0.085 0.089 7.155 0.178 0.209
 38461  17  272 0.828  216.3  11.334 11.778 0.049 0.000   10.312    5.946   11.106 0.614 0.045 0.041 2.551 0.028 0.070 5.180 0.109 0.152
 38483  19  273 0.986  151.0  10.928 11.075 0.111 0.117   13.110    9.354    9.777 0.953 0.133 0.081 4.096 0.206 0.185 6.985 0.085 0.030
 38497  16  274 0.835  112.7  10.483 10.378 0.073 0.092    6.373    2.565    7.990 1.226 0.127 0.238 5.481 0.074 0.818 7.572 0.007 0.128
 38628  16  275 0.957  209.0  10.994 11.117 0.087 0.154    7.682    5.092   12.471 0.761 0.015 0.059 3.340 0.027 0.107 6.198 0.361 0.105
 38646  14  276 0.969  126.8  11.149 11.454 0.016 0.016    0.263    0.186    4.071 0.191 0.024 0.058 1.594 0.219 0.248 3.321 0.749 0.458
 38648  14  277 0.674  310.0  11.400 11.750 0.064 0.049    0.725    0.464    1.828 0.748 0.064 0.088 3.007 0.028 0.040 5.752 0.051 0.183
 38725  17  278 0.839  189.6  10.981 11.306 0.062 0.120   16.042   11.680   11.094 0.806 0.096 0.011 4.046 0.116 0.283 6.694 0.001 0.264
 38729  19  279 0.790  117.3  11.126 11.600 0.108 0.081   74.385   68.549   87.951 1.075 0.074 0.170 4.624 0.086 0.332 7.410 0.072 0.132
 38771  14  280 0.676  157.1  10.362 10.563 0.064 0.146    0.078    0.040    0.686 1.100 0.211 0.071 4.539 0.347 0.070 6.339 0.023 0.015
 38850  19  281 0.872   95.7  10.838 10.962 0.050 0.069    7.844    4.518    7.465 0.718 0.105 0.246 4.329 0.207 0.058 6.889 0.043 0.143
 38964  14  284 0.673  275.6  11.183 11.497 0.020 0.023    0.455    0.194    1.505 0.149 0.011 0.014 1.306 0.196 0.233 3.912 0.260 0.048
 39014  16  285 0.854  124.0  10.755 10.311 0.036 0.148   16.829   13.356   11.196 3.003 1.343 0.489 6.480 0.311 0.043 7.696 0.057 0.009
 39026  16  286 0.917  118.5  10.723 10.907 0.058 0.073    3.216    1.815    6.176 0.567 0.089 0.131 2.725 0.124 0.137 5.690 0.534 0.067
 39170  17  288 1.009  140.2  11.182 11.291 0.064 0.062   20.856   11.865   42.059 0.814 0.023 0.109 3.682 0.355 0.028 6.921 0.283 0.135
 39170  19  289 1.009  306.1  11.182 11.111 0.085 0.089   24.856   12.479   35.637 0.829 0.031 0.247 4.467 0.019 0.156 7.255 0.069 0.016
 39322  14  290 0.918  125.2  10.617 10.981 0.075 0.085   17.244   10.837   20.668 0.726 0.052 0.144 3.915 0.098 0.547 7.269 0.052 0.164
 39409  14  291 0.742  112.2  10.456 10.820 0.078 0.090    4.835    3.114    5.695 1.036 0.176 0.132 4.232 0.223 0.064 6.642 0.030 0.189
 39426  19  292 0.762  120.5  10.457 10.969 0.064 0.037    6.378    4.373    4.266 0.345 0.024 0.098 2.925 0.099 0.402 6.756 0.074 0.237
 39488  16  293 1.023  211.6  11.349 11.793 0.058 0.056    2.309    1.743    4.180 0.597 0.047 0.017 2.379 0.049 0.185 4.264 0.098 0.058
 39640  17  298 0.828  230.1  10.495 10.682 0.026 0.055    0.049    0.040    0.311 0.371 0.013 0.092 1.942 0.141 0.079 3.522 0.342 0.038
 39841  17  301 0.600  120.8  10.229 10.536 0.051 0.062    3.624    2.557    3.821 1.183 0.264 0.068 4.455 0.320 0.857 7.371 0.017 0.144
 39841  19  302 0.600  132.3  10.229 10.428 0.106 0.051    1.955    1.173    1.878 0.858 0.452 0.313 4.719 1.037 0.376 7.210 0.221 0.200
 39865  14  303 0.830  151.0  10.792 11.125 0.066 0.053    0.380    0.207    1.676 0.493 0.074 0.182 2.383 0.079 0.179 4.707 0.288 0.071
 39977  14  304 0.851  199.6  10.729 10.804 0.055 0.056    0.822    0.427    2.926 0.764 0.151 0.080 3.563 0.083 0.244 5.669 0.107 0.051
 40011  17  305 0.606  161.3  10.656 10.922 0.017 0.018    0.114    0.072    1.056 0.581 0.048 0.192 2.796 0.011 0.191 5.399 0.161 0.446
 40014  14  306 0.936  254.5  10.798 11.065 0.021 0.029    0.299    0.189    2.675 0.280 0.010 0.104 1.938 0.053 0.088 3.999 0.232 0.379
 40020  16  307 0.841   76.8  10.683 11.094 0.200 0.085   25.346   20.644   34.118 1.003 0.432 0.097 4.963 0.095 0.812 7.421 0.069 0.150
 40232  19  310 0.963  228.8  11.000 11.278 0.032 0.048    1.622    0.712    5.796 0.290 0.001 0.064 1.863 0.154 0.128 3.766 0.813 0.300
 40279  17  311 0.985  268.7  11.043 11.345 0.024 0.027    0.257    0.169    3.671 0.522 0.142 0.131 2.475 0.102 0.597 4.325 0.087 0.139
 40318  14  312 1.010  130.2  10.849 11.041 0.038 0.045    9.482    3.559   24.454 0.945 0.095 0.211 3.837 0.084 0.064 6.647 0.340 0.018
 40325  16  313 0.674  160.2  10.283 10.601 0.076 0.089    3.340    2.325    3.392 0.870 0.100 0.226 4.059 0.148 0.189 6.983 0.034 0.253
 40560  14  316 0.828  236.8  10.932 11.335 0.057 0.041   14.461    8.479   14.519 0.629 0.030 0.025 2.750 0.110 0.254 6.372 0.205 0.045
 40657  14  317 0.932  269.9  11.303 11.554 0.048 0.043    0.229    0.148    3.425 0.606 0.070 0.178 2.383 0.021 0.088 4.618 0.105 0.180
 40657  16  318 0.932  237.9  11.303 11.716 0.066 0.060    1.618    1.019    3.717 0.630 0.076 0.119 2.524 0.003 0.134 4.719 0.042 0.175
 40663  14  319 0.937  177.3  10.878 11.258 0.075 0.087    8.341    5.059   14.800 0.713 0.032 0.079 2.982 0.186 0.127 5.780 0.495 0.055
 40748  19  320 0.638  220.4  10.788 11.107 0.018 0.018    0.083    0.071    0.602 0.138 0.028 0.005 1.167 0.471 0.122 4.388 0.117 0.059
 40840  17  322 0.669  152.3  11.235 11.508 0.013 0.019    0.161    0.141    2.261 0.340 0.006 0.112 2.447 0.049 0.076 5.041 0.192 0.414
 40890  19  323 0.637  138.1  10.564 10.829 0.023 0.025    0.279    0.107    2.716 0.618 0.042 0.295 2.922 0.140 0.203 5.860 0.206 0.333
 40961  14  324 0.743  143.0  10.964 11.200 0.000 0.050    2.792    0.996    8.950 0.750 0.082 0.062 2.804 0.171 0.106 5.482 0.413 0.031
 40961  16  325 0.743  129.5  10.964 11.674 0.080 0.090    7.833    5.394   12.054 0.316 0.010 0.076 2.502 0.171 0.245 5.505 0.193 0.074
 41073  14  326 0.937  215.3  11.488 11.826 0.055 0.054   16.290    7.050   20.914 0.441 0.010 0.064 2.531 0.079 0.231 5.119 0.339 0.350
 41158  14  327 0.736  231.0  11.073 11.382 0.000 0.000    1.130    0.864    3.798 0.319 0.070 0.006 2.029 0.034 0.005 3.825 0.213 0.004
 41200  17  328 0.749   92.1  10.310 10.612 0.051 0.068    1.641    0.820    2.214 0.812 0.126 0.185 3.329 0.001 0.191 6.343 0.153 0.041
 41209  14  329 0.667  134.1  10.680 10.944 0.021 0.030    0.269    0.136    1.762 0.439 0.043 0.117 2.321 0.176 0.063 4.214 0.583 0.132
 41209  16  330 0.666  168.4  10.680 11.118 0.066 0.043    0.700    0.532    1.118 0.659 0.038 0.041 2.542 0.022 0.054 4.470 0.338 0.113
 41325  16  332 0.674  231.0  11.121 11.336 0.073 0.051    6.501    2.360   12.611 0.438 0.028 0.145 2.750 0.233 0.451 5.984 0.356 0.683
 41359  16  333 0.743  145.6  10.773 11.176 0.081 0.083    1.582    0.878    4.768 0.540 0.043 0.148 2.649 0.001 0.026 5.321 0.139 0.178
 41458  17  335 0.730  225.6  10.208 10.473 0.019 0.017    0.044    0.036    0.641 0.445 0.008 0.116 2.246 0.104 0.007 4.048 0.389 0.450
 52657  30  338 0.663  109.4  10.318 10.612 0.024 0.023    0.472    0.147    2.095 0.572 0.071 0.228 2.761 0.135 0.053 5.481 0.477 0.215
 52706  32  339 0.672  138.4  10.353 10.450 0.037 0.052    3.004    1.656    3.556 1.258 0.439 0.319 5.507 0.942 0.162 7.120 0.037 0.066
 53058  32  343 0.790  246.5  11.007 11.342 0.027 0.050    0.060    0.058    2.216 0.427 0.033 0.090 2.277 0.112 0.078 4.381 0.431 0.349
 53098  17  344 0.987  139.8  11.332 11.739 0.064 0.085    9.797    5.246   46.456 0.754 0.031 0.138 3.201 0.495 0.296 5.499 1.154 0.030
 53123  30  345 0.662  117.8  10.845 11.091 0.027 0.026    0.316    0.136    1.882 0.276 0.060 0.115 2.326 0.279 0.634 5.117 0.402 0.015
 53144  19  346 0.744   94.4  10.635 11.011 0.051 0.048    6.138    3.941   12.822 0.819 0.090 0.158 3.914 0.280 0.063 6.482 0.138 0.323
 53162  32  347 0.804  143.4  11.102 11.369 0.041 0.043   25.285   18.265   20.941 0.828 0.101 0.085 4.079 0.095 0.421 7.036 0.031 0.275
 53310  30  349 0.758  149.1  10.802 10.913 0.039 0.043    6.739    3.748    4.800 0.955 0.118 0.128 3.665 0.048 0.372 6.651 0.017 0.080
 53310  32  350 0.758  162.9  10.802 10.951 0.038 0.035    5.657    3.164    4.764 0.990 0.164 0.082 3.981 0.088 0.125 6.575 0.014 0.169
 53372  30  351 0.845  132.0  10.532 10.712 0.057 0.043   13.246    9.291   11.606 1.561 0.462 0.110 5.454 0.499 0.368 7.489 0.066 0.098
 53400  19  352 0.737  152.1  10.838 10.929 0.108 0.089    1.027    0.720    1.148 0.489 0.117 0.082 2.786 0.057 0.033 5.433 0.082 0.003
 53499  32  355 0.785  113.2  10.750 10.880 0.078 0.081    3.282    2.487    2.865 0.553 0.115 0.094 3.029 0.024 0.136 6.122 0.131 0.147
 53615  17  357 0.746  197.2  11.231 11.584 0.001 0.040    6.637    3.292    7.284 0.584 0.093 0.097 2.554 0.137 0.158 5.295 0.282 0.451
 53754  30  359 0.700  112.7  10.660 10.689 0.046 0.042    6.622    5.020    5.220 0.887 0.286 0.244 4.392 0.216 0.162 7.238 0.010 0.267
 53845  19  361 0.744  100.3  10.037 10.386 0.044 0.057    7.127    3.068   20.915 1.384 0.275 0.328 5.596 0.289 0.030 7.471 0.054 0.049
 54150  32  362 0.672  203.7  10.964 11.263 0.038 0.051    0.464    0.254    2.490 0.719 0.116 0.293 3.287 0.169 0.281 5.784 0.018 0.239
 54151  30  363 0.944  225.5  10.460 10.658 0.057 0.079    0.510    0.306    2.064 0.250 0.013 0.044 1.788 0.156 0.103 3.464 1.076 0.016
 54242  30  364 0.664  196.2  10.848 11.069 0.023 0.028    0.190    0.128    1.322 0.435 0.040 0.149 2.443 0.104 0.140 4.593 0.622 0.299
 54255  19  365 0.669  159.7  10.951 11.112 0.030 0.026    0.927    0.351    2.140 0.831 0.136 0.324 3.239 0.081 0.404 5.684 0.057 0.192
 54311  32  367 0.785  138.0  10.688 10.755 0.070 0.082    8.040    4.226   13.277 0.799 0.013 0.144 3.622 0.218 0.257 7.010 0.233 0.008
 54331  17  368 0.935  216.2  11.436 11.628 0.034 0.043    2.515    0.966    9.232 0.515 0.039 0.047 2.231 0.120 0.063 4.475 0.336 0.102
 54341  32  369 0.971  148.5  11.017 11.299 0.030 0.073    1.188    1.003    5.201 0.439 0.029 0.129 2.197 0.080 0.036 4.302 0.201 0.151
 54494  30  371 0.907  125.1  10.742 11.006 0.077 0.026    0.021    0.020    2.422 0.311 0.139 0.094 1.976 0.245 0.083 3.888 0.425 0.039
 54549  32  372 0.763  214.9  10.660 10.963 0.027 0.036    0.040    0.037    0.849 0.379 0.045 0.128 2.413 0.007 0.118 4.790 0.182 0.303
 54672  32  373 0.790  180.4  11.215 11.373 0.100 0.128    2.550    1.319    4.335 0.648 0.096 0.090 2.688 0.016 0.097 5.177 0.096 0.089
 54714  19  374 0.739  144.1  10.936 10.988 0.026 0.050    3.590    1.331    9.706 0.886 0.132 0.077 3.640 0.138 0.200 5.864 0.409 0.164
 54722  30  375 0.944  117.7  10.453 10.549 0.076 0.071   16.648   10.919   14.895 3.144 1.806 0.885 5.947 0.415 0.023 7.589 0.085 0.005
 54860  32  378 0.791  202.7  11.240 11.396 0.062 0.019    4.176    2.445    6.810 0.354 0.083 0.045 2.276 0.028 0.121 4.828 0.272 0.294
 54952  30  379 0.661  235.8  11.266 11.685 0.057 0.042    1.524    1.015    2.542 0.330 0.000 0.091 2.487 0.066 0.248 5.214 0.162 0.057
 55118  30  380 0.673  201.9  11.217 11.481 0.017 0.054    0.084    0.079    2.264 0.377 0.009 0.094 2.663 0.064 0.006 5.355 0.124 0.187
 55118  32  381 0.673  211.5  11.217 11.654 0.042 0.040    0.040    0.039    2.192 0.074 0.005 0.001 0.354 0.027 0.004 3.096 0.514 0.121
 55149  30  382 0.886  217.6  10.702 11.096 0.019 0.015    1.222    0.501    5.300 0.511 0.041 0.188 2.632 0.110 0.657 5.021 0.120 0.340
 55183  30  383 0.790  158.5  10.572 10.712 0.065 0.063    5.896    3.403    5.327 0.889 0.142 0.202 4.370 0.284 0.059 7.040 0.023 0.220
 55210  32  384 0.764   82.0  10.462 10.722 0.095 0.090    2.913    1.893    6.186 0.772 0.074 0.141 3.578 0.144 0.343 6.565 0.264 0.198
 55308  19  385 0.683  120.7  10.641 10.938 0.025 0.024    0.335    0.155    1.791 0.631 0.047 0.217 2.965 0.055 0.080 5.597 0.137 0.127
 55313  32  386 0.901  214.1  11.387 11.723 0.024 0.060    2.308    0.877    6.422 0.293 0.016 0.070 1.949 0.158 0.165 3.917 0.601 0.298
 55351  30  387 0.804  133.8  10.310 10.609 0.051 0.050   13.329    9.732    7.206 1.378 0.234 0.308 5.868 0.377 0.489 7.576 0.052 0.102
 55434  17  389 0.746  134.1  10.561 11.572 0.123 0.087   38.963   34.977   55.017 0.781 0.008 0.053 3.908 0.185 0.323 7.162 0.166 0.175
 55481  19  391 0.834   78.1  10.272 10.628 0.064 0.065    9.695    7.434    7.428 1.710 0.228 0.216 5.803 0.111 0.393 7.553 0.025 0.087
 55481  30  392 0.834  102.5  10.272 10.405 0.053 0.066    7.315    4.135   10.279 1.171 0.205 0.164 5.018 0.311 0.039 7.399 0.010 0.061
 55714  32  396 0.900  132.7  10.816 11.048 0.080 0.072    3.517    2.408    6.088 0.726 0.071 0.085 3.241 0.112 0.098 5.889 0.419 0.277
 55866  32  398 0.700  120.0  10.207 10.557 0.081 0.037    9.017    5.703    9.412 1.247 0.191 0.195 5.484 0.395 0.689 7.508 0.055 0.150
 55880  30  399 0.899  198.1  11.222 11.453 0.030 0.049    1.377    0.939    4.786 0.519 0.055 0.167 2.693 0.007 0.537 4.976 0.090 0.387
 55984  30  401 0.662  106.6  10.347 10.901 0.000 0.039   22.115   20.722   14.587 1.312 0.204 0.286 5.376 0.027 0.615 7.515 0.006 0.119
 56054  32  402 0.712  118.7  10.711 11.551 0.047 0.000   11.453    7.491   19.255 0.741 0.016 0.112 2.852 0.144 0.167 5.770 0.638 0.045
 56302  30  404 1.024  177.0  10.970 11.273 0.030 0.042    6.071    2.270   12.048 0.546 0.057 0.193 2.829 0.010 0.330 5.322 0.408 0.105
 56325  19  405 0.701  133.6  11.085 11.573 0.025 0.049   18.962   15.376   13.387 0.623 0.132 0.103 3.428 0.039 0.110 6.534 0.084 0.451
 56325  30  406 0.701  140.4  11.085 11.279 0.064 0.205   24.337   17.855   24.203 1.138 0.091 0.017 4.558 0.036 0.153 6.775 0.044 0.107
 56499  17  408 0.743  206.2  11.031 11.144 0.056 0.042    6.883    4.197    6.468 0.820 0.192 0.116 3.652 0.143 0.249 6.213 0.067 0.174
 56578  30  409 0.701  190.9  11.093 11.436 0.088 0.031    0.152    0.137    3.214 0.661 0.138 0.082 2.663 0.007 0.039 5.191 0.220 0.276
 56580  32  410 0.903  202.5  11.160 11.466 0.024 0.035    0.225    0.200    3.305 0.316 0.015 0.093 1.804 0.165 0.108 3.324 0.656 0.073
 56621  17  411 0.935  301.9  11.093 11.275 0.022 0.047    1.246    0.526    5.797 0.635 0.220 0.046 2.330 0.023 0.056 4.408 0.273 0.072
 56648  30  412 0.662  102.6  10.875 11.014 0.077 0.073    1.265    0.959    1.131 0.435 0.063 0.073 2.675 0.013 0.167 5.548 0.132 0.218
 56648  32  413 0.662  122.7  10.875 10.914 0.070 0.057    1.176    0.921    1.429 0.592 0.107 0.047 2.728 0.024 0.106 5.578 0.209 0.232
 56670  19  414 0.669  230.1  11.322 11.556 0.023 0.023    0.186    0.152    3.227 0.547 0.055 0.145 2.840 0.006 0.096 5.442 0.098 0.184
 56683  19  415 0.671  167.8  10.945 11.092 0.051 0.052    0.977    0.478    2.820 0.779 0.244 0.082 4.126 0.703 0.429 5.797 0.007 0.036
 56704  30  416 0.688  146.7  10.678 10.967 0.022 0.022    0.063    0.058    1.317 0.530 0.059 0.159 2.685 0.039 0.063 5.265 0.156 0.169
 56708  32  417 0.661  218.7  11.111 11.424 0.040 0.113    0.498    0.331    1.968 0.289 0.007 0.080 2.335 0.018 0.265 4.990 0.141 0.054
 56919  32  419 0.687  132.4  10.416 10.591 0.070 0.056    2.897    1.472    6.370 0.759 0.090 0.250 3.321 0.074 0.227 6.590 0.073 0.181
 56922  32  420 0.602  115.8  10.279 10.183 0.083 0.104    2.187    1.680    1.450 1.008 0.156 0.054 4.810 0.116 0.188 7.242 0.031 0.125
 57080  19  422 0.668  157.5  10.502 10.806 0.025 0.027    0.035    0.032    0.977 0.301 0.063 0.001 2.531 0.180 0.138 5.292 0.152 0.149
 57184  32  425 0.988  119.6  10.989 11.261 0.035 0.039    1.051    0.656    8.312 0.424 0.008 0.076 2.238 0.170 0.020 4.366 0.384 0.040
 57237  17  426 0.787  195.5  10.617 10.964 0.038 0.043    0.032    0.029    1.003 0.285 0.016 0.087 2.209 0.113 0.010 4.640 0.281 0.381
 57326  17  428 0.744   86.5  10.017 10.563 0.076 0.074    3.395    1.840    6.071 0.773 0.021 0.303 4.635 0.282 0.143 6.975 0.006 0.182
 57375  17  429 0.638  174.0  10.765 10.904 0.089 0.087    0.109    0.086    0.989 0.515 0.086 0.106 2.575 0.146 0.065 4.882 0.733 0.068
 57389  19  430 0.662  214.3  11.365 11.645 0.033 0.045    0.149    0.111    2.065 0.332 0.018 0.094 2.222 0.061 0.188 4.233 0.214 0.048
 57411  32  432 0.703  125.4  10.931 11.049 0.105 0.098    3.023    2.539    3.970 0.336 0.008 0.067 2.674 0.047 0.211 6.306 0.067 0.204
 57434  30  433 0.682  227.6  11.125 11.511 0.018 0.018    0.397    0.245    2.062 0.072 0.039 0.002 0.340 0.194 0.008 2.438 1.571 0.266
 57482  30  434 0.615   94.7  10.268 10.489 0.058 0.037    1.897    1.348    2.775 0.929 0.226 0.179 3.915 0.058 0.331 6.988 0.001 0.291
 57712  19  436 0.896  181.2  11.439 11.743 0.039 0.085    2.376    1.255    5.992 0.443 0.037 0.094 2.408 0.018 0.041 4.749 0.108 0.077
 57751  32  439 0.673  162.6  10.654 10.868 0.019 0.022    0.371    0.119    3.155 0.549 0.033 0.270 2.745 0.100 0.121 5.510 0.214 0.201
 57765  17  440 0.773  125.9  10.367 10.692 0.044 0.046    5.823    3.697    3.631 0.853 0.093 0.154 4.368 0.091 0.087 7.181 0.003 0.139
 57876  19  442 0.748  124.2  10.923 11.325 0.000 0.000   13.213    6.990  109.233 0.701 0.070 0.045 3.259 0.785 0.044 6.610 0.825 0.217
 57903  30  443 0.662  189.2  11.251 11.179 0.073 0.062    7.253    4.225    9.963 0.372 0.039 0.134 4.074 0.349 0.476 6.574 0.029 0.099
 57903  32  444 0.662  175.2  11.251 11.447 0.066 0.043    7.597    4.993    7.278 0.865 0.060 0.075 3.549 0.017 0.168 6.152 0.075 0.067
 57970  32  445 0.662  128.6  11.068 11.284 0.041 0.025    0.640    0.446    1.872 0.697 0.117 0.037 3.345 0.006 0.047 6.047 0.112 0.073
 58143  32  447 0.763  161.6  10.772 11.174 0.058 0.068    0.168    0.126    1.233 0.504 0.057 0.085 2.440 0.042 0.242 4.745 0.219 0.371
 58205  30  448 0.786  174.7  11.167 11.356 0.028 0.033    0.906    0.334    5.381 0.462 0.023 0.139 2.454 0.123 0.138 4.965 0.295 0.044
 58309  19  449 0.531  127.3  11.091 11.122 0.067 0.054    3.184    2.099    2.537 1.049 0.099 0.014 4.199 0.161 0.491 6.895 0.013 0.223
 58362  30  451 0.738  259.8  11.340 11.575 0.035 0.033    1.151    0.595    3.299 0.729 0.072 0.223 3.319 0.125 0.441 5.656 0.016 0.224
 58377  30  452 0.845  130.3  10.590 10.831 0.071 0.059    6.959    4.007    8.666 0.719 0.005 0.184 3.593 0.084 0.221 6.934 0.125 0.152
 58381  32  453 0.713   89.4  10.386 10.857 0.065 0.051   10.373    7.308   15.214 0.756 0.029 0.026 4.220 0.110 0.915 7.059 0.081 0.387
 58423  17  454 0.772  114.1  10.866 11.235 0.063 0.074    2.697    1.782    3.252 0.666 0.097 0.159 3.128 0.048 0.132 5.623 0.143 0.137
 58543  30  455 0.660  197.6  10.955 11.250 0.028 0.043    0.672    0.285    2.498 0.625 0.037 0.200 2.750 0.207 0.105 5.367 0.398 0.090
 58559  32  456 0.956  157.7  11.089 11.356 0.057 0.067    0.591    0.291    3.988 0.353 0.053 0.070 1.987 0.069 0.075 4.001 0.400 0.021
 58578  17  458 0.668   65.4   8.849  9.218 0.035 0.061    0.541    0.450    0.333 1.561 0.505 0.121 5.612 0.676 0.692 7.624 0.111 0.146
 58707  32  461 0.662  140.1  10.341 10.679 0.050 0.067    6.610    3.273    7.313 1.299 0.229 0.138 5.079 0.416 0.080 7.279 0.008 0.044
 58710  19  462 0.668  118.4  10.299 10.660 0.063 0.046    5.286    2.559   12.626 0.844 0.006 0.217 4.262 0.024 0.307 7.065 0.111 0.135
 58802  17  464 0.638  206.7  10.957 11.355 0.023 0.043    0.734    0.588    1.632 0.539 0.198 0.044 2.422 0.139 0.010 4.302 0.049 0.020
 58946  30  468 0.836  188.5  10.593 10.687 0.053 0.044    1.585    1.109    3.769 0.910 0.167 0.170 4.085 0.483 0.035 5.979 0.041 0.249
 58947  30  469 0.835  264.9  11.359 11.573 0.027 0.028    0.854    0.406    5.124 0.531 0.104 0.109 2.346 0.022 0.027 4.614 0.141 0.133
 59129  32  470 0.738  172.0  10.704 11.038 0.053 0.079    2.428    1.271    4.812 0.616 0.052 0.211 3.189 0.044 0.054 5.889 0.159 0.028
 59163  32  472 0.713  139.4  10.662 10.876 0.070 0.064    1.829    1.238    2.012 0.707 0.093 0.076 2.948 0.113 0.144 5.835 0.201 0.083
 59273  32  474 0.899  156.2  10.978 11.239 0.038 0.054    9.649    6.349   14.171 0.714 0.024 0.032 2.754 0.229 0.112 5.975 0.460 0.115
 59315  30  475 0.788  110.8  11.033 11.402 0.048 0.060    6.286    3.787    5.740 0.467 0.039 0.133 3.095 0.003 0.351 5.762 0.124 0.135
 59396  19  476 0.682  223.1  11.147 11.508 0.015 0.014    0.165    0.142    2.754 0.431 0.052 0.085 2.425 0.179 0.024 4.642 0.534 0.279
 59454  30  477 0.660  224.1  11.200 11.542 0.028 0.026    0.291    0.145    3.142 0.504 0.009 0.161 2.729 0.094 0.172 5.310 0.214 0.024
 59472  19  478 0.664   89.7  10.251 11.466 0.041 0.027   68.756   66.705  121.560 1.067 0.048 0.032 4.637 0.529 0.267 7.580 0.114 0.068
 59531  30  479 0.674  262.5  11.263 11.590 0.031 0.049    0.115    0.106    2.377 0.654 0.034 0.152 2.601 0.146 0.011 4.814 0.452 0.191
 59642  17  480 0.850  215.1  11.272 11.511 0.034 0.038    2.532    1.626    7.145 0.269 0.047 0.069 2.478 0.096 0.025 5.068 0.113 0.168
 59642  19  481 0.851  215.5  11.272 11.421 0.032 0.041    1.655    0.794    5.694 0.614 0.051 0.104 2.598 0.009 0.022 4.889 0.123 0.016
 59649  30  482 0.987  199.6  11.484 11.797 0.036 0.042    7.521    3.032   20.650 0.320 0.041 0.047 2.040 0.080 0.159 4.356 0.402 0.389
 59649  32  483 0.987  230.3  11.484 11.737 0.027 0.028    3.722    1.075   14.648 0.283 0.011 0.058 2.021 0.110 0.214 4.274 0.378 0.326
 59661  30  484 0.612  116.7  10.369 10.589 0.075 0.060    4.665    4.116    4.006 0.828 0.072 0.007 3.806 0.030 0.099 7.350 0.076 0.205
 59726  30  487 0.972  205.5  10.942 11.152 0.072 0.047    0.489    0.396    3.806 0.476 0.009 0.061 2.115 0.364 0.074 4.201 0.391 0.102
 59733  30  488 0.944  160.8  10.878 10.800 0.069 0.066    2.302    1.304   11.352 0.562 0.030 0.152 3.146 0.287 0.093 5.490 1.111 0.128
 59757  32  489 0.804  123.2  10.589 10.756 0.051 0.075    6.824    4.279   10.286 0.843 0.081 0.056 3.859 0.113 0.021 7.030 0.153 0.207
 59928  32  492 0.599  131.9  10.543 10.570 0.081 0.061    2.176    1.892    1.566 0.818 0.020 0.002 3.168 0.047 0.068 6.089 0.085 0.088
 60062  32  495 0.978  129.4  10.802 10.769 0.098 0.140   14.646    8.077   24.819 1.182 0.129 0.291 5.023 0.108 0.088 7.367 0.025 0.030
 60137  30  496 0.996  149.7  10.828 10.969 0.070 0.080   13.242    7.288   19.370 1.055 0.167 0.174 4.445 0.149 0.080 7.039 0.070 0.159
 60186  30  497 0.661   90.9  10.293 10.387 0.038 0.031    2.426    1.251    2.429 0.706 0.187 0.342 4.512 0.559 0.306 7.104 0.045 0.088
 60250  32  498 0.690   95.1  10.904 11.307 0.029 0.039   17.895   14.270   10.227 0.904 0.115 0.185 4.028 0.061 0.749 6.844 0.043 0.442
 60269  32  499 0.790  206.8  11.252 11.255 0.069 0.045    3.603    1.833    7.006 0.615 0.041 0.131 3.113 0.008 0.084 5.585 0.120 0.096
 60353  17  501 1.034   97.6  10.490 10.910 0.000 0.129 1066.129 1022.666 1271.590 5.798 0.023 0.004 6.777 0.013 0.002 7.755 0.003 0.000
 60353  19  502 1.034  122.0  10.490 10.247 0.215 0.051  166.172  106.695  121.553 5.626 0.840 0.071 6.681 0.120 0.051 7.736 0.024 0.010
 60369  30  503 0.685  229.6  11.102 11.478 0.018 0.018    0.107    0.104    3.001 0.419 0.021 0.111 2.404 0.116 0.035 4.583 0.550 0.400
 60373  32  504 0.697  112.8  10.487 10.790 0.039 0.049    3.442    1.843    4.796 0.645 0.025 0.134 3.334 0.053 0.033 6.561 0.107 0.297
 60487  32  505 0.653  119.3  10.456 10.676 0.000 0.000    9.792    6.552   23.590 0.883 0.059 0.020 4.781 0.044 0.212 7.243 0.162 0.203
 60550  30  506 0.936  206.9  10.918 11.236 0.011 0.015    0.235    0.220    4.408 0.366 0.113 0.111 2.306 0.116 0.299 4.505 0.141 0.336
 60633  30  507 0.674  137.4  10.804 11.026 0.054 0.058   12.435    7.756    7.476 0.853 0.082 0.063 4.274 0.004 0.168 7.237 0.011 0.241
 60655  32  508 0.704  160.6  10.705 10.718 0.109 0.088    0.674    0.384    0.807 0.131 0.001 0.036 1.287 0.001 0.828 5.490 0.077 0.478
 60715  32  509 0.644  156.3  10.611 10.822 0.024 0.026    0.354    0.169    1.306 0.896 0.081 0.140 3.355 0.034 0.096 6.235 0.131 0.152
 60792  17  510 0.636  222.4  11.320 11.600 0.015 0.023    2.095    1.038    3.471 0.700 0.073 0.042 2.570 0.034 0.026 4.440 0.283 0.011
 61156  32  513 0.458  162.3  10.652 11.250 0.019 0.016    0.203    0.165    0.896 0.719 0.095 0.137 3.183 0.032 0.172 6.050 0.219 0.409
 61170  19  514 0.662   93.7   9.486  9.628 0.084 0.090    0.660    0.518    0.702 0.872 0.130 0.187 4.506 0.072 0.140 7.313 0.047 0.196
 61198  30  515 0.659  138.7  11.010 11.074 0.059 0.059    2.772    2.067    2.722 0.874 0.177 0.096 3.607 0.120 0.021 6.366 0.040 0.090
 61242  30  516 0.748  128.5  10.868 11.125 0.049 0.029    4.009    1.697   11.366 0.609 0.006 0.130 3.236 0.035 0.007 6.147 0.086 0.105
 61247  19  517 0.835  359.7  11.193 11.250 0.070 0.083    2.113    1.193    2.913 0.475 0.104 0.053 2.341 0.043 0.042 4.653 0.251 0.044
 61327  32  518 0.701  159.8  10.245 10.405 0.085 0.097    2.096    1.664    1.793 0.751 0.115 0.100 3.277 0.034 0.051 6.895 0.079 0.261
 61336  17  519 0.937  197.7  10.903 11.184 0.035 0.040    0.342    0.159    3.843 0.214 0.026 0.033 1.666 0.089 0.117 3.358 0.961 0.036
 61378  32  520 0.660  131.1  10.603 10.938 0.068 0.127    1.776    1.070    3.971 0.646 0.103 0.253 3.568 0.135 0.271 6.497 0.011 0.039
 61439  30  521 0.694  112.2  10.567 10.816 0.035 0.038    0.786    0.321    4.252 1.053 0.261 0.294 4.739 0.549 0.162 6.426 0.038 0.031
 61572  32  523 0.852  161.3  10.770 11.038 0.032 0.041    0.138    0.094    3.105 0.571 0.059 0.194 2.363 0.081 0.120 4.500 0.329 0.261
 64754  19  525 0.696   61.6  10.215 10.534 0.069 0.064    5.844    4.207    3.966 2.009 1.025 0.432 5.440 0.614 0.209 7.331 0.214 0.072
 64766  32  526 0.953  173.2  11.011 11.081 0.016 0.000    2.048    0.780    6.793 0.932 0.166 0.155 3.830 0.245 0.574 5.348 0.045 0.041
 64786  30  527 0.870  144.5  10.868 11.134 0.078 0.067   16.853   11.442   15.024 0.852 0.110 0.028 3.718 0.063 0.207 6.962 0.019 0.199
 64938  30  528 0.693  275.4  11.043 11.354 0.034 0.053    0.288    0.212    1.776 0.358 0.005 0.100 2.400 0.136 0.142 4.846 0.396 0.111
 64957  17  530 0.831  198.9  10.807 11.014 0.061 0.062    0.209    0.136    1.964 0.790 0.217 0.000 3.301 0.289 0.493 5.010 0.051 0.061
 64992  32  531 0.786  172.9  10.965 11.271 0.048 0.061    1.424    0.816    4.213 0.777 0.113 0.048 2.486 0.054 0.078 4.580 0.367 0.226
 65131  30  533 0.753  212.6  10.982 11.185 0.039 0.043    0.423    0.171    2.845 0.360 0.039 0.126 2.360 0.220 0.228 4.831 0.385 0.026
 65156  19  535 0.661  182.6  10.941 11.194 0.042 0.067    0.547    0.331    2.273 0.840 0.175 0.177 3.495 0.224 0.306 5.911 0.019 0.193
 65319  32  538 0.660  224.7  11.168 11.430 0.016 0.022    0.256    0.149    2.049 0.432 0.020 0.108 2.383 0.119 0.015 4.353 0.626 0.476
 65380  32  539 0.949  294.4  11.292 11.527 0.031 0.040    0.878    0.322    3.325 0.344 0.034 0.059 1.992 0.022 0.033 3.947 0.229 0.214
 65494  19  540 0.695  222.5  11.127 11.494 0.036 0.057    0.158    0.091    1.296 0.575 0.076 0.085 2.356 0.061 0.064 4.137 0.288 0.334
 65508  30  541 0.661  180.4  10.827 11.262 0.000 0.000   13.361    7.040   10.811 0.803 0.036 0.138 4.043 0.009 0.042 6.910 0.065 0.033
 65630  32  542 0.994  141.6  10.838 11.065 0.083 0.085    3.522    2.388    3.760 0.377 0.031 0.100 2.256 0.055 0.043 5.205 0.231 0.410
 65654  17  543 0.953  175.2  10.809 10.946 0.038 0.044    2.040    0.838    5.880 0.480 0.046 0.113 2.410 0.294 0.154 5.269 0.618 0.153
 65661  30  544 1.003  229.4  11.014 11.057 0.020 0.023    2.824    1.247   32.108 0.764 0.079 0.117 2.944 0.166 0.302 4.877 1.492 0.356
 65699  32  545 0.662   90.0  10.931 11.147 0.047 0.034   27.046   20.721   23.167 1.230 0.088 0.231 4.911 0.211 0.527 7.420 0.018 0.228
 65707  19  546 0.738   77.3  10.158 10.802 0.138 0.085    9.847    7.423    9.105 1.047 0.157 0.108 4.169 0.087 0.409 7.241 0.020 0.228
 65852  30  547 0.602  125.6  11.207 11.214 0.075 0.067    9.495    8.449    8.438 0.983 0.066 0.017 4.140 0.093 0.029 6.907 0.045 0.059
 65922  32  549 0.956   99.4  10.882 11.194 0.094 0.082   23.688   18.328   27.640 1.033 0.106 0.092 4.979 0.029 0.303 7.282 0.031 0.144
 65982  30  550 0.870  147.4  10.760 11.034 0.030 0.299    0.350    0.290    5.491 0.366 0.037 0.113 2.250 0.057 0.112 4.469 0.295 0.255
 66077  32  553 0.662  195.5  10.871 11.002 0.041 0.038    0.474    0.240    2.062 0.708 0.179 0.105 3.736 0.255 0.412 5.884 0.037 0.004
 66238  17  557 0.788  211.2  11.121 11.417 0.048 0.054    2.884    1.952    2.779 0.275 0.028 0.070 2.247 0.045 0.249 4.877 0.218 0.123
 66407  32  559 0.690  204.7  11.160 11.359 0.044 0.018    4.260    2.493    5.368 0.645 0.037 0.094 2.606 0.076 0.116 5.268 0.326 0.423
 66443  17  560 0.772  128.3  10.544 10.912 0.067 0.062    4.194    2.782    9.385 0.666 0.007 0.219 3.933 0.042 0.236 6.279 0.238 0.287
 66448  32  561 0.912  191.3  11.042 11.097 0.100 0.009    4.902    2.443   15.496 0.534 0.077 0.117 2.705 0.105 0.188 5.334 0.725 0.351
 66453  30  562 0.787  121.3  10.528 10.706 0.054 0.078    2.329    1.295    4.450 0.802 0.114 0.044 3.605 0.281 0.466 6.021 0.035 0.099
 66519  19  563 0.850  204.4  10.657 10.856 0.065 0.073   14.065   10.510    8.526 1.084 0.124 0.075 4.962 0.055 0.583 7.418 0.009 0.128
 66714  32  564 0.914  161.8  10.884 11.168 0.023 0.050    1.744    1.604    6.731 0.491 0.053 0.012 2.223 0.032 0.092 4.414 0.191 0.147
 66715  19  565 0.987  203.6  11.334 11.604 0.031 0.047    0.719    0.472    4.851 0.324 0.042 0.077 1.948 0.027 0.069 3.961 0.240 0.074
 66758  32  568 0.689  148.1  10.833 11.078 0.019 0.028    0.078    0.046    1.210 0.465 0.045 0.149 2.458 0.077 0.023 4.693 0.434 0.416
 66903  19  571 0.637  118.0  10.627 10.734 0.060 0.064    4.355    3.328    3.831 0.880 0.082 0.134 3.974 0.023 0.164 7.087 0.061 0.178
 66913  17  572 0.833  101.6  10.532 10.838 0.083 0.065    4.407    3.374    3.101 0.880 0.069 0.024 3.875 0.048 0.124 6.700 0.025 0.232
 67096  32  573 0.952  269.3  11.246 11.504 0.036 0.030    2.056    1.127    7.521 0.299 0.011 0.067 2.163 0.096 0.071 4.348 0.189 0.027
 67141  32  574 0.727  166.6  10.437 10.820 0.035 0.066   10.238    7.549   11.122 0.804 0.166 0.211 4.720 0.459 0.844 7.223 0.066 0.233
 67161  30  575 0.536  126.8  10.590 10.806 0.055 0.063    0.527    0.371    1.210 0.773 0.076 0.022 3.478 0.082 0.002 6.371 0.091 0.014
 67263  30  577 0.748   61.8  10.105 10.567 0.000 0.000   35.577   20.969   32.796 2.519 1.079 0.016 6.827 0.826 0.189 7.764 0.073 0.039
 67519  30  578 0.834  164.2  10.081 10.384 0.061 0.088   13.670   10.198   19.118 1.778 0.048 0.477 6.113 0.185 0.141 7.630 0.034 0.024
 67520  32  579 0.752  157.8  10.873 11.796 0.047 0.056   11.801    9.421   22.947 0.850 0.047 0.017 3.723 0.401 0.445 5.980 0.122 0.075
 67554  32  580 0.912  176.9  10.376 11.026 0.103 0.070    3.005    2.495    3.751 0.644 0.057 0.029 2.741 0.003 0.099 5.983 0.261 0.200
 67559  19  581 0.897  242.1  11.393 11.551 0.061 0.072    2.576    1.605   10.141 0.404 0.059 0.045 2.128 0.058 0.058 4.254 0.433 0.105
 67571  30  582 0.749  262.3  11.108 11.360 0.026 0.030    1.168    0.625    3.388 0.595 0.048 0.166 2.920 0.082 0.319 5.316 0.002 0.120
 67870  17  584 0.662   68.7  10.542 11.622 0.045 0.045   18.305   16.917   31.274 1.088 0.017 0.020 4.308 0.092 0.188 6.942 0.164 0.145
 67877  30  586 0.674  124.2  10.418 10.912 0.232 0.022   11.697    9.914   15.096 0.954 0.035 0.065 4.257 0.058 0.220 7.226 0.117 0.261
 67914  19  587 0.895  251.2  11.404 11.737 0.107 0.103    5.072    3.347    6.730 0.412 0.072 0.079 2.279 0.078 0.116 4.734 0.172 0.053
 68115  30  590 0.660  153.2  11.183 11.381 0.015 0.030   15.451   14.061   67.531 0.878 0.070 0.036 4.125 0.446 0.279 6.946 0.563 0.321
 68115  32  591 0.660  163.1  11.183 11.434 0.028 0.035    6.593    3.359    5.700 0.737 0.116 0.045 3.758 0.223 0.597 6.531 0.020 0.127
 68126  30  592 0.673  187.8  10.511 10.815 0.019 0.024    0.029    0.027    0.680 0.492 0.009 0.061 2.650 0.143 0.266 5.203 0.275 0.368
 68126  32  593 0.674  190.3  10.511 10.820 0.028 0.041    0.059    0.057    1.098 0.292 0.008 0.068 2.070 0.155 0.158 4.037 0.531 0.066
 68143  32  594 0.848  296.8  11.051 11.238 0.023 0.029    0.295    0.204    2.052 0.344 0.028 0.086 2.209 0.052 0.063 4.448 0.130 0.113
 68222  30  595 0.949  137.8  10.896 11.164 0.053 0.062   17.151    9.438   26.476 0.829 0.020 0.123 4.232 0.254 0.277 7.146 0.154 0.083
 68223  19  596 0.841  105.7  10.488 10.460 0.085 0.085   16.192   13.233   15.195 1.996 0.509 0.310 6.412 0.131 0.261 7.682 0.026 0.052
 68343  32  597 0.679  175.5  11.444 11.801 0.124 0.105    8.090    7.009   10.008 0.713 0.016 0.020 3.244 0.069 0.016 5.967 0.004 0.013
 68393  17  598 0.788  174.1  10.836 11.555 0.049 0.029    0.612    0.540    3.708 0.571 0.001 0.091 4.075 0.115 0.310 5.975 0.054 0.071
 68579  17  601 0.884  140.1  10.201 10.756 0.081 0.056   13.998   10.860   20.792 1.794 0.057 0.342 5.709 0.198 0.309 7.518 0.060 0.088
 68620  32  602 0.700  182.0  11.489 11.295 0.081 0.073   12.878   10.509   11.006 0.857 0.070 0.036 3.749 0.045 0.020 6.890 0.048 0.170
 68678  32  604 0.899  402.4  11.488 11.649 0.063 0.056   11.770    7.783   12.891 0.398 0.029 0.083 2.456 0.022 0.157 5.334 0.148 0.041
 68683  32  605 0.710  117.2  10.239 10.596 0.072 0.068    4.171    3.259    2.857 0.850 0.108 0.084 4.336 0.048 0.421 7.154 0.007 0.272
 68722  32  606 0.953  216.6  10.874 11.163 0.031 0.061    1.182    0.712    4.241 0.193 0.056 0.058 1.622 0.271 0.319 3.381 0.837 0.017
 68830  17  607 0.668  193.3  11.119 11.217 0.059 0.034    1.286    0.662    1.790 0.834 0.062 0.113 2.891 0.065 0.099 5.497 0.183 0.117
 68835  30  608 0.837  178.4  10.629 10.879 0.036 0.021    0.155    0.094    2.038 0.228 0.084 0.083 2.046 0.286 0.378 4.525 0.308 0.147
 68836  19  609 0.730  205.1  10.592 10.941 0.026 0.028    0.105    0.076    1.332 0.306 0.078 0.118 2.069 0.229 0.255 3.959 0.517 0.321
 68850  30  610 0.988  123.5  11.192 11.436 0.042 0.045    2.541    1.041    7.539 0.507 0.024 0.136 2.278 0.067 0.064 4.661 0.195 0.141
 69009  17  612 0.772  114.6  10.551 10.690 0.049 0.048   12.856    7.511   13.611 1.100 0.085 0.078 4.654 0.138 0.187 7.389 0.027 0.089
 69063  32  614 0.901  230.1  10.936 11.247 0.025 0.033    0.147    0.131    3.734 0.414 0.010 0.152 1.940 0.139 0.004 3.462 0.661 0.575
 69132  30  615 0.652  192.9  10.460 10.590 0.072 0.062    2.970    2.440    3.290 0.832 0.093 0.066 3.769 0.025 0.043 6.810 0.110 0.141
 69193  30  617 0.824  174.4  11.026 11.341 0.034 0.039    0.165    0.101    2.187 0.365 0.030 0.061 2.012 0.080 0.021 3.680 0.384 0.091
 69316  32  618 0.691  128.9  11.113 11.484 0.217 0.057    6.221    4.269    9.656 0.525 0.033 0.106 3.014 0.164 0.079 6.133 0.044 0.065
 69440  17  619 0.661  219.1  10.722 10.983 0.026 0.024    0.060    0.039    1.375 0.353 0.021 0.132 2.493 0.088 0.152 5.090 0.245 0.539
 69529  19  620 0.652  185.5  11.032 11.376 0.017 0.020    0.135    0.113    2.680 0.664 0.185 0.166 2.529 0.080 0.026 4.393 0.793 0.228
 69529  30  621 0.652  187.4  11.032 11.329 0.020 0.028    0.154    0.146    3.839 0.759 0.073 0.168 2.719 0.011 0.060 5.026 0.215 0.096
 69531  32  622 0.888  210.0  11.029 11.271 0.025 0.031    0.139    0.105    2.150 0.516 0.044 0.088 2.758 0.188 0.367 4.735 0.008 0.100
 69557  19  623 0.659  180.1  10.849 10.852 0.068 0.041    4.473    3.246    3.327 0.652 0.035 0.090 3.211 0.065 0.197 6.758 0.102 0.069
 69566  32  624 0.623   59.9   9.982 10.115 0.056 0.052    3.188    2.460    2.599 1.429 0.413 0.145 5.373 0.748 0.051 7.457 0.075 0.093
 69628  17  625 0.683  130.2  10.655 10.675 0.043 0.052    3.811    1.763    5.495 1.008 0.206 0.220 4.765 0.608 0.625 6.910 0.009 0.002
 69751  30  626 0.661  177.0  10.845 11.145 0.022 0.025    0.073    0.054    1.261 0.501 0.043 0.203 2.596 0.029 0.129 5.073 0.248 0.266
 69751  32  627 0.662  163.1  10.845 11.150 0.027 0.036    0.047    0.044    1.139 0.528 0.039 0.143 2.783 0.038 0.063 5.359 0.013 0.208
 69767  17  628 0.838   69.1  10.654 10.794 0.127 0.193   12.595   10.086   11.661 0.696 0.088 0.158 4.231 0.128 0.340 7.344 0.010 0.136
 69806  19  630 0.836  221.9  10.648 10.868 0.050 0.056    0.559    0.424    1.627 0.542 0.048 0.001 2.620 0.035 0.273 4.865 0.096 0.113
 69821  32  631 0.690   67.4  10.798 11.009 0.031 0.038    1.243    0.518    6.141 0.805 0.082 0.380 3.269 0.042 0.090 6.111 0.162 0.478
 69825  30  632 0.674  228.9  11.350 11.755 0.064 0.074    2.168    1.767    2.171 0.351 0.094 0.042 2.238 0.120 0.045 4.211 0.125 0.035
 70042  17  635 0.615  131.0  10.471 10.587 0.035 0.058    1.366    0.607    1.399 1.261 0.469 0.264 5.181 0.809 0.489 7.000 0.130 0.035
 70055  32  636 0.847  125.3   9.890 10.617 0.080 0.058    8.459    5.164    3.747 1.913 0.477 0.210 5.927 0.209 0.045 7.551 0.053 0.016
 70153  30  638 0.990  210.2  10.515 11.382 0.108 0.158    0.338    0.261    4.928 0.517 0.031 0.027 2.001 0.124 0.038 3.780 0.535 0.119
 70161  32  639 0.903  248.2  11.329 11.648 0.030 0.058    0.413    0.281    3.817 0.469 0.064 0.036 1.924 0.054 0.006 3.378 0.171 0.019
 70194  30  640 0.837  112.5  10.654 10.937 0.021 0.180    9.578    5.747   13.633 0.522 0.025 0.150 3.817 0.234 0.203 6.611 0.133 0.303
 70343  32  643 0.887   73.2  10.416 10.683 0.044 0.044    5.044    2.681    8.320 0.805 0.095 0.155 4.137 0.164 0.203 6.757 0.136 0.282
 70392  30  644 0.740  199.7  11.435 11.435 0.039 0.041    6.096    4.299   12.501 0.533 0.036 0.050 2.793 0.139 0.109 5.539 0.430 0.105
 70416  30  645 0.789  176.9  10.869 11.133 0.037 0.031   14.531   10.060   14.639 0.793 0.134 0.082 4.003 0.233 0.406 6.897 0.025 0.348
 70518  32  646 0.700   88.4  10.181 10.314 0.050 0.061    3.784    1.357    6.819 1.364 0.284 0.360 5.432 0.325 0.349 7.286 0.076 0.028
 70695  30  650 0.880  182.2  10.614 11.024 0.121 0.066    5.822    4.106    6.443 0.615 0.032 0.131 3.177 0.072 0.006 6.411 0.188 0.292
 70697  30  651 0.627  191.6  10.733 11.032 0.023 0.000    0.370    0.312    2.004 0.313 0.002 0.016 2.191 0.264 0.002 4.241 0.956 0.064
 70789  32  652 0.955  178.7  11.062 11.339 0.100 0.057    2.198    1.086    5.803 0.516 0.065 0.093 2.510 0.091 0.244 4.870 0.279 0.182
 70818  19  653 0.695   92.7  10.843 10.722 0.083 0.116   12.007    9.007   12.483 1.004 0.105 0.007 5.205 0.735 0.103 7.438 0.062 0.161
 70987  30  657 0.691  106.2  10.358 10.910 0.125 0.027   39.849   32.907   68.711 1.980 0.402 0.158 6.528 0.122 0.340 7.732 0.043 0.063
 71138  30  658 0.660  174.9  10.407 10.595 0.072 0.059    1.933    1.290    1.845 0.728 0.077 0.100 3.325 0.036 0.148 6.430 0.179 0.187
 71273  17  659 0.694   91.1  10.094 10.423 0.149 0.081    2.760    1.721    4.373 1.042 0.266 0.281 5.174 0.581 0.199 7.091 0.002 0.201
 71367  19  660 0.704  253.8  10.929 11.239 0.021 0.027    0.271    0.177    1.886 0.644 0.092 0.092 2.481 0.059 0.120 4.449 0.496 0.610
 71401  19  663 0.896   84.0  10.517 10.966 0.153 0.148   12.038    8.439    9.617 1.199 0.267 0.050 4.697 0.204 0.024 7.266 0.039 0.079
 71442  30  664 0.749  130.1  10.921 11.122 0.053 0.051    2.363    1.039    6.385 0.616 0.093 0.194 3.019 0.018 0.033 5.622 0.257 0.128
 71442  32  665 0.749  120.9  10.921 11.114 0.024 0.023    2.684    1.059    9.436 0.345 0.014 0.152 2.639 0.111 0.148 5.596 0.152 0.270
 71529  30  666 0.700  143.3  10.599 10.927 0.023 0.027    0.356    0.198    1.446 0.369 0.012 0.124 2.367 0.047 0.105 4.741 0.286 0.415
 71670  19  668 0.748  197.7  11.346 11.635 0.088 0.134    1.810    1.227    2.587 0.457 0.016 0.037 3.151 0.004 0.351 5.976 0.049 0.158
 71674  32  669 0.761  181.8  11.051 11.201 0.046 0.054    1.770    0.846    6.513 0.742 0.027 0.258 3.320 0.036 0.258 5.821 0.053 0.090
 71675  32  670 0.846  141.5  10.787 10.741 0.003 0.106   63.517   52.050   88.242 3.075 0.666 0.077 6.748 0.019 0.128 7.750 0.004 0.026
 71676  17  671 0.676  159.9  11.104 11.309 0.094 0.081    9.642    5.790   11.281 0.984 0.113 0.162 4.402 0.022 0.014 6.556 0.053 0.063
 71680  19  672 0.674  162.6  11.025 11.054 0.060 0.095    0.969    0.749    1.023 0.490 0.062 0.016 2.685 0.132 0.016 5.456 0.194 0.094
 71861  16  673 0.741  180.7  10.788 11.089 0.038 0.046    0.203    0.185    3.690 0.512 0.059 0.174 2.833 0.038 0.172 5.491 0.006 0.352
 72617  16  675 0.663  252.3  11.597 11.894 0.017 0.018    0.353    0.220    1.961 0.318 0.034 0.058 2.260 0.052 0.135 4.368 0.569 0.022
 72804  16  676 0.827  113.6  10.958 11.213 0.042 0.045   20.371   14.686   30.303 0.700 0.013 0.191 4.009 0.096 0.271 6.971 0.150 0.288
 73754   4  677 0.748  157.7   9.895 10.031 0.027 0.044    3.694    1.241    5.844 1.554 0.538 0.093 5.802 1.130 0.096 7.483 0.095 0.049
 73790  15  678 0.841  186.6  10.894 11.180 0.022 0.015    0.124    0.121    3.371 0.362 0.018 0.096 2.085 0.188 0.173 3.942 0.706 0.733
 73919  20  679 0.834  107.0   8.919  9.144 0.054 0.058    0.373    0.255    0.380 1.025 0.137 0.064 4.915 0.097 0.913 7.421 0.019 0.157
 73950  15  680 0.728   58.5  10.594 11.067 0.041 0.027    5.487    2.501   19.663 0.764 0.075 0.254 3.097 0.487 0.185 6.696 0.130 0.209
 73975  20  681 0.731  174.2  10.459 10.686 0.051 0.081    7.709    2.237    6.400 1.183 0.340 0.501 5.134 0.871 0.819 7.384 0.132 0.099
 73976  15  682 0.666  133.8  10.474 10.781 0.043 0.054    0.069    0.050    1.207 0.629 0.166 0.265 2.937 0.120 0.032 5.567 0.044 0.199
 74007  20  683 0.709  199.5  11.277 11.656 0.045 0.047    0.185    0.162    5.615 0.438 0.061 0.053 2.218 0.066 0.029 4.000 0.242 0.024
 74190  15  688 0.719  171.5  10.858 11.062 0.031 0.038    0.029    0.028    1.277 0.561 0.085 0.231 2.889 0.142 0.389 5.244 0.038 0.182
 74208   4  689 0.555  188.7  11.003 11.240 0.061 0.039   41.624   37.634   32.785 0.585 0.025 0.083 4.245 0.132 0.015 7.069 0.018 0.035
 74428  15  692 0.721  179.0  10.636 11.001 0.035 0.071    0.978    0.430    2.795 0.207 0.003 0.042 2.004 0.064 0.378 5.023 0.307 0.725
 74428  20  693 0.722  192.0  10.636 10.935 0.026 0.039    0.690    0.441    2.080 0.480 0.038 0.018 2.653 0.119 0.051 5.390 0.192 0.157
 74512   4  694 0.732  270.6  11.104 11.181 0.058 0.060   57.221   49.209   60.074 1.350 0.094 0.228 6.093 0.274 0.690 7.727 0.024 0.051
 74551  20  695 0.728  100.3  10.491 10.690 0.071 0.064    8.177    4.008   14.284 0.932 0.111 0.232 4.640 0.113 0.714 7.271 0.073 0.070
 74563  15  696 0.735  247.8  11.316 11.534 0.026 0.244    0.251    0.234    2.822 0.631 0.033 0.137 2.373 0.267 0.086 4.114 0.937 0.645
 74563  20  697 0.735  255.2  11.316 11.473 0.064 0.122    0.264    0.184    1.843 0.647 0.061 0.078 2.976 0.003 0.374 5.260 0.057 0.140
 74702  15  698 0.872  248.2  11.230 11.439 0.040 0.395    1.119    0.697    3.778 0.362 0.016 0.071 2.091 0.048 0.064 4.143 0.210 0.046
 74882  15  699 0.710  197.5  11.136 11.452 0.028 0.035    0.096    0.095    4.369 0.552 0.044 0.073 2.256 0.126 0.001 3.960 0.306 0.071
 74882  20  700 0.710  200.1  11.136 11.393 0.026 0.037    0.102    0.093    1.448 0.633 0.114 0.213 2.648 0.081 0.384 4.989 0.013 0.394
 74986  20  704 0.729  147.8  10.809 11.055 0.040 0.053    7.756    4.517    5.564 0.842 0.097 0.018 4.267 0.367 0.397 6.471 0.082 0.181
 75008  15  705 0.723  146.5  10.950 11.868 0.105 0.061    0.418    0.376    2.202 0.675 0.017 0.058 3.290 0.192 0.465 5.421 0.081 0.084
 75081  15  706 0.871  194.1  10.885 11.021 0.043 0.042    1.662    0.723    4.547 0.687 0.114 0.029 3.157 0.230 0.568 5.095 0.205 0.007
 75081  20  707 0.871  179.0  10.885 11.031 0.054 0.037    1.232    0.584    4.399 0.497 0.015 0.145 2.274 0.153 0.080 4.707 0.478 0.046
 75230  15  709 0.639   95.6  10.591 11.190 0.051 0.066    0.657    0.387    1.654 0.516 0.034 0.044 2.546 0.080 0.075 4.704 0.504 0.227
 75242   4  710 0.510  153.3  10.579 10.897 0.050 0.046    5.527    4.221    3.616 1.107 0.085 0.067 4.231 0.006 0.326 7.283 0.023 0.126
 75422  15  711 0.535  196.7  11.278 11.473 0.050 0.035   36.362   28.591   15.525 0.751 0.191 0.143 3.669 0.138 0.279 6.889 0.006 0.202
 75422  20  712 0.535  198.7  11.278 11.277 0.043 0.052   11.607    8.260    8.628 0.755 0.178 0.261 3.754 0.094 0.192 7.057 0.052 0.030
 75562  15  713 0.964  227.7  10.900 10.930 0.023 0.024    7.427    3.858   18.393 0.770 0.040 0.105 3.817 0.142 0.008 6.652 0.377 0.005
 75562  20  714 0.964  252.6  10.900 10.757 0.060 0.062    6.210    2.513   11.935 0.820 0.074 0.185 3.545 0.058 0.094 6.713 0.276 0.029
 75573   4  716 0.971  189.4  10.761 11.020 0.075 0.111    2.382    1.614   11.193 0.565 0.101 0.103 3.537 0.346 0.077 5.291 0.255 0.050
 75651  15  717 1.021  240.0  11.174 11.326 0.030 0.034    4.296    1.854   17.025 0.506 0.028 0.169 2.245 0.257 0.219 4.831 0.609 0.155
 75651  20  718 1.020  217.0  11.174 11.408 0.064 0.040    3.296    1.386   14.045 0.267 0.029 0.105 2.037 0.329 0.405 4.626 0.477 0.278
 75659  20  719 0.903  276.3  11.623 11.452 0.021 0.079   34.594   22.371   28.350 1.402 0.406 0.175 4.831 0.259 0.017 6.871 0.003 0.108
 75705  15  720 0.722   93.1  10.496 10.923 0.071 0.060    7.758    6.229    4.904 0.733 0.059 0.012 4.573 0.245 0.274 7.037 0.038 0.307
 75808  20  721 0.872  193.9  10.901 11.354 0.039 0.038    2.351    1.543    3.210 0.515 0.050 0.024 2.406 0.049 0.043 4.843 0.151 0.055
 75921  15  722 0.990  153.1  10.242 11.090 0.000 0.000   39.358   29.035   39.419 1.658 0.007 0.265 5.675 0.140 0.328 7.533 0.030 0.068
 75921  20  723 0.990  133.8  10.242 10.252 0.079 0.105    8.989    4.456   15.670 3.249 1.988 1.041 5.714 0.586 0.075 7.501 0.172 0.083
 75936  15  724 0.735   39.2  10.134 10.352 0.039 0.042    1.318    0.555    8.401 0.767 0.030 0.247 4.367 0.474 0.348 6.670 0.048 0.017
 76212  15  727 0.974  219.1  11.600 11.809 0.013 0.050    1.548    0.702    6.191 0.285 0.014 0.056 1.902 0.091 0.087 3.893 0.351 0.004
 76212  20  728 0.974  212.7  11.600 11.798 0.046 0.062    2.116    0.998    5.238 0.434 0.066 0.072 2.250 0.008 0.006 4.293 0.094 0.030
 76238  15  729 0.670   72.0  10.164 10.376 0.050 0.054    4.172    2.423    3.527 1.302 0.308 0.141 5.579 0.829 0.494 7.227 0.090 0.076
 76238  20  730 0.669   98.5  10.164 10.673 0.058 0.051    6.464    5.420    6.895 1.147 0.154 0.244 5.195 0.345 0.657 7.250 0.049 0.230
 76278  20  731 0.842   99.6  10.783 11.322 0.028 0.026  118.370  111.784   61.901 2.227 0.549 0.271 6.182 0.334 0.391 7.666 0.029 0.049
 76336  15  732 0.824  203.1  10.666 10.837 0.034 0.053    0.163    0.080    2.329 0.550 0.074 0.228 2.483 0.165 0.005 4.806 0.366 0.230
 76379   4  734 0.700   82.5   9.944 10.222 0.048 0.121    5.113    2.715   13.296 1.007 0.078 0.223 4.943 0.164 0.189 7.359 0.112 0.012
 76477  15  735 0.926  108.5  10.259 10.423 0.065 0.086   29.015   22.582   18.691 3.919 2.073 0.063 6.443 0.319 0.129 7.689 0.064 0.026
 76573   4  737 0.966  259.9  11.012 11.329 0.038 0.033    0.622    0.258    4.331 0.293 0.002 0.042 1.902 0.091 0.045 3.921 0.440 0.048
 76593  15  738 0.898  186.1  10.674 10.872 0.025 0.036    0.058    0.045    2.090 0.324 0.012 0.061 2.082 0.143 0.308 4.190 0.475 0.412
 76593  20  739 0.899  192.8  10.674 10.870 0.024 0.026    0.095    0.082    3.239 0.412 0.055 0.148 2.312 0.042 0.018 4.471 0.135 0.177
 76737  15  741 0.673   88.7  11.103 11.449 0.044 0.042    9.682    6.952    8.349 0.984 0.111 0.003 3.714 0.009 0.410 6.627 0.045 0.142
 76886   4  743 0.701  236.9  10.882 11.048 0.035 0.079    7.128    4.516    5.419 0.740 0.102 0.176 3.216 0.006 0.119 6.509 0.058 0.171
 76997  20  745 0.699  204.7  11.138 10.995 0.092 0.044    3.392    2.327    2.087 0.407 0.068 0.119 3.151 0.099 0.083 6.242 0.031 0.101
 77161  15  747 0.927  249.3  11.112 11.334 0.000 0.000    1.451    0.708    5.995 0.733 0.067 0.147 2.884 0.035 0.054 5.178 0.079 0.103
 77195  20  748 0.840  218.2  11.707 11.869 0.003 0.081    7.722    3.188    9.253 0.571 0.124 0.098 2.561 0.046 0.064 5.042 0.140 0.050
 77240  20  749 0.667  100.8  10.884 10.878 0.059 0.067   12.393   10.532   15.307 0.776 0.052 0.190 4.483 0.023 0.467 7.346 0.118 0.238
 77250  15  750 0.889  106.2  10.743 10.881 0.068 0.071    5.055    3.080    5.964 0.761 0.062 0.100 3.451 0.087 0.075 6.345 0.264 0.139
 77327   4  753 0.964  125.6  10.786 11.302 0.020 0.044   32.296   24.265   22.082 0.777 0.044 0.029 3.199 0.194 0.208 7.161 0.057 0.203
 77477  20  754 0.894  179.3  10.827 11.186 0.310 0.052    0.862    0.518    2.039 0.312 0.034 0.042 2.031 0.014 0.046 4.098 0.213 0.024
 77632  15  755 0.826  263.3  11.378 11.673 0.017 0.025    0.201    0.165    2.626 0.528 0.125 0.138 2.071 0.022 0.007 3.614 0.085 0.134
 77636  20  756 0.832  119.8  11.062 11.233 0.081 0.084    1.506    1.191    1.700 0.469 0.054 0.035 2.341 0.078 0.052 4.693 0.189 0.084
 77659   4  757 0.701   88.3  10.316 10.853 0.076 0.084    7.103    4.193    8.100 1.090 0.156 0.137 4.010 0.029 0.656 7.188 0.047 0.266
 77662  15  758 0.656  227.3  11.185 11.422 0.041 0.050    0.766    0.340    2.582 0.668 0.014 0.062 3.410 0.192 0.913 5.859 0.001 0.098
 77714  15  759 0.853  170.9  11.100 11.373 0.068 0.071    1.103    0.577    6.543 0.384 0.005 0.139 2.419 0.158 0.211 4.874 0.281 0.014
 77714  20  760 0.853  163.8  11.100 11.454 0.101 0.075    2.710    1.890    6.648 0.442 0.056 0.062 2.808 0.096 0.172 5.224 0.101 0.154
 77745  15  761 0.826  302.0  11.464 11.735 0.013 0.023    0.633    0.426    2.556 0.632 0.037 0.059 2.188 0.113 0.047 3.744 0.576 0.284
 77771   4  762 0.960  150.8  10.928 11.340 0.054 0.053    2.238    1.053    6.971 0.364 0.010 0.072 2.545 0.064 0.013 4.753 0.280 0.037
 77934  15  763 0.989  201.4  10.867 11.286 0.029 0.037    0.129    0.089    2.144 0.058 0.024 0.001 0.271 0.121 0.005 2.272 1.315 0.156
 77957  15  764 0.899  280.7  11.028 11.289 0.031 0.034    0.234    0.159    3.443 0.477 0.063 0.081 2.335 0.015 0.198 4.435 0.158 0.167
 77976  20  765 0.837  119.1  10.534 10.501 0.060 0.111   16.748   10.983   18.955 1.561 0.294 0.079 5.892 0.110 0.256 7.580 0.002 0.066
 77982  20  766 0.895  287.2  11.513 11.788 0.015 0.108    1.047    0.814    4.228 0.411 0.050 0.067 2.035 0.056 0.021 3.735 0.448 0.154
 78059  20  767 0.840  194.1  11.002 11.192 0.018 0.026    0.181    0.131    3.693 0.612 0.048 0.178 2.543 0.051 0.184 4.768 0.074 0.196
 78085  15  768 0.871  284.8  10.579 10.672 0.123 0.101   29.357   21.298   25.804 1.876 0.421 0.049 6.150 0.287 0.093 7.637 0.026 0.013
 78141  20  770 0.672  219.5  10.729 11.106 0.019 0.022    0.244    0.145    1.062 0.401 0.017 0.091 2.457 0.040 0.106 4.849 0.242 0.066
 78245  15  771 0.976  281.5  11.194 11.457 0.031 0.051    0.753    0.463    4.832 0.548 0.060 0.068 2.623 0.146 0.383 4.454 0.045 0.070
 78308   4  774 0.964  267.4  10.809 10.952 0.080 0.081   53.534   40.946   30.454 1.352 0.034 0.174 6.148 0.010 0.244 7.630 0.002 0.049
 78343  15  775 0.704  108.3  11.069 11.490 0.025 0.036    6.710    3.619   16.495 0.630 0.065 0.218 3.185 0.025 0.033 6.183 0.077 0.188
 78540  20  777 0.699  160.3  10.931 11.176 0.050 0.055    1.924    0.822    2.210 0.521 0.093 0.075 3.259 0.136 0.460 5.815 0.007 0.105
 78550   4  778 0.670  174.9  10.910 11.319 0.242 0.074   35.324   24.090   30.390 1.307 0.155 0.038 5.180 0.037 0.133 7.479 0.050 0.099
 78550  15  779 0.671  194.3  10.910 11.563 0.042 0.022  180.134  170.241  121.172 1.466 0.068 0.388 6.596 0.003 0.720 7.804 0.000 0.059
 78554  15  780 0.975  179.3  10.961 11.252 0.034 0.045    0.320    0.246    4.359 0.383 0.016 0.086 1.819 0.211 0.012 3.251 0.967 0.108
 78599  20  781 0.811  106.3  10.733 10.920 0.054 0.051    3.230    1.750    5.755 0.812 0.127 0.144 3.915 0.454 0.169 5.992 0.098 0.057
 78701  20  783 0.781  134.6  10.893 11.201 0.033 0.037    0.309    0.189    3.211 0.659 0.057 0.004 2.478 0.096 0.184 4.690 0.327 0.273
 78808  15  784 0.973  153.0  11.093 11.389 0.058 0.060   33.887   22.730   31.070 1.010 0.053 0.088 4.224 0.040 0.322 7.198 0.070 0.159
 78839  15  785 0.592  158.3  10.820 10.901 0.050 0.069    1.875    0.809    3.393 0.748 0.082 0.124 3.235 0.067 0.355 6.186 0.173 0.403
 78839  20  786 0.592  140.0  10.820 11.007 0.037 0.048    4.462    3.803    4.569 0.516 0.060 0.018 3.416 0.027 0.454 6.825 0.005 0.287
 78960   4  787 0.663  203.3  10.948 11.171 0.040 0.055    1.035    0.580    2.776 1.305 0.154 0.089 4.780 0.075 0.156 6.639 0.044 0.006
 78974  15  788 0.593  134.7  10.236 10.532 0.094 0.071    1.801    1.578    1.977 0.668 0.082 0.091 3.347 0.030 0.040 6.652 0.087 0.250
 78974  20  789 0.593  149.3  10.236 10.465 0.088 0.066    1.336    0.981    1.626 0.976 0.115 0.103 3.690 0.049 0.091 6.856 0.094 0.119
 79093  15  791 0.837   69.2  10.819 11.162 0.077 0.057    4.736    2.876    9.321 0.631 0.016 0.136 2.907 0.209 0.021 5.880 0.243 0.112
 79276  15  792 0.840  204.5  11.337 11.594 0.022 0.022    0.174    0.097    2.544 0.270 0.010 0.095 2.117 0.034 0.217 4.444 0.164 0.170
 79276  20  793 0.840  198.6  11.337 11.615 0.023 0.033    0.479    0.279    2.647 0.392 0.020 0.093 2.131 0.081 0.098 4.074 0.388 0.016
 79327  20  795 0.699   81.6  10.040 10.403 0.057 0.059    2.020    0.773    3.068 0.983 0.162 0.184 4.659 0.336 0.195 6.879 0.012 0.133
 79405  15  796 0.827  105.3  10.584 10.858 0.019 0.020    0.066    0.038    1.444 0.319 0.041 0.090 2.092 0.096 0.159 4.138 0.311 0.666
 79418   4  797 0.850  160.1  10.307 10.350 0.053 0.044   13.437    8.586   10.787 2.173 0.813 0.066 6.236 0.279 0.327 7.650 0.050 0.062
 79475  20  798 0.699  177.5  10.405 10.658 0.028 0.034    0.026    0.023    0.771 0.373 0.064 0.102 2.493 0.053 0.258 5.023 0.070 0.427
 79524  15  800 0.847  110.6  11.322 11.227 0.092 0.088    6.185    5.101    7.892 0.689 0.083 0.042 3.018 0.015 0.122 6.286 0.213 0.104
 79563  15  801 0.673  106.8  10.889 11.218 0.012 0.041    0.162    0.145    1.880 0.347 0.008 0.009 2.416 0.099 0.040 4.980 0.292 0.127
 79674  20  802 0.873  172.7  11.192 11.603 0.032 0.057   39.833   30.456   42.411 0.912 0.012 0.043 3.555 0.309 0.178 7.058 0.119 0.209
 79724  15  803 0.670   36.2  10.112 10.304 0.087 0.103    3.443    2.082    3.154 0.765 0.187 0.193 5.042 0.847 0.466 7.264 0.062 0.082
 79735  20  804 0.809  126.2  11.004 11.170 0.025 0.021    1.006    0.567    6.612 0.497 0.035 0.176 2.609 0.165 0.045 5.124 0.255 0.143
 79908  15  806 0.890  427.3  11.157 11.458 0.044 0.045   35.130   27.568   28.220 0.362 0.025 0.072 3.054 0.175 0.111 7.274 0.043 0.106
 79965  20  808 0.699  180.8  11.056 11.314 0.043 0.051    3.748    2.084    3.010 0.660 0.112 0.013 3.513 0.075 0.329 5.995 0.028 0.083
 80044  15  809 0.838  150.7  11.151 11.615 0.047 0.039   12.825    8.624   11.354 0.413 0.037 0.083 3.037 0.038 0.130 5.749 0.072 0.122
 80051   4  810 0.878  145.9  10.603 10.865 0.094 0.034    3.583    1.471   13.248 0.452 0.015 0.138 3.022 0.289 0.710 6.082 0.557 0.220
 80096  20  811 0.820  144.4  10.470 10.351 0.050 0.146   11.550    5.887   21.201 1.308 0.219 0.304 5.740 0.298 0.170 7.586 0.013 0.012
 80171  15  812 0.973  167.3  11.079 11.277 0.044 0.055    1.923    0.744    8.469 0.515 0.017 0.087 2.082 0.249 0.067 4.227 0.638 0.171
 80198  15  813 0.726  151.1  10.981 11.125 0.060 0.058    4.406    2.779    4.566 0.718 0.154 0.170 3.274 0.006 0.252 6.106 0.102 0.117
 80323  15  815 0.846  208.3  11.208 11.394 0.032 0.027    4.418    1.955   12.972 0.696 0.089 0.066 2.913 0.001 0.133 5.203 0.164 0.008
 80455  20  817 0.875  171.4  10.672 11.314 0.065 0.054    7.687    5.681    8.959 0.506 0.036 0.062 2.737 0.074 0.116 6.414 0.199 0.252
 80470  20  818 0.795  198.8  11.103 11.475 0.038 0.036    0.427    0.214    2.355 0.474 0.054 0.123 2.099 0.073 0.055 3.720 0.208 0.054
 80632  20  819 0.809  181.5  11.034 11.252 0.025 0.026    0.024    0.024    2.427 0.522 0.062 0.240 2.473 0.012 0.060 4.685 0.160 0.206
 80661  15  820 0.974  182.2  11.371 11.618 0.059 0.067    2.949    1.358    8.588 0.581 0.123 0.130 2.668 0.033 0.035 4.697 0.213 0.017
 80755   4  821 0.733  215.8  11.144 11.349 0.056 0.059    0.728    0.363    2.173 0.436 0.048 0.046 2.522 0.017 0.121 4.996 0.094 0.181
 80902   4  825 0.700   92.7  11.002 11.294 0.076 0.056   45.559   36.033   31.322 0.853 0.046 0.075 5.055 0.061 0.332 7.594 0.024 0.093
 80935  15  826 0.424  136.1  11.008 11.216 0.009 0.000    1.465    0.638    1.709 0.932 0.139 0.118 4.375 0.042 0.580 7.103 0.005 0.057
 81244  20  827 0.667  282.6  11.858 11.998 0.013 0.007    1.317    0.854    3.207 0.612 0.050 0.056 2.549 0.056 0.042 4.682 0.391 0.090
 83749  15  834 0.727  123.0  10.653 10.806 0.052 0.059   10.040    7.225    7.569 0.864 0.034 0.122 4.133 0.045 0.372 7.231 0.063 0.232
 83849  15  835 0.728   67.2  10.069 10.240 0.056 0.054    0.753    0.370    7.471 0.949 0.093 0.234 4.784 0.366 0.228 6.849 0.049 0.039
 83965  20  836 0.728  115.1  10.335 10.458 0.046 0.042    5.825    3.609   10.211 0.942 0.067 0.043 4.382 0.133 1.366 7.310 0.049 0.242
 84014  20  837 0.795  249.8   9.840 10.174 0.035 0.047    0.018    0.013    0.294 0.486 0.399 0.090 2.315 1.898 0.035 4.439 0.688 0.033
 84337   4  841 0.839  251.8  11.521 11.788 0.019 0.019    0.786    0.608    3.704 0.519 0.090 0.073 2.170 0.038 0.033 3.877 0.442 0.012
 84399  15  842 0.965  121.7  10.771 10.912 0.076 0.062   19.783   13.203   23.236 1.069 0.160 0.077 4.862 0.084 0.277 7.308 0.030 0.108
 84399  20  843 0.964  207.4  10.771 11.103 0.076 0.051   54.274   41.413   35.114 1.475 0.075 0.025 5.768 0.031 0.246 7.552 0.007 0.051
 84411  20  844 0.975  173.5  11.051 11.115 0.049 0.092    4.437    2.231   12.689 0.487 0.004 0.175 2.642 0.156 0.110 5.395 0.809 0.105
 84726  20  848 0.698  127.4  10.606 11.148 0.059 0.063    4.075    2.428    4.414 0.660 0.071 0.184 2.963 0.089 0.166 6.031 0.185 0.067
 84766  15  849 0.850  231.3  11.119 11.368 0.032 0.060    0.617    0.382    3.941 0.659 0.048 0.214 2.580 0.077 0.019 4.766 0.145 0.091
 84766  20  850 0.850  233.7  11.119 11.378 0.016 0.015    0.164    0.149    2.615 0.619 0.102 0.134 2.468 0.009 0.061 4.709 0.117 0.027
 84795  15  851 0.836  191.5  11.295 11.579 0.037 0.033   13.803    6.589   14.074 0.715 0.036 0.110 2.868 0.139 0.282 5.862 0.207 0.100
 84894  20  852 0.927  155.5  10.939 11.186 0.055 0.060    6.665    4.380    8.248 1.019 0.114 0.030 4.136 0.057 0.191 5.850 0.230 0.296
 85042  15  854 0.666  186.0  11.263 11.511 0.060 0.049    5.042    3.423    7.157 0.428 0.008 0.078 3.409 0.033 0.291 6.337 0.037 0.044
 85093  15  855 0.794   40.5  10.686 11.105 0.076 0.074    4.326    2.601    9.924 0.815 0.055 0.147 3.482 0.055 0.233 6.116 0.199 0.127
 85093  20  856 0.794   51.3  10.686 11.080 0.048 0.049    2.263    0.976   10.673 0.377 0.081 0.130 2.713 0.310 0.137 5.585 0.337 0.238
 85142  20  859 0.790  159.9  10.524 10.878 0.057 0.071    0.297    0.172    1.992 0.503 0.025 0.102 2.598 0.165 0.031 4.971 0.190 0.032
 85205  20  860 0.836  193.7  11.198 11.262 0.037 0.047    1.732    0.890    6.283 0.440 0.001 0.173 2.782 0.053 0.286 5.186 0.130 0.060
 85318  15  861 0.824  219.1  10.968 11.253 0.023 0.031    0.397    0.181    1.690 0.552 0.093 0.102 2.117 0.071 0.007 3.683 0.443 0.086
 85448  20  863 0.831  253.7  11.307 11.606 0.015 0.020    0.276    0.173    2.986 0.383 0.033 0.064 2.002 0.082 0.034 3.628 0.322 0.048
 85528  15  864 0.730  129.7  10.344 10.830 0.051 0.060    4.472    2.372    5.505 0.961 0.207 0.077 4.263 0.149 0.244 6.876 0.084 0.096
 85573  20  865 0.830  235.5  11.508 11.875 0.058 0.061    3.241    1.916    4.276 0.436 0.029 0.066 2.500 0.051 0.013 4.914 0.079 0.029
 85766   4  867 0.894  142.1  10.512 10.603 0.053 0.052    5.517    4.461    7.358 1.177 0.173 0.113 4.675 0.038 0.581 7.092 0.103 0.235
 85805  15  869 0.665  161.8  10.605 10.774 0.043 0.047    0.880    0.341    1.374 0.371 0.005 0.133 2.834 0.160 0.291 6.076 0.139 0.228
 85805  20  870 0.664  170.9  10.605 10.861 0.047 0.064    1.154    0.862    1.478 0.713 0.119 0.125 3.162 0.001 0.541 6.059 0.106 0.413
 85876  15  871 0.832  134.8  10.813 10.627 0.082 0.110   18.225   16.158   70.308 1.462 0.339 0.365 5.698 0.989 0.762 7.621 0.116 0.071
 85876  20  872 0.831  120.9  10.813 10.533 0.019 0.040    7.235    1.410   20.623 0.224 0.103 0.110 4.261 0.979 3.065 7.444 0.150 0.608
 85978   4  874 0.704  110.9  10.275 10.768 0.044 0.058    5.804    3.382    9.256 0.893 0.028 0.164 3.850 0.152 0.219 6.940 0.181 0.258
 86122  15  876 0.670  221.2  11.178 11.518 0.032 0.025    0.057    0.053    1.650 0.063 0.012 0.000 0.295 0.061 0.001 0.527 2.808 0.001
 86123  20  877 0.925  179.9  10.975 11.287 0.029 0.028    0.930    0.369    3.392 0.229 0.011 0.065 1.982 0.054 0.211 4.302 0.162 0.033
 86195  20  878 0.875  185.0  10.995 11.148 0.012 0.033    0.968    0.734    3.839 0.645 0.098 0.092 3.270 0.381 0.022 4.888 0.002 0.007
 86330  20  879 0.819  183.3  11.376 11.724 0.017 0.022   22.285   14.694    8.907 0.724 0.032 0.028 3.085 0.018 0.119 6.066 0.052 0.326
 86349   4  880 0.671  155.8  10.883 11.067 0.050 0.067    0.852    0.477    3.108 1.067 0.251 0.167 4.836 0.613 0.403 6.611 0.024 0.046
 86363  15  881 0.835  211.4  11.301 11.535 0.019 0.027    0.626    0.381    3.336 0.538 0.074 0.129 2.254 0.028 0.037 4.247 0.258 0.101
 86382  15  882 0.727  198.8  10.932 10.992 0.078 0.068    4.065    3.392    3.095 0.701 0.035 0.026 2.897 0.004 0.102 6.036 0.050 0.116
 86395  15  883 0.867  149.7  10.444 10.695 0.031 0.038    0.289    0.145    1.689 0.535 0.043 0.096 2.626 0.105 0.512 4.856 0.107 0.133
 86474  20  884 0.736  212.4  10.834 11.135 0.034 0.040    0.038    0.038    2.601 0.687 0.086 0.263 2.936 0.027 0.301 5.553 0.066 0.233
 86610   4  885 0.671  104.4  10.755 11.051 0.039 0.036    6.590    3.910    6.871 0.979 0.119 0.024 4.669 0.427 0.042 6.726 0.035 0.072
 86661  20  886 0.825  314.1  11.605 11.850 0.012 0.002    2.560    1.414    5.986 0.066 0.008 0.004 0.312 0.039 0.021 2.698 0.665 0.882
 86744   4  887 0.672  263.3  11.008 11.240 0.023 0.024    0.057    0.050    1.646 0.592 0.024 0.220 3.006 0.161 0.335 5.476 0.062 0.188
 86862  15  888 0.977  161.1  11.035 11.089 0.045 0.041   12.082    7.632    9.865 0.595 0.019 0.097 3.032 0.186 0.278 6.859 0.118 0.049
 86862  20  889 0.977  178.3  11.035 11.059 0.113 0.076   13.094    9.752   14.254 0.973 0.127 0.019 4.367 0.048 0.260 7.002 0.067 0.156
 86906  20  891 0.821  290.5  11.620 11.828 0.014 0.021    0.225    0.142    3.094 0.544 0.077 0.135 2.333 0.029 0.053 4.437 0.192 0.045
 86907  15  892 0.727  235.8  11.258 11.516 0.021 0.024    0.050    0.050    1.742 0.592 0.087 0.148 2.679 0.010 0.102 5.122 0.079 0.187
 86943  15  893 0.604  108.3  10.559 10.749 0.058 0.092    3.438    1.764    6.280 0.841 0.093 0.318 4.172 0.077 0.271 6.987 0.026 0.087
 86970  20  894 0.716  102.4  10.804 11.504 0.060 0.063   23.346   16.501   15.513 0.983 0.079 0.047 4.297 0.265 0.500 6.889 0.019 0.312
 86999   4  895 0.347   95.9  10.435 10.907 0.037 0.033    1.744    1.337    1.128 1.048 0.059 0.221 4.236 0.081 0.167 7.282 0.045 0.046
 87121  20  896 0.836  237.9  11.242 11.471 0.043 0.039    0.435    0.239    2.286 0.595 0.115 0.104 2.652 0.080 0.433 4.882 0.017 0.189
 87124  15  897 0.846   75.8  10.623 10.468 0.146 0.096    8.477    6.026    9.882 0.974 0.118 0.057 5.033 0.290 0.586 7.499 0.033 0.096
 87207  15  898 0.833  134.4  10.820 11.080 0.025 0.027    0.088    0.074    2.373 0.487 0.080 0.132 2.366 0.024 0.011 4.552 0.200 0.113
 87207  20  899 0.833  147.2  10.820 11.053 0.028 0.025    0.099    0.076    1.871 0.406 0.013 0.181 2.304 0.063 0.041 4.578 0.162 0.325
 87232  20  900 0.850  162.2  10.617 10.500 0.041 0.066    5.892    2.488    4.722 0.548 0.034 0.036 4.382 0.366 0.928 7.318 0.100 0.052
 87345   4  901 0.623  151.8  11.022 11.369 0.052 0.064    1.670    0.715    2.901 1.065 0.139 0.089 4.225 0.198 0.592 6.553 0.036 0.107
 87479   4  904 0.741  212.0  11.099 11.486 0.024 0.026    0.173    0.135    2.185 0.377 0.034 0.082 2.224 0.068 0.024 4.109 0.547 0.404
 87519  20  905 0.305  138.2  10.666 11.069 0.000 0.000    0.042    0.036    0.266 0.263 0.041 0.063 2.343 0.292 0.640 5.497 0.167 0.105
 87618   4  906 0.882   91.7   9.714 10.684 0.000 0.006    5.875    3.581   19.795 0.596 0.148 0.035 2.891 0.265 0.198 6.958 0.257 0.013
 87620  15  907 0.836  194.8  10.700 10.909 0.061 0.064    7.162    4.468    7.935 0.660 0.019 0.221 3.508 0.207 0.239 6.878 0.046 0.130
 87620  20  908 0.837  124.4  10.700 10.959 0.055 0.045    7.375    3.916    7.350 0.724 0.076 0.132 3.507 0.161 0.091 6.847 0.119 0.021
 87812  15  910 0.976  216.2  11.255 11.559 0.029 0.038    0.855    0.431    6.060 0.468 0.065 0.042 2.011 0.045 0.030 3.854 0.343 0.051
 87812  20  911 0.976  207.9  11.255 11.551 0.025 0.042    0.584    0.297    4.877 0.303 0.004 0.090 1.982 0.004 0.012 4.038 0.129 0.199
 87925  15  914 0.875  208.0  10.963 11.123 0.078 0.135    6.184    3.699    8.362 0.740 0.053 0.061 3.076 0.007 0.104 5.958 0.221 0.007
 87991  20  915 0.978  227.4  11.243 11.287 0.070 0.072    4.118    2.418   12.137 0.766 0.073 0.090 3.651 0.041 0.102 5.460 0.441 0.125
 88032  15  917 0.839  256.4  11.165 11.407 0.041 0.045    0.216    0.176    2.900 0.590 0.113 0.187 2.429 0.031 0.228 4.573 0.107 0.257
 88407  15  923 0.749  186.5  11.097 11.346 0.062 0.105    4.278    2.928    4.758 0.648 0.130 0.131 2.958 0.010 0.115 5.908 0.108 0.148
 88422  20  924 0.978  178.8  11.369 11.516 0.058 0.055    4.689    1.957   16.236 0.562 0.045 0.120 2.578 0.143 0.204 4.928 0.438 0.197
 88596  15  926 0.794  135.1  11.052 11.339 0.068 0.070   16.485   10.843   15.744 0.776 0.056 0.127 3.954 0.103 0.207 6.912 0.120 0.160
 88596  20  927 0.794  125.3  11.052 11.386 0.097 0.068   24.148   15.808   24.263 0.873 0.089 0.163 4.304 0.036 0.061 7.138 0.052 0.159
 88689  20  928 0.664  113.1  10.631 11.008 0.053 0.034    0.171    0.139    1.560 0.468 0.061 0.071 2.595 0.009 0.043 5.210 0.144 0.078
 88745  15  930 0.834   84.6  10.198 10.578 0.021 0.258   14.831    9.993   36.412 1.075 0.249 0.196 5.848 0.493 0.618 7.575 0.095 0.118
 88806   4  931 0.666  226.0  11.058 11.342 0.020 0.023    0.082    0.049    1.554 0.536 0.117 0.197 2.408 0.002 0.024 4.277 0.205 0.705
 88863   4  932 0.813  106.0  10.708 11.419 0.063 0.063    2.434    1.699    4.777 0.767 0.047 0.074 3.594 0.130 0.018 5.793 0.069 0.024
 89012  15  934 0.835  244.3  10.940 11.264 0.024 0.026    0.234    0.134    3.472 0.534 0.080 0.218 2.484 0.012 0.078 4.804 0.107 0.227
 89072  15  935 0.837   90.3  10.768 10.902 0.047 0.056    0.007    0.007    1.071 0.612 0.125 0.133 2.912 0.216 0.316 5.016 0.013 0.122
 89153  15  936 0.835  166.5  10.874 11.066 0.073 0.069    9.737    6.577    7.896 0.792 0.075 0.057 3.259 0.134 0.173 6.849 0.072 0.284
 89189  15  937 0.978  220.2  11.186 11.465 0.064 0.066   10.329    6.101   46.442 0.485 0.008 0.129 2.762 0.587 0.171 5.593 1.245 0.076
 89189  20  938 0.978  206.7  11.186 11.536 0.076 0.074   10.624    6.493   12.950 0.329 0.013 0.104 2.324 0.109 0.300 5.508 0.243 0.195
 89284  20  939 0.664   91.4  10.668 10.960 0.063 0.000    6.178    2.850    7.687 0.630 0.018 0.015 2.915 0.183 0.041 6.258 0.482 0.200
 89355  15  940 0.715  105.9   9.980 10.272 0.063 0.054    5.576    2.829    5.757 1.451 0.356 0.134 5.716 0.796 0.253 7.529 0.067 0.046
 89438  15  941 0.623   71.4  10.586 11.191 0.060 0.061    6.312    2.930   23.641 0.819 0.006 0.093 3.615 0.148 0.197 6.881 0.283 0.021
 89663  20  943 0.830  219.0  10.795 11.072 0.024 0.025    0.068    0.050    1.376 0.504 0.087 0.131 2.515 0.071 0.117 4.705 0.065 0.123
 89711  15  944 0.742  114.7  10.500 10.636 0.125 0.098    4.414    3.395    4.842 0.894 0.101 0.061 3.911 0.099 0.446 7.214 0.098 0.227
 89733  15  945 0.839  283.3  11.772 11.947 0.038 0.046    8.492    4.244    9.576 0.535 0.032 0.060 2.678 0.063 0.072 5.182 0.072 0.110
 90005  20  949 0.664  263.8  10.959 11.239 0.018 0.017    0.337    0.133    0.976 0.422 0.023 0.076 2.317 0.179 0.057 4.233 0.776 0.046
 90043   4  950 0.813   72.7  10.505 10.758 0.052 0.047    2.751    1.307   12.101 0.604 0.062 0.230 3.864 0.109 0.052 6.383 0.194 0.097
 90138  15  951 0.672  101.9  10.413 10.227 0.045 0.045    2.492    0.928    5.527 1.135 0.204 0.536 4.889 0.872 0.633 7.126 0.119 0.014
 90258  15  952 0.702  143.3  11.418 11.814 0.018 0.050   20.640   12.690   16.298 0.676 0.070 0.181 3.253 0.026 0.278 6.286 0.164 0.006
 90265  15  953 0.973  271.7  11.031 11.303 0.033 0.065    2.664    1.344    6.710 0.590 0.045 0.043 2.565 0.067 0.107 4.734 0.334 0.001
 90369  15  955 0.976  101.9  10.981 11.173 0.064 0.065   30.603   21.773   24.302 1.096 0.104 0.015 4.832 0.024 0.623 7.342 0.007 0.138
 90395  15  956 0.925  146.1  11.116 11.473 0.048 0.041   21.113   11.645   22.101 0.782 0.066 0.094 3.192 0.156 0.190 6.419 0.269 0.116
 90664   4  961 0.748  189.4  10.446 10.695 0.050 0.053    0.109    0.092    2.075 0.450 0.017 0.104 2.557 0.190 0.093 5.016 0.436 0.236
 90694  15  962 0.673  184.9  11.104 11.390 0.023 0.022    0.781    0.400    1.498 0.490 0.054 0.116 2.477 0.027 0.138 4.650 0.328 0.277
 90888  15  963 0.884  190.5  10.742 11.032 0.029 0.033    0.102    0.099    3.296 0.239 0.044 0.075 1.740 0.298 0.193 3.422 0.964 0.178
 90894  15  964 0.727  182.1  11.506 11.722 0.045 0.087    7.148    3.463   12.767 0.394 0.008 0.132 2.664 0.186 0.302 5.616 0.280 0.131
 91497  18  971 0.840  195.5  10.863 11.154 0.088 0.106    0.518    0.283    3.249 0.435 0.074 0.050 2.144 0.112 0.015 4.002 0.764 0.240
 91608  18  973 1.002  169.9  11.481 11.576 0.048 0.080   37.205   25.583   32.311 0.781 0.114 0.118 3.616 0.063 0.101 6.552 0.151 0.205
 91623  18  974 0.923  122.4  10.887 11.178 0.049 0.057    0.165    0.106    2.851 0.327 0.035 0.066 1.959 0.088 0.052 3.800 0.572 0.143
 91929  18  979 0.926  219.1  11.493 11.666 0.002 0.035    0.272    0.235    5.059 0.674 0.074 0.115 2.928 0.023 0.352 5.028 0.092 0.167
 92132  18  982 0.748  108.4  10.567 11.015 0.026 0.035    0.041    0.038    1.854 0.519 0.017 0.171 2.690 0.056 0.059 5.342 0.027 0.444
 92229   2  983 0.749  147.8  10.563 10.735 0.036 0.032    5.424    3.161    3.849 1.249 0.259 0.070 4.695 0.440 0.186 6.846 0.044 0.132
 92377  18  987 0.748  123.1  10.726 11.065 0.061 0.104   13.476    9.659   10.367 0.806 0.126 0.218 4.125 0.118 0.345 7.107 0.046 0.388
 92399  18  988 0.175   73.4   9.539  9.587 0.074 0.066    0.058    0.047    0.117 0.854 0.151 0.100 4.013 0.090 0.042 7.169 0.005 0.030
 92623  18  990 0.923  113.1  10.990 11.214 0.035 0.039    1.314    0.619   10.459 0.838 0.124 0.083 3.457 0.295 0.153 5.272 0.135 0.102
 92942  18  997 0.620  113.3  10.286 10.596 0.097 0.089   12.161   10.447    6.624 1.157 0.118 0.028 4.894 0.136 0.383 7.699 0.006 0.110
 92979  18  999 0.608  220.7  10.912 11.190 0.028 0.030    0.181    0.129    1.337 0.467 0.055 0.153 2.745 0.070 0.119 5.414 0.287 0.152
 93044  18 1000 0.824  177.0  10.869 11.137 0.032 0.039    0.318    0.192    2.308 0.541 0.028 0.195 2.445 0.085 0.004 4.752 0.197 0.170
 93170  18 1003 0.977  255.8  11.063 11.301 0.028 0.027    0.070    0.067    4.140 0.529 0.089 0.155 2.209 0.001 0.090 4.242 0.142 0.174
 93267  18 1004 0.838  151.8  10.926 11.405 0.010 0.043   16.000   11.376   25.711 0.666 0.073 0.046 3.277 0.070 0.290 6.493 0.352 0.264
 93432  18 1007 0.818  144.8  10.797 11.071 0.041 0.047    0.379    0.170    2.440 0.490 0.064 0.139 2.180 0.190 0.027 3.880 0.972 0.383
 93473   2 1009 0.701  134.4  10.704 11.141 0.066 0.039    4.587    3.559    4.079 0.513 0.025 0.058 3.276 0.002 0.233 6.095 0.293 0.307
 93569  18 1010 0.606  246.1  11.383 11.572 0.000 0.000    2.227    1.017    5.350 0.519 0.014 0.084 2.909 0.005 0.025 5.731 0.057 0.049
 93660  18 1011 0.655  145.2  10.466 10.816 0.038 0.086   10.278    7.462   15.712 1.223 0.229 0.021 4.936 0.057 0.134 7.212 0.092 0.046
 93681  18 1014 0.607  150.6  11.014 11.467 0.050 0.051    0.232    0.168    1.775 0.916 0.075 0.052 3.202 0.116 0.072 5.857 0.124 0.052
 93943   2 1016 0.880  135.7  10.606 10.796 0.027 0.030    0.122    0.070    2.863 0.852 0.097 0.178 3.641 0.195 0.257 5.477 0.050 0.103
 93946  18 1018 0.925  216.1  11.160 11.446 0.037 0.049    0.250    0.186    4.784 0.240 0.003 0.074 1.894 0.082 0.130 4.028 0.347 0.286
 94176   2 1021 0.697  278.7  11.364 11.569 0.056 0.069    0.361    0.247    2.697 0.603 0.057 0.049 2.943 0.038 0.212 5.584 0.066 0.154
 94442  18 1024 0.631  174.3  10.760 10.954 0.053 0.042    2.588    1.586    2.206 0.789 0.063 0.059 3.071 0.099 0.185 6.015 0.208 0.213
 94451  18 1025 0.727  215.6  11.160 11.461 0.052 0.037    1.062    0.490    4.492 0.357 0.007 0.034 2.146 0.108 0.005 3.988 0.397 0.076
 94494   2 1027 0.740  196.2  11.109 11.371 0.031 0.043    0.232    0.139    2.418 0.746 0.165 0.228 2.646 0.008 0.214 4.912 0.217 0.314
 94677  18 1028 0.977  144.8  10.839 10.981 0.079 0.085    5.092    3.356    6.491 0.674 0.068 0.101 2.845 0.152 0.054 5.829 0.375 0.375
 94726  18 1029 0.728  209.4  11.290 11.611 0.043 0.047    0.420    0.369    3.682 0.331 0.001 0.083 2.064 0.169 0.136 3.873 0.519 0.022
 94821  18 1031 0.784  269.9  10.505 10.894 0.001 0.001   38.959   36.749   61.415 1.163 0.195 0.081 7.007 0.000 0.039 7.801 0.000 0.008
 94967  18 1033 0.924  161.0  10.854 11.089 0.076 0.083   27.378   19.349   38.069 0.954 0.192 0.077 4.476 0.017 0.604 7.305 0.047 0.175
 95065  18 1036 0.672  148.8  10.926 11.078 0.083 0.096    0.372    0.236    2.218 0.780 0.071 0.235 3.531 0.121 0.130 6.058 0.026 0.078
 95122  18 1037 0.848  147.9  10.845 11.186 0.055 0.062    4.035    1.998   11.492 0.391 0.146 0.105 3.057 0.020 0.005 5.734 0.271 0.434
 95324  18 1042 0.838  225.2  10.848 11.497 0.105 0.101    0.163    0.160    3.283 0.859 0.093 0.082 3.970 0.058 0.092 5.487 0.056 0.003
 95535  18 1048 0.966   71.3  10.363 10.486 0.054 0.055    1.671    0.693    2.834 0.663 0.021 0.158 3.544 0.078 0.035 6.275 0.422 0.428
 95726   2 1051 0.880  232.7  10.128 10.833 0.100 0.108   24.005   20.635   22.016 1.016 0.069 0.093 6.301 0.039 0.200 7.660 0.008 0.040
 95831  18 1054 0.969  251.2  11.497 11.935 0.082 0.072   59.471   47.153   59.177 0.805 0.042 0.032 3.541 0.149 0.006 6.956 0.104 0.161
 95941   2 1055 0.927  175.8  11.181 11.259 0.031 0.053    0.612    0.326    5.439 0.632 0.053 0.268 2.756 0.035 0.119 4.984 0.024 0.241
 96179  18 1060 0.925   81.1  10.821 11.053 0.034 0.091    2.695    1.680   12.470 0.624 0.119 0.138 2.569 0.046 0.200 4.907 0.526 0.244
 96267  18 1062 0.968  220.7  11.260 11.552 0.072 0.025    0.790    0.723    5.363 0.468 0.098 0.045 2.093 0.028 0.199 4.053 0.260 0.279
 96327  18 1065 0.725  224.3  11.092 11.294 0.032 0.030    0.113    0.079    2.656 0.662 0.105 0.205 2.933 0.171 0.204 5.291 0.017 0.161
 96346  18 1066 0.611  225.4  11.206 11.422 0.027 0.022    0.358    0.265    3.187 0.792 0.079 0.096 3.100 0.018 0.081 5.773 0.082 0.121
 96444  18 1068 0.706  176.1  10.976 11.269 0.038 0.037   16.870    9.711   27.005 0.725 0.056 0.387 4.124 0.021 0.260 6.973 0.028 0.318
 96616  18 1071 0.838  199.9  11.202 11.442 0.027 0.033    0.320    0.156    2.503 0.414 0.048 0.114 2.242 0.031 0.036 4.393 0.224 0.251
 96617  18 1072 0.727  281.9  11.865 11.966 0.016 0.012    0.258    0.252    5.610 0.549 0.074 0.096 2.534 0.034 0.051 4.841 0.217 0.005
 96621   2 1073 0.713  237.8  11.037 11.476 0.030 0.056    0.142    0.078    1.543 0.406 0.037 0.132 2.392 0.022 0.018 4.689 0.226 0.390
 96690  18 1074 0.977  142.8  10.968 11.197 0.087 0.086    8.959    7.346   10.480 0.741 0.060 0.012 3.366 0.148 0.138 6.491 0.222 0.232
 96777  18 1075 0.610  131.3  10.224 10.948 0.066 0.075   24.268   22.463   11.346 1.060 0.278 0.133 5.412 0.350 0.296 7.585 0.099 0.104
 96805   2 1077 0.612  129.6  10.644 10.940 0.052 0.046    2.630    1.390    4.125 0.701 0.055 0.067 2.881 0.131 0.151 6.351 0.169 0.665
 96923   2 1080 0.880  221.9  10.773 11.085 0.046 0.079    6.116    2.250    9.104 0.649 0.045 0.215 3.201 0.200 0.167 6.002 0.371 0.076
 97200  18 1084 0.796  249.5  11.274 11.740 0.074 0.047    3.336    1.863    3.900 0.624 0.009 0.031 2.355 0.042 0.069 4.433 0.208 0.341
 97221  18 1086 0.957  145.5  10.705 10.924 0.025 0.033    0.231    0.099    1.955 0.268 0.048 0.068 1.886 0.017 0.104 3.896 0.463 0.107
 97310   2 1089 0.944  145.2  10.736 10.990 0.046 0.042    0.186    0.111    4.594 0.651 0.114 0.094 2.911 0.128 0.062 4.906 0.182 0.002
 97330  18 1090 0.656  154.0  10.589 10.393 0.108 0.117    4.948    3.972    2.783 1.202 0.064 0.198 5.165 0.084 0.554 7.534 0.045 0.123
 97516   2 1094 0.926  123.0  10.594 10.751 0.065 0.065   12.347    7.395   11.908 1.015 0.117 0.147 4.970 0.471 0.530 7.337 0.066 0.146
 97666  18 1095 0.846  237.8  10.856 10.522 0.133 0.134   12.252    9.942    8.865 1.575 0.368 0.091 5.936 0.333 0.270 7.606 0.039 0.038
 97669  18 1096 0.610  173.6  10.939 11.157 0.063 0.060    7.085    5.037    6.764 0.901 0.119 0.050 3.842 0.001 0.145 6.886 0.054 0.011
 97745   2 1097 0.713  185.6  10.919 11.251 0.034 0.038    0.297    0.150    0.903 0.487 0.238 0.103 2.301 0.167 0.017 4.113 0.553 0.066
 97918  18 1100 0.729  172.0  10.919 11.203 0.099 0.078    0.174    0.165    1.998 0.454 0.080 0.088 2.509 0.010 0.094 4.983 0.227 0.018
 97948  18 1102 0.878  185.8  11.275 11.360 0.092 0.092    2.364    1.290    4.348 0.483 0.076 0.070 2.529 0.042 0.082 4.951 0.147 0.074
 97994   2 1103 0.983  221.2  11.204 11.464 0.034 0.044    1.668    0.992    4.668 0.567 0.051 0.059 2.139 0.187 0.045 4.274 0.299 0.096
 98227   2 1107 0.901   96.1  10.885 10.913 0.050 0.054    3.118    1.657    4.991 0.575 0.064 0.116 2.650 0.169 0.069 5.707 0.333 0.118
 98416   2 1109 0.897  136.6  10.847 11.060 0.086 0.070    0.753    0.508    2.647 0.068 0.013 0.007 0.320 0.067 0.036 4.271 0.430 1.002
 98465  18 1111 0.880  230.1  10.983 11.274 0.045 0.041    1.284    0.510    7.041 0.710 0.105 0.118 2.959 0.105 0.298 5.313 0.130 0.097
 98504  18 1114 0.745  174.3  11.047 11.313 0.046 0.047    5.557    3.467    4.894 0.775 0.104 0.043 3.301 0.028 0.061 5.876 0.125 0.048
101221  18 1117 0.975  229.4  10.980 11.254 0.032 0.035    0.141    0.098    3.668 0.269 0.009 0.046 1.985 0.059 0.108 4.209 0.208 0.289
101262   2 1118 0.503   82.8  10.387 10.487 0.065 0.061    1.749    1.385    1.360 0.874 0.159 0.240 4.278 0.162 0.341 7.155 0.018 0.088
101401  18 1120 0.895  138.0  10.752 10.924 0.051 0.049   18.180   14.364   14.133 0.787 0.008 0.100 4.448 0.193 0.710 7.417 0.024 0.130
101415   2 1121 0.853  162.8  10.841 11.176 0.069 0.065    3.358    1.739    5.720 0.615 0.075 0.158 2.692 0.102 0.143 5.427 0.302 0.027
101417  18 1122 0.756  166.1   9.844  9.977 0.011 0.061    5.696    2.807   15.684 1.677 0.436 0.501 6.000 0.546 0.601 7.612 0.011 0.038
101741  18 1126 0.798   80.7  10.936 11.317 0.079 0.090   17.816   12.508   16.732 0.822 0.122 0.090 3.623 0.005 0.315 6.767 0.129 0.378
101749  18 1127 0.981  123.1  11.091 11.328 0.088 0.106   33.181   24.199   32.959 1.036 0.072 0.018 4.761 0.104 0.342 7.258 0.064 0.150
101992   2 1132 0.677  136.9  10.810 11.180 0.053 0.052    3.755    2.403    4.600 0.999 0.099 0.056 3.777 0.019 0.417 6.251 0.130 0.162
102094  18 1133 0.777  202.0  10.885 11.122 0.026 0.034    0.289    0.171    2.562 0.442 0.052 0.145 2.373 0.008 0.060 4.681 0.222 0.189
102120  18 1135 0.696  121.9  10.368 10.590 0.060 0.052    4.035    2.482    2.859 0.849 0.090 0.165 4.212 0.040 0.373 7.097 0.011 0.230
102214   2 1138 0.702  147.8  10.903 11.219 0.051 0.051    4.089    2.078    3.210 0.662 0.076 0.208 3.581 0.052 0.613 6.169 0.024 0.109
102232  18 1139 0.844  204.6  11.261 11.517 0.059 0.063    6.549    4.368    6.832 0.402 0.021 0.104 2.953 0.026 0.048 5.444 0.098 0.001
102372  18 1142 0.894  113.2  11.048 11.204 0.047 0.086   35.595   21.179   25.127 1.281 0.109 0.225 5.399 0.131 0.210 7.437 0.000 0.052
102571  18 1145 0.691  128.7  10.674 10.761 0.062 0.050    4.071    3.214    9.756 0.869 0.023 0.007 3.507 0.237 0.036 6.954 0.371 0.204
102574   2 1146 0.701  185.9  11.083 11.334 0.070 0.068    0.489    0.322    0.897 0.409 0.008 0.119 2.246 0.159 0.133 4.103 0.635 0.028
102590  18 1148 0.979  212.4  11.192 11.331 0.052 0.070    3.189    1.448    9.691 0.574 0.093 0.187 2.509 0.001 0.115 4.923 0.271 0.012
102761  14 1149 0.672  126.1  10.869 10.610 0.094 0.061    7.306    5.715    4.573 0.979 0.165 0.132 4.967 0.436 0.042 7.392 0.053 0.110
102817  17 1150 0.669  261.2  11.106 11.288 0.025 0.021    0.525    0.420    1.856 0.506 0.122 0.061 2.663 0.051 0.078 5.327 0.120 0.056
102817  19 1151 0.669  245.3  11.106 11.789 0.056 0.120    1.111    0.744    1.597 0.064 0.002 0.001 0.300 0.012 0.003 0.537 0.566 0.005
102849  14 1154 0.669  173.5  10.673 10.958 0.053 0.048    0.211    0.113    1.544 0.675 0.060 0.192 2.551 0.144 0.014 4.481 0.806 0.504
102908  16 1155 0.982  261.4  11.521 11.794 0.026 0.023    0.576    0.307    5.572 0.494 0.045 0.059 2.141 0.033 0.033 4.104 0.144 0.082
102968  14 1157 0.940  248.8  11.265 11.551 0.030 0.036    0.456    0.369    4.052 0.379 0.026 0.048 2.119 0.019 0.291 4.158 0.154 0.291
103037  17 1158 0.744  166.7  10.622 10.939 0.052 0.033   10.541    6.393    7.420 1.196 0.165 0.137 4.619 0.223 0.110 6.875 0.038 0.317
103041  17 1159 0.821   75.9  10.515 10.637 0.056 0.051    1.268    0.475    8.796 0.775 0.048 0.280 3.718 0.093 0.106 5.937 0.432 0.033
103061  16 1160 0.724  193.1  11.029 11.371 0.025 0.024    0.154    0.124    2.499 0.425 0.036 0.137 2.396 0.007 0.013 4.660 0.188 0.361
103155  19 1161 0.638  103.1  11.073 11.190 0.025 0.029    4.337    2.011   15.609 0.882 0.078 0.092 4.315 0.661 0.523 6.702 0.016 0.342
103179  16 1162 0.622  108.1  10.747 11.042 0.018 0.021    0.189    0.127    2.045 0.397 0.115 0.125 2.598 0.174 0.107 5.266 0.263 0.266
103274  14 1163 0.915  175.9  11.058 11.346 0.042 0.039    3.816    1.800    7.407 0.538 0.044 0.057 2.357 0.108 0.007 4.834 0.358 0.037
103366  14 1164 0.674  195.4  10.677 10.984 0.046 0.075    0.166    0.100    1.141 0.379 0.069 0.085 2.198 0.229 0.100 4.060 0.459 0.032
103382  17 1165 0.823  186.2  10.672 10.865 0.065 0.097   12.798   10.011    8.509 1.059 0.034 0.102 4.700 0.028 0.288 7.396 0.018 0.112
103417  16 1166 0.672  263.5  10.581 10.949 0.041 0.064    0.204    0.109    0.965 0.742 0.100 0.116 3.204 0.116 0.807 5.588 0.049 0.174
103547  19 1168 0.850  200.5  11.208 11.526 0.021 0.020    0.752    0.346    4.292 0.344 0.012 0.030 1.957 0.135 0.030 3.598 0.668 0.003
103557  14 1169 0.838  200.3  10.714 10.992 0.047 0.056    0.161    0.111    1.646 0.437 0.051 0.114 2.258 0.005 0.162 4.406 0.173 0.347
103675  14 1171 0.941  149.1  10.742 10.712 0.077 0.113   19.822   16.463   14.497 1.527 0.276 0.090 5.479 0.186 0.531 7.516 0.027 0.086
103865  19 1172 0.920  294.5  11.333 11.648 0.022 0.027    0.169    0.126    2.846 0.471 0.067 0.072 1.951 0.093 0.013 3.431 0.529 0.044
103930  14 1174 0.638   95.7  10.780 10.812 0.065 0.046    4.113    2.064    7.486 0.666 0.042 0.179 3.829 0.135 0.033 7.042 0.031 0.157
104050  14 1175 0.970  202.7  10.909 11.172 0.044 0.046    0.418    0.201    2.690 0.068 0.019 0.010 0.322 0.095 0.048 3.411 0.991 0.927
104155  17 1178 0.736  228.2  10.692 11.011 0.037 0.051    0.080    0.055    0.971 0.473 0.054 0.071 2.240 0.174 0.038 4.004 0.867 0.261
104155  19 1179 0.736  191.2  10.692 10.987 0.045 0.057    0.091    0.076    1.567 0.326 0.032 0.043 2.179 0.047 0.019 4.141 0.583 0.315
104375  16 1180 0.826  200.0  10.808 11.107 0.034 0.039    0.107    0.086    2.004 0.332 0.021 0.115 1.946 0.243 0.134 3.603 0.889 0.156
104403  14 1181 1.182  204.7  11.239 11.329 0.048 0.059   29.721   18.499   47.534 1.128 0.128 0.105 3.853 0.125 0.002 6.872 0.176 0.120
104408  16 1182 0.828  207.2  11.369 11.599 0.018 0.024    0.369    0.203    2.665 0.543 0.113 0.180 2.314 0.010 0.019 4.418 0.168 0.240
104501  14 1183 0.955  220.4  10.861 11.189 0.021 0.023   11.974    4.622   26.844 0.677 0.026 0.146 2.871 0.299 0.182 6.618 0.354 0.154
104576  14 1184 0.675  137.9  10.741 10.942 0.023 0.029    1.602    0.675    6.732 0.520 0.019 0.221 2.962 0.146 0.033 5.873 0.308 0.383
104625  17 1185 0.760  115.0  10.369 10.705 0.063 0.066   22.185   17.552   11.986 1.093 0.088 0.328 5.675 0.447 1.142 7.659 0.039 0.104
104696  19 1186 0.695  167.3  11.413 11.549 0.050 0.044    6.697    5.110    4.257 0.669 0.147 0.067 2.962 0.016 0.129 5.927 0.036 0.139
104784  19 1187 0.781  149.9  10.465 10.693 0.071 0.059    5.946    3.817    4.500 1.048 0.207 0.044 4.240 0.123 0.186 6.986 0.030 0.181
104823  16 1188 0.826  132.6  11.447 11.697 0.046 0.064    9.357    5.460   14.583 0.497 0.025 0.140 2.974 0.084 0.128 5.660 0.208 0.055
104877  14 1190 0.955  171.9  10.888 11.181 0.024 0.024    0.918    0.459    9.230 0.316 0.074 0.134 1.947 0.291 0.167 4.056 0.739 0.321
105208   3 1193 0.935  189.0  11.144 11.419 0.035 0.041    0.774    0.415    5.142 0.403 0.041 0.110 2.323 0.032 0.131 4.536 0.115 0.190
105328   8 1195 0.848  234.3  11.246 11.465 0.053 0.092    0.719    0.563    3.640 0.281 0.007 0.064 1.934 0.083 0.109 3.706 0.508 0.077
105346   8 1196 0.774  154.7  10.613 10.820 0.073 0.090    2.536    1.763    2.386 0.716 0.126 0.106 3.416 0.072 0.211 6.192 0.012 0.201
105348   3 1197 0.676  119.0  11.187 11.605 0.061 0.054   10.705    7.273    9.382 0.701 0.111 0.155 3.113 0.008 0.093 6.155 0.118 0.165
105458   3 1198 0.622   99.4  10.237 10.386 0.087 0.073    3.223    2.337    1.928 1.175 0.278 0.162 5.036 0.482 0.028 7.262 0.042 0.204
105474   4 1199 0.673  172.7  10.672 10.830 0.027 0.036    0.464    0.268    4.703 0.895 0.062 0.156 4.508 0.380 0.888 6.626 0.020 0.022
105541   7 1200 0.955  242.4  11.369 11.697 0.043 0.048   13.697    9.287    9.947 0.444 0.033 0.082 2.464 0.028 0.131 5.613 0.215 0.254
105621   3 1201 0.638  147.9  10.830 11.306 0.051 0.062    6.670    4.431    7.124 0.941 0.084 0.117 3.599 0.067 0.003 6.635 0.031 0.134
105701   4 1203 0.714  142.8  10.978 11.322 0.070 0.014    5.677    2.748    9.775 0.795 0.165 0.199 3.175 0.067 0.111 5.965 0.132 0.077
105841   3 1204 0.957  204.0  11.334 11.578 0.104 0.089    6.477    3.784    9.438 0.558 0.008 0.070 2.424 0.063 0.034 4.747 0.382 0.040
105905   4 1206 0.734  168.3  10.466 10.781 0.119 0.098    3.464    2.837    4.681 0.734 0.014 0.051 3.573 0.138 0.051 6.775 0.192 0.236
106103   3 1207 0.666  165.1  10.928 11.240 0.023 0.019    0.485    0.224    1.197 0.249 0.023 0.011 2.148 0.011 0.028 4.621 0.496 0.295
106111   7 1208 0.922  152.2  10.732 10.948 0.042 0.045    0.420    0.212    5.664 0.716 0.100 0.019 3.206 0.073 0.227 5.288 0.228 0.063
106111   8 1209 0.922  183.1  10.732 10.940 0.042 0.045    0.477    0.244    5.489 0.523 0.003 0.179 2.953 0.002 0.174 5.226 0.198 0.234
106159   7 1210 0.781   75.1  10.582 10.989 0.070 0.051    7.668    4.684   16.826 0.795 0.000 0.208 3.804 0.196 0.125 6.664 0.208 0.346
106199   4 1211 0.744  118.8  10.383 10.824 0.056 0.058    6.659    3.531    7.963 1.057 0.154 0.116 4.339 0.223 0.043 6.842 0.031 0.127
106336   3 1213 0.606   61.8  10.760 11.095 0.049 0.038   15.686   11.894    8.747 0.567 0.057 0.239 4.600 0.350 0.043 7.487 0.041 0.163
106336   4 1214 0.606   67.8  10.760 11.063 0.058 0.053    0.588    0.261    5.529 0.250 0.042 0.089 2.967 0.342 0.592 6.977 0.132 0.128
106394   4 1216 0.839  132.9  10.838 11.155 0.029 0.030    0.251    0.153    2.737 0.480 0.021 0.128 2.318 0.001 0.180 4.483 0.147 0.294
106482   4 1217 0.843  194.6  11.222 11.519 0.058 0.054   18.251   11.876   22.032 0.649 0.061 0.083 3.042 0.104 0.160 6.170 0.242 0.106
106495   3 1218 0.811  132.0  11.082 11.375 0.020 0.026    0.200    0.162    2.215 0.458 0.113 0.183 2.143 0.004 0.032 3.826 0.450 0.596
106863   3 1225 0.735   73.5  10.066 10.626 0.080 0.137    3.362    2.146   12.401 0.984 0.117 0.195 3.799 0.042 0.022 6.665 0.167 0.124
106865   8 1226 0.938  184.6  11.065 11.145 0.091 0.101    4.507    2.940    4.911 0.575 0.016 0.027 2.955 0.009 0.238 5.517 0.138 0.100
106926   3 1228 0.955  279.6  11.361 11.477 0.029 0.031    1.603    0.634    7.898 0.368 0.029 0.128 2.169 0.093 0.122 4.373 0.275 0.005
107041   4 1230 0.824  102.5  10.856 11.151 0.063 0.054    3.951    2.728   10.851 0.751 0.109 0.125 3.204 0.009 0.293 5.726 0.233 0.152
107197   7 1232 0.846  180.3  11.309 11.576 0.155 0.129    6.311    4.335   11.939 0.478 0.006 0.033 2.380 0.154 0.102 4.993 0.513 0.081
107211   3 1233 0.935  271.9  11.126 11.414 0.092 0.105   26.254   22.424   27.082 0.848 0.023 0.002 3.671 0.073 0.022 7.025 0.093 0.130
107362   3 1234 0.677  242.5  11.121 11.434 0.025 0.028    0.170    0.117    2.049 0.389 0.036 0.105 2.187 0.105 0.130 4.015 0.305 0.024
107370   3 1235 0.844  156.5  10.894 11.163 0.018 0.021    0.070    0.069    3.231 0.383 0.054 0.153 2.180 0.206 0.009 4.276 0.441 0.408
107370   4 1236 0.844  168.8  10.894 11.137 0.023 0.029    0.103    0.091    3.307 0.639 0.114 0.283 2.541 0.003 0.204 4.740 0.187 0.293
107468   4 1238 0.918  242.9  11.175 11.345 0.015 0.035    0.131    0.130    4.776 0.797 0.116 0.110 3.758 0.382 0.140 5.288 0.025 0.045
107489   3 1240 0.838  371.4  11.345 11.653 0.000 0.000    1.077    0.723    2.385 0.491 0.055 0.103 2.334 0.010 0.030 4.580 0.095 0.057
107643   4 1242 0.735  229.3  10.949 11.305 0.016 0.056    0.527    0.372    1.914 0.488 0.080 0.148 2.381 0.021 0.101 4.535 0.298 0.096
107849   3 1244 0.729    0.3  10.575 10.075 0.139 0.036    5.454    4.396    2.708 0.776 0.477 0.034 5.998 1.014 0.241 7.707 0.083 0.037
107853   3 1245 0.666  194.0  11.207 11.263 0.091 0.129    8.648    5.060    9.082 0.976 0.109 0.069 4.081 0.216 0.487 6.626 0.034 0.298
107853   7 1246 0.666  202.8  11.207 11.327 0.033 0.039    6.889    3.128    5.935 0.570 0.007 0.209 3.347 0.027 0.253 6.323 0.154 0.042
107960   8 1247 0.668  249.3  11.184 11.485 0.027 0.035    0.053    0.048    1.454 0.415 0.005 0.153 2.260 0.137 0.174 4.125 0.279 0.099
108035   4 1248 0.730  191.9  11.009 10.990 0.071 0.070    4.663    3.838    3.779 0.798 0.076 0.055 3.669 0.048 0.128 6.536 0.045 0.219
108042   8 1249 0.801  118.0  10.910 11.747 0.036 0.110  100.518   87.380  132.598 1.122 0.026 0.051 4.606 0.163 0.228 7.518 0.060 0.079
108057   7 1250 0.669  188.5  10.690 10.900 0.065 0.068    5.291    2.945    5.095 0.851 0.075 0.106 3.847 0.011 0.088 6.836 0.073 0.159
108100   4 1251 0.839  128.7  11.014 11.092 0.074 0.089    5.351    3.852    5.697 0.712 0.026 0.056 2.912 0.065 0.019 6.082 0.205 0.304
108227   3 1252 0.960  238.3  11.858 11.936 0.066 0.057    4.485    2.648    6.900 0.475 0.039 0.052 2.428 0.040 0.004 4.508 0.083 0.014
108271   3 1253 0.637  196.4  10.280 10.515 0.049 0.021    5.996    3.887    5.403 1.097 0.257 0.399 5.232 0.533 0.072 7.408 0.038 0.079
108345   8 1254 0.678  138.2  10.833 11.121 0.023 0.025    0.039    0.038    2.761 0.634 0.006 0.153 2.654 0.057 0.014 5.027 0.218 0.200
108361   3 1255 0.622  147.5  10.894 11.543 0.049 0.058    0.717    0.531    1.858 0.384 0.042 0.032 2.237 0.010 0.039 4.140 0.131 0.006
108366   7 1256 0.677  102.3  10.779 11.074 0.028 0.062    4.146    1.649    9.837 0.550 0.032 0.227 3.292 0.233 0.193 6.529 0.166 0.218
108440   4 1257 0.832   78.6  10.988 11.262 0.087 0.070    2.485    1.348   12.032 0.478 0.069 0.124 2.935 0.057 0.199 5.466 0.341 0.242
108472   7 1258 0.668  163.1  10.621 10.805 0.011 0.001    0.164    0.122    2.589 0.702 0.013 0.097 3.813 0.136 0.104 6.600 0.001 0.000
108513   3 1259 0.671  187.5  10.644 10.673 0.057 0.061    4.376    3.703    4.868 0.816 0.106 0.065 3.741 0.079 0.317 7.005 0.131 0.315
108568   8 1260 0.887  217.6  10.801 11.034 0.038 0.043    0.303    0.163    1.777 0.369 0.026 0.083 2.221 0.014 0.078 4.418 0.173 0.168
108622   7 1261 0.338   66.2   9.801  9.992 0.058 0.074    0.254    0.206    0.208 0.800 0.011 0.039 3.248 0.169 0.003 5.696 0.367 0.045
108632   3 1262 0.938  248.0  10.465 10.865 0.022 0.025    0.910    0.695    1.852 0.543 0.066 0.079 1.998 0.041 0.006 3.453 0.503 0.158
108973   3 1265 0.906  152.2  11.167 11.273 0.035 0.044   14.909    9.621   16.282 0.789 0.038 0.050 3.602 0.057 0.158 6.644 0.174 0.285
108989   4 1266 0.828  284.8  11.663 11.917 0.017 0.020    0.251    0.233    4.163 0.443 0.054 0.065 2.067 0.064 0.008 3.688 0.356 0.068
109010   3 1267 0.725  193.0  11.006 11.267 0.070 0.065    8.099    4.808    6.939 0.622 0.098 0.168 3.458 0.109 0.121 6.132 0.052 0.018
109022   4 1268 0.894  184.2  10.804 11.034 0.023 0.023    0.228    0.128    2.979 0.468 0.094 0.094 2.135 0.067 0.108 4.085 0.454 0.362
109076   8 1269 0.951  186.8  10.840 11.136 0.021 0.026    0.209    0.143    3.967 0.317 0.027 0.094 2.010 0.161 0.262 4.092 0.384 0.431
109259   7 1271 0.896  239.5  11.215 11.477 0.019 0.023    0.137    0.119    2.650 0.619 0.072 0.164 2.466 0.066 0.462 4.502 0.041 0.215
109352   3 1272 0.725  224.2  11.291 11.664 0.033 0.031    1.180    0.659    2.263 0.101 0.017 0.009 0.485 0.422 0.045 4.554 0.368 0.223
109367   7 1273 0.971  143.0  11.213 11.243 0.029 0.032    3.114    1.318   15.408 0.737 0.035 0.117 2.983 0.238 0.531 5.128 0.589 0.358
109386   3 1274 0.664  123.0  10.497 10.697 0.098 0.095    0.769    0.496    0.903 0.660 0.205 0.078 3.463 0.216 0.237 6.014 0.009 0.106
109427   4 1275 0.878  223.2  11.220 11.280 0.080 0.100    3.875    2.323    5.244 0.844 0.035 0.034 3.072 0.117 0.063 5.408 0.133 0.035
109433   8 1276 0.677  133.5  11.252 11.277 0.089 0.086    2.789    1.308    3.093 0.503 0.096 0.039 2.623 0.047 0.135 5.347 0.127 0.450
109470   8 1277 0.696   96.8  10.429 10.427 0.069 0.329    2.368    1.256    4.772 1.038 0.152 0.170 4.541 0.180 0.502 6.762 0.083 0.048
109684   3 1280 0.906  131.0  10.791 11.083 0.021 0.009   27.461   20.631   36.097 1.223 0.181 0.075 4.828 0.105 0.211 7.275 0.047 0.127
109713   3 1281 0.728  187.8  10.927 11.208 0.015 0.020    0.129    0.102    1.306 0.449 0.038 0.035 2.152 0.143 0.008 3.851 0.412 0.028
109753   4 1283 0.936   63.4  10.493 11.022 0.373 0.122    8.772    6.878    6.509 0.749 0.389 0.144 4.174 0.398 0.313 6.989 0.075 0.086
109827   7 1284 0.676  137.5  10.738 11.123 0.018 0.025    0.045    0.028    0.686 0.317 0.009 0.047 2.078 0.114 0.067 3.959 0.224 0.019
109840   8 1285 0.676   74.4  10.404 10.695 0.048 0.061    4.065    2.689    4.320 1.040 0.202 0.182 4.458 0.191 0.283 7.075 0.011 0.182
109843   3 1286 0.725  109.3  10.588 10.917 0.017 0.026    0.103    0.060    1.302 0.257 0.031 0.041 1.978 0.253 0.099 3.957 0.768 0.060
109969   3 1289 0.871  282.0  11.106 11.403 0.026 0.035    0.283    0.232    3.140 0.376 0.024 0.076 2.119 0.009 0.212 4.177 0.165 0.511
110071   3 1290 0.939  260.2  11.010 11.248 0.045 0.044    1.942    0.887    7.456 0.246 0.027 0.095 2.061 0.339 0.478 4.700 0.615 0.173
110110   4 1291 0.937  208.3  11.306 11.642 0.018 0.019    2.398    1.307    7.417 0.447 0.065 0.062 2.045 0.079 0.076 3.995 0.455 0.284
110242   4 1293 0.672  121.0  11.067 11.236 0.075 0.060    4.527    2.368    5.930 0.888 0.136 0.116 3.588 0.067 0.105 6.417 0.011 0.072
110442   4 1297 0.928  172.5  11.185 11.504 0.072 0.060    3.803    2.410    7.523 0.385 0.022 0.093 2.193 0.119 0.186 4.622 0.398 0.177
110509   3 1298 0.667  206.6  11.339 11.737 0.090 0.067    1.281    0.918    3.074 0.544 0.035 0.097 3.070 0.039 0.272 5.910 0.015 0.275
110524   8 1299 0.850  178.3  10.988 11.149 0.048 0.052    0.749    0.360    3.387 0.308 0.007 0.082 2.455 0.013 0.458 4.800 0.194 0.156
110527   3 1300 0.873  194.2  11.144 11.539 0.043 0.049    8.089    3.497   16.696 0.714 0.051 0.092 2.796 0.088 0.142 5.319 0.319 0.264
110546   7 1301 0.663   84.2  10.317 10.672 0.062 0.100    3.782    2.534    4.029 0.756 0.106 0.007 4.361 0.329 0.451 6.943 0.005 0.256
110578   4 1302 0.930  232.4  11.194 11.408 0.026 0.033    0.138    0.135    2.566 0.462 0.098 0.138 2.365 0.077 0.356 4.402 0.057 0.186
110586   7 1303 0.662  124.6  10.564 10.533 0.076 0.074    2.509    2.057    2.121 0.908 0.117 0.065 4.358 0.103 0.672 6.804 0.020 0.323
110659   3 1304 0.875  152.4  11.113 11.297 0.047 0.070   20.788   11.065   29.405 0.715 0.032 0.124 3.324 0.280 0.067 6.827 0.212 0.182
110805   3 1306 0.729  206.6  10.741 10.857 0.004 0.099    1.860    1.242    2.978 1.122 0.123 0.008 4.531 0.109 0.205 6.264 0.013 0.028
110932   3 1310 0.931  174.9  11.268 11.593 0.054 0.061    2.063    1.116   10.217 0.717 0.106 0.127 2.818 0.027 0.128 5.068 0.174 0.139
110967   7 1311 0.896  159.8  11.089 11.353 0.033 0.081    1.389    0.658    5.380 0.582 0.072 0.242 2.351 0.141 0.070 4.579 0.338 0.137
110979   8 1312 0.675   80.0  10.139 10.422 0.044 0.059    2.046    1.058    1.836 0.714 0.068 0.236 4.156 0.133 0.062 7.052 0.040 0.078
111188   4 1314 0.917  209.0  11.174 11.263 0.047 0.039    1.288    0.585    4.460 0.352 0.010 0.094 2.184 0.138 0.110 4.537 0.307 0.058
111311   3 1316 0.838  213.0  11.003 11.340 0.089 0.074   16.175   11.965   14.137 0.793 0.074 0.060 3.388 0.080 0.059 6.704 0.116 0.256
111354   4 1317 0.931  217.5  11.116 11.403 0.028 0.038    0.585    0.372    6.565 0.495 0.102 0.075 2.165 0.079 0.042 4.205 0.374 0.003
111390   3 1318 0.668  138.6  10.747 11.141 0.009 0.010    0.029    0.016    0.669 0.289 0.018 0.080 2.588 0.120 0.251 5.587 0.101 0.153
111543   7 1319 0.885  207.0  11.076 11.463 0.086 0.038    3.813    1.827    4.365 0.445 0.127 0.083 2.224 0.020 0.097 4.742 0.211 0.227
111544   3 1321 0.929  152.2  10.638 11.085 0.107 0.064    4.352    3.146   13.185 0.621 0.030 0.046 2.828 0.473 0.071 5.801 0.938 0.211
111599   7 1322 0.735  145.0  11.019 11.275 0.028 0.036   10.487    5.590   11.926 0.674 0.175 0.176 3.509 0.236 0.452 6.272 0.049 0.239
111703   4 1324 0.873  131.6  10.446 10.779 0.075 0.107    2.920    1.602    4.233 0.728 0.087 0.099 3.610 0.056 0.144 6.265 0.300 0.242
111729   3 1325 0.676  107.6  10.582 11.140 0.129 0.066    5.299    3.808    5.943 0.832 0.082 0.105 3.882 0.070 0.161 6.762 0.068 0.186
111729   7 1326 0.676  110.6  10.582 11.037 0.071 0.080    3.343    2.079    6.873 0.849 0.104 0.080 3.802 0.201 0.098 6.623 0.076 0.075
111816   3 1327 0.622  145.2  11.063 11.292 0.035 0.039    5.968    3.551    8.009 0.622 0.067 0.185 3.248 0.065 0.121 6.417 0.015 0.324
111932   3 1330 0.626   70.0   9.983 10.658 0.051 0.044   20.688   17.669   11.983 1.353 0.169 0.595 5.968 0.385 1.130 7.713 0.007 0.112
111975   8 1331 0.683  277.4  11.369 11.627 0.049 0.033    0.129    0.121    1.887 0.440 0.073 0.022 2.532 0.045 0.037 4.946 0.273 0.051
112010   4 1332 0.931  214.6  10.932 10.966 0.036 0.043   22.551   15.310    9.777 0.717 0.078 0.154 4.770 0.413 0.973 7.395 0.054 0.160
112083   3 1333 0.930  206.6  10.526 10.739 0.034 0.044    0.199    0.097    1.742 0.410 0.058 0.086 1.985 0.149 0.030 3.647 0.920 0.499
112177   8 1334 0.682  131.9  10.926 11.244 0.023 0.027    0.394    0.234    1.524 0.163 0.053 0.025 1.613 1.084 0.227 4.474 0.137 0.051
112200   7 1335 0.828  164.0  10.795 11.097 0.023 0.025    0.174    0.085    1.900 0.529 0.094 0.116 2.203 0.059 0.025 3.984 0.545 0.188
112346   4 1336 0.971  148.8  10.860 10.877 0.126 0.053   98.937   84.164  194.210 2.732 0.009 0.021 6.360 0.098 0.135 7.672 0.020 0.027
112379   3 1337 0.722  123.7  11.021 11.159 0.056 0.051   10.960    9.228    7.730 0.511 0.049 0.065 3.243 0.048 0.126 6.900 0.032 0.286
112505   7 1338 0.679  173.2  10.833 11.157 0.013 0.048    0.245    0.227    0.739 0.321 0.134 0.113 2.455 0.492 0.142 5.101 0.029 0.030
112505   8 1339 0.679  191.7  10.833 11.148 0.019 0.017    0.116    0.099    1.924 0.654 0.038 0.178 2.520 0.036 0.055 4.443 0.355 0.610
112508   3 1340 0.923  108.2  10.665 10.875 0.063 0.075    8.280    5.623   14.390 0.878 0.104 0.120 3.864 0.031 0.125 6.784 0.194 0.292
112726   4 1344 0.960  165.1  10.882 11.151 0.082 0.087   13.727   10.883   13.452 0.792 0.110 0.045 3.680 0.047 0.499 6.840 0.105 0.306
112793   3 1345 0.671  193.1  11.241 11.436 0.032 0.095    1.357    0.606    4.016 0.295 0.025 0.102 2.287 0.202 0.387 4.788 0.639 0.152
112798   3 1346 0.937  171.0  11.262 11.374 0.042 0.040    7.406    3.704   10.510 0.570 0.052 0.076 2.942 0.079 0.080 5.453 0.302 0.031
112827   8 1347 0.684  249.2  11.256 11.531 0.019 0.021    0.038    0.036    1.699 0.554 0.050 0.202 2.325 0.119 0.097 4.096 0.383 0.090
112979   3 1348 0.936   72.6  10.906 11.010 0.032 0.037   19.899   10.207   53.182 1.115 0.143 0.066 4.532 0.600 0.448 7.256 0.199 0.145
113122   8 1349 0.632  117.5  10.674 10.169 0.055 0.067    2.107    1.195    2.212 1.025 0.140 0.120 4.145 0.096 1.228 7.234 0.005 0.149
113195   7 1350 0.999  217.1  11.108 11.346 0.049 0.054    1.186    0.600    6.377 0.336 0.022 0.059 2.361 0.031 0.189 4.482 0.134 0.017
113352   3 1352 0.959  277.9  11.119 11.520 0.054 0.058    1.282    0.793    5.273 0.441 0.098 0.068 2.136 0.023 0.084 4.225 0.141 0.109
113394   3 1353 0.874  244.4  11.143 11.397 0.026 0.024    0.155    0.114    3.751 0.352 0.017 0.070 2.173 0.132 0.057 4.361 0.286 0.071
113408   4 1354 0.670  111.3   9.982 10.372 0.031 0.028    3.642    2.523    2.783 0.366 0.089 0.121 4.024 0.411 0.444 7.426 0.148 0.145
113558   8 1356 0.662  155.7  10.993 11.209 0.056 0.050    3.079    2.504    2.715 0.607 0.090 0.135 3.038 0.018 0.004 6.107 0.127 0.247
113563   3 1357 0.622  132.5  10.275 10.383 0.070 0.118    2.385    1.960    1.561 0.895 0.257 0.131 4.362 0.027 0.240 7.082 0.003 0.236
113604   4 1358 0.600  153.1  10.415 10.575 0.019 0.023    0.149    0.070    0.834 0.581 0.053 0.220 2.688 0.142 0.032 5.031 0.737 0.557
113714   3 1360 0.668  156.5  10.976 11.034 0.024 0.039    3.846    1.913    5.899 1.053 0.176 0.022 4.613 0.401 0.056 6.502 0.007 0.067
113792   3 1361 0.961  189.5  11.206 11.572 0.030 0.038    1.700    0.724    6.991 0.283 0.007 0.067 1.961 0.058 0.149 4.151 0.294 0.116
113817   8 1362 0.633  100.9  10.751 10.903 0.042 0.036    8.401    4.651   18.020 0.717 0.045 0.238 4.466 0.220 0.229 7.248 0.085 0.167
113852   7 1363 0.675  297.2  11.182 11.611 0.023 0.033    0.282    0.159    1.788 0.702 0.122 0.245 2.468 0.084 0.013 4.234 0.603 0.410
113885   4 1364 0.865  124.2  10.872 11.005 0.034 0.029    1.056    0.402    5.495 0.665 0.072 0.095 2.797 0.165 0.081 5.301 0.266 0.158
116763   3 1366 1.003    0.2  10.950 11.229 0.071 0.013 3149.009 3131.792 8597.927 5.923 0.007 0.000 6.846 0.004 0.000 7.769 0.001 0.000
116791   7 1367 0.662  131.7  10.544 11.092 0.057 0.134   14.916    8.322   21.636 0.815 0.098 0.270 3.603 0.081 0.244 7.199 0.064 0.209
116829   4 1368 0.668  153.1  10.931 11.388 0.033 0.042    0.709    0.306    2.147 0.250 0.000 0.078 1.969 0.136 0.390 4.020 0.331 0.040
116870   8 1369 0.629  140.3  10.881 11.648 0.027 0.039    0.431    0.314    1.532 0.391 0.003 0.047 2.445 0.083 0.011 4.583 0.456 0.277
116987   4 1371 0.602  114.7  10.607 10.932 0.084 0.093    4.923    4.167   11.399 0.592 0.033 0.038 3.023 0.105 0.194 6.722 0.211 0.088
117010   3 1372 0.677  162.1  10.604 10.970 0.028 0.036    0.054    0.043    1.326 0.479 0.077 0.207 2.728 0.006 0.038 5.323 0.035 0.290
117032   3 1373 0.852  169.6  10.738 10.688 0.058 0.085    1.953    0.997    6.119 0.660 0.048 0.147 3.551 0.183 0.033 5.994 0.556 0.039
117063   4 1374 0.672  208.7  10.941 11.040 0.046 0.046    0.919    0.421    2.175 0.668 0.096 0.180 2.864 0.135 0.187 5.626 0.269 0.124
117124   7 1375 0.666  146.3  11.141 11.122 0.057 0.072    2.055    1.378    2.808 0.616 0.098 0.083 3.024 0.003 0.179 5.823 0.084 0.123
117193   3 1376 0.679  149.8  10.810 10.889 0.009 0.002    1.324    0.826   16.493 0.609 0.264 0.044 2.791 0.002 0.083 5.521 0.645 0.328
117232   8 1377 0.716   99.4  10.305 10.581 0.045 0.042    2.723    1.313    3.541 1.026 0.267 0.244 4.372 0.459 0.006 6.777 0.004 0.119
117317   4 1380 0.622   33.9  10.212 10.507 0.082 0.037    5.028    4.290   14.354 0.748 0.062 0.050 4.055 0.356 0.100 7.532 0.178 0.121
117400   4 1381 0.669  246.7  11.325 11.580 0.019 0.023    0.134    0.110    2.590 0.443 0.013 0.118 2.458 0.143 0.145 4.658 0.514 0.091
117541   3 1383 0.849  190.2  10.386 10.761 0.445 0.049   15.098    5.047    8.677 1.328 0.122 0.481 5.628 0.020 1.011 7.521 0.000 0.405
117562   7 1384 0.803  146.1  10.720 11.068 0.019 0.020    0.411    0.233    7.016 0.466 0.086 0.222 2.545 0.194 0.099 5.060 0.286 0.225
117692   4 1386 0.675  177.9  10.986 11.242 0.055 0.041    0.851    0.454    4.078 0.427 0.033 0.142 2.772 0.045 0.131 5.652 0.087 0.220
117694   3 1387 0.683  192.5  10.802 11.071 0.010 0.129    0.324    0.295    1.113 0.562 0.057 0.016 2.476 0.007 0.049 4.494 0.232 0.237
117907   3 1388 0.905  157.6  10.553 10.863 0.042 0.047    0.495    0.190    2.804 0.932 0.246 0.017 3.600 0.563 0.131 5.074 0.054 0.045
117992   8 1389 0.688  216.6  11.200 11.551 0.032 0.038    0.159    0.113    1.610 0.414 0.017 0.118 2.191 0.127 0.109 3.980 0.296 0.058
118009   3 1391 0.758  155.9  10.899 10.950 0.023 0.024    0.973    0.394    5.809 0.564 0.007 0.186 2.715 0.251 0.262 5.352 0.390 0.291
118009   7 1392 0.759  150.3  10.899 11.195 0.054 0.058    1.931    0.815    7.592 0.348 0.016 0.098 2.785 0.174 0.211 5.543 0.367 0.086
118043   8 1393 0.882  182.4  11.011 11.273 0.026 0.020    2.900    1.003   11.436 0.407 0.003 0.186 2.564 0.132 0.035 5.143 0.272 0.210
118123   4 1394 0.671  150.9  10.163 10.480 0.087 0.069    5.631    4.609    4.120 1.096 0.111 0.035 4.939 0.170 0.369 7.489 0.004 0.143
118184   8 1395 0.677  232.5  10.980 11.293 0.047 0.318    0.247    0.235    1.966 0.406 0.018 0.006 2.282 0.105 0.051 4.184 0.416 0.096
118225   7 1396 0.774  209.3  11.181 11.495 0.024 0.041    1.125    0.524    2.254 0.744 0.130 0.152 3.236 0.158 0.655 5.361 0.017 0.088
118278   3 1397 0.836  199.7  11.055 11.127 0.015 0.023    5.451    3.228    9.866 0.792 0.106 0.106 3.484 0.046 0.406 5.428 0.196 0.033
118323   3 1398 0.747  102.1  10.504 10.775 0.068 0.061    0.726    0.465    1.770 0.844 0.132 0.093 3.499 0.023 0.094 5.939 0.136 0.099
118377   7 1399 0.773  108.3  10.213 10.763 0.042 0.031   32.420   24.897   22.681 2.319 0.634 1.070 6.625 0.282 0.315 7.721 0.031 0.067
118390   4 1400 0.696  107.1  10.238 10.512 0.046 0.055    3.644    1.800    4.629 1.023 0.162 0.065 4.623 0.470 0.226 6.982 0.045 0.092
118410   4 1401 0.983  191.3  10.637 10.930 0.036 0.039    0.699    0.332    5.572 0.576 0.043 0.111 2.679 0.143 0.100 4.628 0.294 0.013
118423   7 1402 0.684  181.8  11.026 11.139 0.032 0.043    3.372    1.413    9.099 0.639 0.036 0.130 2.813 0.459 0.080 5.908 0.438 0.086
118423   8 1403 0.684  186.3  11.026 11.506 0.000 0.000   24.567   14.012   19.233 0.950 0.029 0.058 3.381 0.046 0.088 6.622 0.169 0.248
118552   4 1404 0.622  237.5  11.121 11.409 0.035 0.000    0.710    0.565    2.499 0.420 0.032 0.064 2.373 0.054 0.044 4.359 0.183 0.055
118682   7 1407 0.957  244.3  11.147 11.618 0.107 0.090    2.485    1.325    7.374 0.568 0.016 0.055 2.811 0.006 0.255 5.024 0.142 0.104
118682   8 1408 0.956  233.2  11.147 11.328 0.037 0.036    1.657    1.050    6.525 0.616 0.124 0.082 2.430 0.003 0.194 4.668 0.267 0.188
118774   7 1410 0.882  125.2  10.954 11.248 0.040 0.073    1.507    0.648    5.053 0.419 0.015 0.137 2.357 0.168 0.086 4.854 0.277 0.240
118825   4 1411 0.800  125.7  10.847 10.995 0.050 0.064   14.617    8.243   16.581 1.198 0.187 0.143 5.300 0.330 0.205 7.198 0.030 0.150
118828   3 1412 0.837  111.5  10.930 11.147 0.049 0.031    2.724    1.036   15.098 0.646 0.005 0.219 3.228 0.187 0.337 5.398 0.522 0.186
118828   4 1413 0.837  122.4  10.930 11.353 0.057 0.044    7.898    4.453   21.119 0.643 0.036 0.146 2.955 0.128 0.041 5.750 0.371 0.097
118898   3 1414 0.747  202.1  11.116 11.215 0.044 0.080    2.118    0.855    3.012 0.596 0.138 0.147 2.830 0.006 0.159 5.340 0.111 0.066
118972   4 1415 0.893  134.2  10.952 11.169 0.049 0.012    4.724    2.430    4.628 0.688 0.086 0.117 3.352 0.036 0.031 5.709 0.166 0.036
119003   7 1416 0.759  133.4  10.593 10.820 0.036 0.052    1.142    0.488   16.939 0.705 0.049 0.277 2.716 0.390 0.196 5.434 0.837 0.236
119005   3 1417 0.925  136.4  11.106 11.272 0.036 0.047    2.777    1.258    6.229 0.674 0.103 0.191 2.942 0.048 0.267 4.848 0.318 0.043
119022   8 1418 0.734  137.2  11.013 11.365 0.025 0.037    0.205    0.180    3.860 0.481 0.085 0.113 2.377 0.010 0.009 4.521 0.349 0.333
119056   3 1419 0.846   65.9  10.707 10.968 0.107 0.171    8.182    4.395   15.872 1.021 0.172 0.165 4.285 0.180 0.184 6.398 0.327 0.044
119104   4 1420 0.672  195.4  10.796 10.937 0.044 0.053    0.438    0.173    1.592 0.648 0.152 0.229 3.007 0.014 0.260 5.598 0.133 0.166
119313   8 1421 0.630  199.0  11.171 11.189 0.044 0.060    1.575    0.819    2.691 0.581 0.013 0.128 2.545 0.106 0.087 4.508 0.681 0.031
119426   4 1423 0.800  226.4  11.072 11.213 0.081 0.068    6.861    4.447    5.539 0.592 0.066 0.036 2.754 0.040 0.147 5.945 0.124 0.261
119474   3 1424 0.680  259.9  11.369 11.971 0.000 0.000    2.686    1.733    3.556 0.646 0.154 0.051 2.907 0.011 0.109 5.413 0.097 0.091
119489   7 1425 0.682  203.6  10.997 11.307 0.028 0.038    0.097    0.091    1.307 0.429 0.018 0.094 2.408 0.020 0.032 4.521 0.207 0.479
119495   8 1426 0.938  162.8  10.702 11.219 0.064 0.085   33.567   28.345   52.803 0.657 0.074 0.015 4.327 0.631 0.782 7.403 0.101 0.123
119570   7 1427 0.685  115.4  10.000 10.424 0.091 0.257   15.287   10.993   16.802 1.361 0.037 0.219 5.686 0.073 0.441 7.636 0.043 0.090
119700   3 1428 0.667  254.2  10.562 11.515 0.038 0.039    0.870    0.586    2.164 0.122 0.038 0.034 0.809 0.743 0.384 4.238 0.072 0.127
119733   8 1429 0.846  144.5  10.767 11.017 0.048 0.045    0.391    0.299    2.473 0.418 0.083 0.025 2.242 0.018 0.104 4.454 0.323 0.225
119768   4 1430 0.641  157.1  10.799 10.904 0.032 0.045    3.514    2.087    4.642 0.921 0.176 0.302 3.505 0.027 0.023 6.637 0.104 0.554
119802   3 1431 0.682  193.1  11.252 11.553 0.063 0.064    0.836    0.593    1.972 0.358 0.015 0.092 2.563 0.057 0.139 5.351 0.143 0.305
119809   3 1432 0.680  102.3  10.282 10.457 0.151 0.110    0.133    0.090    0.666 0.959 0.204 0.130 4.019 0.189 0.091 6.516 0.017 0.133
119945   7 1434 0.937  259.1  11.184 11.652 0.064 0.065    4.621    2.942    6.150 0.328 0.020 0.056 2.076 0.050 0.045 4.373 0.215 0.042
120120   8 1436 0.629  235.1  11.139 11.587 0.000 0.000    1.148    0.919    1.598 0.653 0.088 0.014 2.659 0.000 0.035 4.885 0.212 0.191
120308   3 1437 0.728  225.0  11.200 11.621 0.102 0.087    0.245    0.133    1.557 0.532 0.075 0.035 2.691 0.029 0.054 5.099 0.062 0.069
120372   7 1438 0.942  280.3  11.690 11.930 0.016 0.019    0.446    0.397    7.401 0.491 0.068 0.041 1.994 0.043 0.010 3.512 0.468 0.070
120415   8 1439 0.828  154.4  10.675 10.688 0.057 0.046    8.020    3.815   11.033 1.235 0.322 0.157 4.722 0.405 0.158 7.187 0.002 0.020
120488   7 1440 0.934  262.7  11.179 11.457 0.016 0.018    0.093    0.084    2.965 0.335 0.083 0.051 1.863 0.004 0.060 3.411 0.489 0.049
120532   8 1441 0.828  200.8  11.061 11.546 0.046 0.048    6.491    4.078    6.196 0.380 0.025 0.055 2.309 0.011 0.135 5.007 0.150 0.215
120540   3 1442 0.956  163.2  11.125 11.429 0.018 0.018    0.226    0.168    2.759 0.462 0.027 0.102 2.215 0.000 0.305 4.277 0.085 0.239
120584   3 1443 0.849  115.8  10.954 11.188 0.078 0.064   51.632   44.496   50.975 1.267 0.037 0.112 5.275 0.153 0.721 7.515 0.039 0.105
120614   3 1444 0.751  401.1  10.236 10.343 0.100 0.101   31.767   28.591   38.277 4.329 1.003 0.087 7.175 0.007 0.055 7.835 0.001 0.011
120661   4 1445 0.726  120.7  10.438 10.824 0.043 0.061    0.022    0.022    1.396 0.661 0.159 0.218 2.906 0.061 0.242 5.422 0.149 0.334
120758   7 1446 0.936  240.3  10.939 11.218 0.023 0.037    0.069    0.051    2.377 0.490 0.094 0.192 2.202 0.033 0.232 4.211 0.119 0.283
120781   8 1447 0.628  165.6  10.766 11.478 0.028 0.029    0.404    0.270    1.924 0.403 0.022 0.044 2.360 0.069 0.076 4.363 0.196 0.061
120833   4 1448 0.664  117.4  10.485 10.788 0.049 0.055    9.069    6.314   11.347 1.277 0.314 0.328 5.081 0.384 0.136 7.160 0.034 0.235
120843   3 1449 0.730  133.8  10.389 10.623 0.028 0.030    0.040    0.039    2.539 0.618 0.087 0.210 2.999 0.001 0.213 5.323 0.328 0.176
120968   8 1450 0.850   93.8  10.355 10.585 0.054 0.047   12.578    6.116   57.867 0.956 0.022 0.218 4.977 0.558 0.040 7.367 0.202 0.027
121029   3 1451 0.725  143.0  10.649 10.825 0.036 0.037    7.266    4.676    4.330 2.801 1.880 1.053 5.526 0.951 0.143 7.104 0.327 0.096
121033   7 1452 0.938  234.4  10.955 11.167 0.024 0.028    0.244    0.119    4.382 0.611 0.148 0.186 2.797 0.144 0.499 4.612 0.156 0.084
121150   4 1453 0.678  190.1  10.779 11.745 0.054 0.051   20.409   17.633   22.988 0.136 0.015 0.022 1.543 0.589 0.986 6.229 0.075 0.096
121155   3 1454 0.904  156.7  10.882 11.207 0.059 0.047   23.280   12.403   17.092 1.004 0.069 0.096 4.276 0.063 0.059 7.271 0.041 0.043
121293   7 1455 1.050  150.2  10.790 11.182 0.059 0.104   15.440    8.087   36.674 0.799 0.136 0.055 3.733 0.126 0.131 6.606 0.289 0.102
121421   8 1456 0.734  155.8  10.851 11.065 0.040 0.019    6.079    2.966   16.805 0.550 0.107 0.194 3.754 0.022 0.564 6.626 0.128 0.070
121482   7 1457 0.936  221.5  10.771 11.116 0.018 0.019    0.180    0.164    1.801 0.054 0.037 0.000 0.253 0.185 0.001 0.452 3.330 0.138
121595   3 1459 0.658  174.4  10.921 11.795 0.001 0.005    9.328    8.043    6.591 0.144 0.000 0.038 1.473 0.007 0.961 5.623 0.053 0.053
121631   3 1460 0.956  208.3  11.245 11.706 0.033 0.027    6.133    4.456    5.098 0.481 0.195 0.096 2.642 0.212 0.025 5.103 0.013 0.112
121631   4 1461 0.956  254.8  11.245 11.555 0.077 0.099    2.123    1.212    6.304 0.350 0.044 0.083 2.390 0.023 0.026 4.815 0.127 0.101
121634   8 1462 0.803  100.2  10.543 10.845 0.091 0.067    5.842    3.394    6.096 0.704 0.063 0.206 3.920 0.142 0.083 6.738 0.073 0.309
121760   3 1463 0.839  216.9  11.156 11.283 0.082 0.052    1.832    0.945    4.781 0.715 0.104 0.160 3.123 0.019 0.039 5.229 0.251 0.018
121834   4 1464 0.676   83.7  10.826 10.963 0.044 0.040    2.162    1.231    3.691 0.866 0.078 0.244 3.893 0.108 0.007 6.514 0.003 0.116
121995   7 1465 0.724  205.5  11.208 11.434 0.032 0.023   11.919    5.323   11.690 0.747 0.053 0.258 4.054 0.094 0.229 6.615 0.020 0.085
122001   3 1466 0.608  198.5  10.713 10.930 0.015 0.013    0.161    0.086    1.198 0.321 0.062 0.134 2.386 0.265 0.482 4.679 0.890 0.441
122025   7 1467 0.748  155.7  10.687 11.363 0.037 0.259    0.252    0.244    2.476 0.409 0.087 0.036 2.559 0.002 0.068 5.004 0.133 0.100
122048   4 1468 0.892  198.4  10.814 11.448 0.069 0.054   33.120   27.415   67.056 0.590 0.026 0.090 3.082 0.415 0.081 7.260 0.196 0.111
122123   8 1470 0.747  110.9  11.270 11.566 0.017 0.017    1.172    0.382    3.354 0.404 0.004 0.131 2.615 0.026 0.068 5.241 0.075 0.222
122231   3 1471 0.696   65.6  10.119 10.548 0.041 0.053   21.521   16.199   34.571 1.010 0.037 0.103 5.287 0.402 0.513 7.659 0.031 0.089
122242   7 1472 0.603  127.0  10.671 10.907 0.021 0.051    0.092    0.065    1.087 0.614 0.035 0.228 2.795 0.279 0.158 5.326 0.482 0.453
122248   8 1473 0.731  185.7  10.922 11.211 0.062 0.057    1.277    0.977    2.437 0.730 0.085 0.097 2.876 0.002 0.044 5.547 0.085 0.034
122265   4 1474 0.374  181.6  10.705 11.671 0.020 0.045    0.095    0.093    1.078 0.284 0.021 0.027 2.401 0.003 0.132 5.190 0.267 0.017
122335   4 1475 0.671  174.2  10.621 10.637 0.063 0.061    7.860    6.591   23.636 0.949 0.066 0.058 4.420 0.164 0.015 7.282 0.286 0.218
122345   4 1476 0.957  116.7  10.608 10.797 0.067 0.055   19.495   13.929   10.575 2.218 1.071 0.071 5.675 0.543 0.207 7.510 0.109 0.064
122500   3 1477 0.916  233.3  10.996 11.170 0.080 0.071    3.440    2.019    5.670 1.094 0.207 0.151 4.124 0.137 0.149 5.507 0.074 0.057
122584   4 1478 0.925  152.0  10.818 10.973 0.084 0.075    6.705    3.923    7.505 0.535 0.044 0.139 2.964 0.191 0.088 6.570 0.224 0.250
122590   8 1479 0.940  204.9  11.250 11.284 0.075 0.073   34.558   15.718   42.828 0.862 0.029 0.188 4.472 0.066 0.383 7.172 0.067 0.116
122592   3 1480 0.731   86.6  10.318 10.761 0.044 0.046    2.568    1.082    6.807 1.178 0.278 0.203 4.600 0.398 0.088 6.656 0.042 0.093
122667   3 1482 0.758  103.8  10.951 11.188 0.041 0.070    4.019    2.123    9.500 0.508 0.006 0.116 3.132 0.038 0.121 5.729 0.173 0.063
122816   4 1484 0.672  161.8  11.488 11.480 0.041 0.042    3.892    2.264    5.565 0.455 0.020 0.124 3.219 0.021 0.122 6.027 0.093 0.113
122836   7 1485 0.937  209.9  11.475 11.645 0.000 0.049   12.744    7.364   12.081 0.722 0.001 0.019 3.350 0.029 0.207 5.103 0.448 0.219
122838   7 1486 0.734  142.9  10.293 10.562 0.123 0.084    9.903    6.075   21.302 0.786 0.039 0.231 4.597 0.148 0.071 7.368 0.109 0.141
123142   3 1489 0.748  142.9  11.258 11.776 0.120 0.062    7.433    5.135    9.029 0.483 0.034 0.122 2.897 0.012 0.022 5.500 0.072 0.043
123161   4 1490 0.800  199.6  10.893 11.169 0.028 0.020    0.719    0.592    1.661 0.615 0.055 0.109 2.637 0.134 0.095 4.924 0.136 0.106
123261   8 1491 0.677  227.2  11.492 11.797 0.036 0.038    0.128    0.109    1.651 0.311 0.030 0.060 2.120 0.058 0.105 4.074 0.262 0.054
123292   8 1492 0.803  113.7  10.576 10.718 0.045 0.050    4.892    3.056    4.137 1.139 0.330 0.176 4.489 0.375 0.157 6.706 0.059 0.006
123347   4 1495 0.932  125.2  10.798 11.065 0.066 0.083   21.100   15.065   18.227 0.744 0.127 0.027 4.445 0.148 0.421 7.201 0.026 0.154
123488   7 1498 0.692  219.0  11.226 11.263 0.016 0.019    1.293    0.753    2.625 0.766 0.115 0.206 2.675 0.059 0.095 5.035 0.007 0.017
123575   3 1499 0.907  168.0  11.072 11.298 0.049 0.037   18.376   12.098   17.023 0.969 0.118 0.110 4.028 0.114 0.111 6.824 0.034 0.263
123575 101 1500 0.907  154.9  11.072 11.531 0.070 0.120   26.656   17.289   22.055 1.112 0.092 0.007 4.003 0.018 0.007 6.869 0.050 0.053
123630   4 1501 0.895  100.3  10.584 11.179 0.037 0.000  611.109  591.157  236.390 6.227 0.003 0.074 7.015 0.002 0.041 7.803 0.000 0.008
123666   4 1502 0.656  160.0  10.710 11.025 0.042 0.054    9.440    5.247    6.506 0.701 0.037 0.117 3.529 0.104 0.166 7.075 0.009 0.260
123726   3 1505 0.725  151.9  10.951 11.153 0.029 0.032    1.011    0.417    4.676 0.527 0.032 0.199 3.039 0.137 0.085 5.578 0.031 0.016
123844   7 1506 0.660   87.2  10.834 11.233 0.029 0.044    9.349    7.376    8.153 0.993 0.099 0.245 4.487 0.230 0.405 6.831 0.016 0.362
123968   8 1507 0.882  187.1  11.029 11.394 0.011 0.041   20.661   13.842   12.818 0.790 0.043 0.043 3.449 0.058 0.269 6.765 0.061 0.302
123999   3 1508 0.892  194.2  10.947 10.893 0.075 0.071   28.722   21.807   11.449 1.132 0.138 0.086 5.566 0.577 0.651 7.528 0.072 0.116
123999 101 1509 0.893  147.2  10.947 11.119 0.045 0.046   44.542   33.241   33.718 1.400 0.143 0.187 6.028 0.106 0.296 7.604 0.017 0.061
124129   4 1510 0.672  141.5  10.581 10.865 0.148 0.079    1.920    1.287    1.967 0.829 0.140 0.094 3.383 0.015 0.197 6.414 0.128 0.239
124139   7 1511 0.925  281.1  11.583 11.810 0.033 0.026    1.793    1.147    4.826 0.405 0.059 0.045 2.125 0.052 0.059 4.214 0.241 0.076
124180   3 1512 0.665  183.2  10.684 10.893 0.067 0.073    2.218    1.501    2.243 0.649 0.109 0.160 3.020 0.017 0.009 6.134 0.101 0.283
124220   3 1513 0.787  203.8   9.899 10.215 0.025 0.059    8.159    5.591   13.998 1.695 0.496 0.319 5.986 0.328 0.001 7.599 0.013 0.025
124231   4 1514 0.678  209.8  11.239 11.468 0.017 0.017    0.094    0.069    2.407 0.496 0.016 0.157 2.498 0.163 0.057 4.758 0.492 0.320
124233   7 1515 0.660  222.8  10.828 11.153 0.028 0.046    0.196    0.119    1.145 0.384 0.016 0.081 2.841 0.141 0.193 5.495 0.164 0.051
124233   8 1516 0.660  212.1  10.828 11.104 0.023 0.034    0.296    0.126    1.431 0.617 0.119 0.166 2.542 0.067 0.045 4.528 0.636 0.263
124273   4 1517 0.894  194.3  10.995 11.224 0.058 0.057    1.090    0.574    3.617 0.526 0.127 0.090 2.351 0.021 0.100 4.616 0.219 0.082
124471   3 1520 0.727  209.9  11.028 11.376 0.055 0.000    4.017    2.439    7.139 0.646 0.003 0.163 3.074 0.087 0.235 6.063 0.059 0.004
124611   7 1521 0.658  255.6 -99.000 11.285 0.000 0.000    2.816    1.485    4.129 0.854 0.045 0.126 3.218 0.067 0.316 5.719 0.110 0.151
124611   8 1522 0.659  255.3 -99.000 11.708 0.000 0.000    4.785    2.941    2.485 0.628 0.024 0.107 3.167 0.008 0.351 5.797 0.028 0.080
124654   4 1523 0.927  215.6  10.864 11.264 0.076 0.069    9.254    5.297   14.478 0.690 0.027 0.162 3.006 0.224 0.031 6.233 0.428 0.303
124688   3 1525 0.642   95.8  10.442 10.456 0.059 0.063    4.453    2.858    5.404 2.432 1.194 0.782 6.329 0.924 0.257 7.355 0.093 0.099
124688 101 1526 0.642   97.8  10.442 10.504 0.078 0.000    2.859    1.696    4.450 1.432 0.316 0.067 5.992 0.818 0.177 7.262 0.001 0.081
124727   7 1527 0.606  121.2  10.237 10.377 0.054 0.047    3.138    2.034    1.915 0.703 0.060 0.336 4.344 0.308 0.177 7.309 0.076 0.245
124727   8 1528 0.606  136.2  10.237 10.477 0.056 0.065    3.956    3.063    2.888 0.973 0.122 0.046 4.333 0.029 0.003 7.328 0.007 0.151
124833   3 1530 0.672   85.0  10.355 11.147 0.094 0.058    4.720    3.208   12.018 0.839 0.136 0.018 4.241 0.643 0.001 6.958 0.109 0.153
125015   3 1532 0.979  129.6  11.061 11.304 0.019 0.029    2.329    0.826    6.093 0.600 0.084 0.160 2.792 0.107 0.139 4.871 0.122 0.062
125017   8 1533 0.657  179.7  10.961 11.177 0.028 0.034    0.136    0.091    1.539 0.533 0.057 0.164 2.444 0.089 0.045 4.353 0.575 0.311
125149   4 1535 0.665  207.2  10.917 11.494 0.009 0.028    0.454    0.331    1.437 0.691 0.050 0.022 2.575 0.103 0.055 4.569 0.624 0.298
125213   4 1536 0.678  236.8  10.974 11.338 0.021 0.036    0.070    0.066    1.289 0.566 0.054 0.268 2.551 0.007 0.110 4.809 0.164 0.642
125244   3 1537 0.977  255.3  10.810 11.096 0.057 0.059    0.119    0.112    3.209 0.626 0.211 0.105 3.421 0.718 0.371 4.695 0.041 0.045
125244 101 1538 0.977  248.7  10.810 11.184 0.022 0.039    0.304    0.263    4.534 0.428 0.064 0.033 2.439 0.019 0.004 4.507 0.108 0.126
125253   3 1539 0.750  187.6  11.199 11.586 0.053 0.050    5.863    3.099    8.229 0.702 0.012 0.005 3.748 0.269 0.651 6.090 0.012 0.138
125253 101 1540 0.749  192.6  11.199 11.630 0.024 0.055   18.497   14.522   16.374 0.966 0.071 0.051 3.688 0.079 0.195 6.229 0.038 0.093
125257   7 1541 0.980  192.6  11.397 11.640 0.044 0.051    6.461    2.775   10.037 0.456 0.061 0.058 2.321 0.041 0.138 4.572 0.262 0.193
125316   8 1542 0.977  250.8  11.090 11.335 0.036 0.053    0.313    0.201    3.082 0.321 0.030 0.064 1.977 0.009 0.091 3.970 0.180 0.255
125476   3 1543 0.729  177.8  10.671 10.890 0.074 0.081    4.275    3.419    4.343 0.764 0.086 0.079 3.568 0.063 0.056 6.620 0.150 0.283
125490   7 1544 0.852  193.3  11.144 11.315 0.015 0.045    1.057    0.411    3.673 0.283 0.023 0.102 2.382 0.043 0.329 5.334 0.048 0.159
125585   3 1546 0.773  151.0  10.728 11.194 0.046 0.043   31.699   21.732   19.940 0.804 0.047 0.101 3.894 0.088 0.214 7.431 0.040 0.081
125731   4 1549 0.676  273.4  11.351 11.463 0.044 0.037   14.002    6.674   24.730 0.480 0.052 0.100 3.091 0.168 0.249 6.423 0.440 0.280
125731 101 1550 0.677  217.4  11.351 11.492 0.072 0.045   43.128   32.745   20.779 0.649 0.026 0.074 4.102 0.009 0.358 7.253 0.019 0.242
125749   4 1551 0.717    1.2  10.886 11.483 0.095 0.066  117.554  114.527 1875.506 1.392 2.532 0.192 5.799 1.624 1.242 7.767 0.118 0.041
125749 101 1552 0.739  160.2  10.886 11.393 0.054 0.032    7.021    5.580    5.492 0.648 0.017 0.078 3.125 0.321 0.175 5.877 0.105 0.234
125901 101 1553 0.729  147.5  10.484 10.645 0.045 0.036    2.046    0.723    6.432 0.933 0.146 0.190 4.486 0.340 0.157 6.574 0.094 0.029
126127   5 1554 0.834  134.7  10.568 10.642 0.070 0.083    1.284    0.839    1.987 0.555 0.054 0.091 2.938 0.149 0.004 5.738 0.185 0.062
126127 101 1555 0.834  104.1  10.568 10.696 0.064 0.081    3.603    2.612    3.610 0.772 0.041 0.060 3.228 0.194 0.203 6.683 0.114 0.126
126143   2 1556 0.607  171.2  10.444 10.629 0.022 0.035    0.054    0.040    0.877 0.474 0.073 0.123 2.776 0.315 0.290 5.491 0.408 0.445
126153   1 1557 0.682  107.9  10.442 10.696 0.042 0.049    0.080    0.050    0.687 0.491 0.119 0.051 2.599 0.003 0.265 5.091 0.289 0.362
126153 101 1558 0.683  158.0  10.442 10.729 0.052 0.058    0.071    0.041    0.883 0.676 0.081 0.139 2.614 0.185 0.047 4.921 0.639 0.310
126247   5 1559 0.733   69.5  10.262 10.544 0.040 0.042    8.048    3.236    6.511 0.977 0.047 0.145 4.767 0.081 0.013 7.413 0.029 0.060
126275   1 1560 0.929  228.5  11.140 11.416 0.013 0.015    0.223    0.183    2.882 0.511 0.124 0.157 2.117 0.014 0.019 4.028 0.216 0.241
126275 101 1561 0.930  202.3  11.140 11.360 0.026 0.030    0.317    0.217    3.953 0.456 0.043 0.151 2.215 0.054 0.166 4.275 0.195 0.228
126552   5 1564 0.939  188.5  11.156 11.365 0.030 0.031    0.944    0.541    8.639 0.600 0.084 0.162 2.451 0.064 0.032 4.597 0.262 0.130
126575   2 1565 0.886  263.5  11.241 11.408 0.043 0.055    2.940    1.678    6.634 0.300 0.048 0.023 1.998 0.038 0.049 4.180 0.584 0.562
126578   1 1566 0.750  173.3  11.304 11.479 0.051 0.060    1.311    0.661    3.734 0.423 0.019 0.106 2.392 0.063 0.129 4.756 0.268 0.050
126578 101 1567 0.750  207.8  11.304 11.568 0.034 0.036    0.946    0.543    2.564 0.609 0.027 0.028 2.393 0.132 0.039 4.355 0.562 0.238
126585   1 1568 0.982  314.1  11.389 11.682 0.025 0.027    0.193    0.155    2.934 0.498 0.072 0.086 2.127 0.013 0.036 4.049 0.134 0.106
126585   2 1569 0.982  311.2  11.389 11.643 0.018 0.036    0.173    0.129    3.271 0.376 0.060 0.035 1.986 0.034 0.103 3.885 0.242 0.257
126603   5 1570 0.934  179.8  10.895 11.186 0.040 0.046    0.238    0.141    4.196 0.665 0.120 0.091 2.790 0.097 0.548 4.794 0.036 0.221
126614 101 1571 0.904  191.0  11.332 11.648 0.045 0.061    1.295    0.732    5.717 0.336 0.011 0.064 1.936 0.099 0.088 3.565 0.671 0.034
126638   6 1572 0.702  128.5  10.703 10.860 0.049 0.058   10.459    6.239   10.278 1.051 0.202 0.132 4.946 0.491 0.003 7.284 0.017 0.158
126639   6 1573 0.701  192.4  10.593 10.802 0.051 0.069    0.216    0.117    0.648 0.105 0.022 0.018 0.504 0.554 0.091 4.572 0.449 0.275
126950   2 1577 0.884  262.3  11.385 11.569 0.046 0.046    1.680    0.819    4.283 0.531 0.067 0.122 2.413 0.122 0.090 4.706 0.174 0.039
126976   5 1579 0.631  106.1  10.266 10.928 0.080 0.096    5.619    4.896    3.835 0.621 0.059 0.079 3.383 0.009 0.137 6.850 0.031 0.084
127036   1 1580 0.726   96.7  10.298 10.563 0.083 0.111    7.250    5.457    7.666 0.884 0.055 0.045 4.731 0.097 0.305 7.422 0.064 0.130
127036 101 1581 0.726   83.6  10.298 10.650 0.075 0.081    6.222    4.810    4.857 0.939 0.084 0.069 4.396 0.099 0.187 7.364 0.007 0.169
127180   1 1584 0.592   73.9  10.258 10.392 0.081 0.086    2.462    1.756    2.094 1.109 0.197 0.190 4.961 0.422 0.023 7.247 0.050 0.258
127180 101 1585 0.592   60.5  10.258 10.016 0.064 0.092    0.513    0.202    1.365 0.913 0.224 0.259 4.379 0.453 0.803 7.322 0.194 0.047
127281   2 1587 0.876  167.6  11.154 11.313 0.042 0.059   10.705    5.723   15.971 0.752 0.006 0.062 3.128 0.319 0.115 6.385 0.341 0.083
127314   1 1588 0.656  141.8  10.990 11.117 0.080 0.064    7.705    5.911    6.883 0.660 0.122 0.146 3.645 0.039 0.060 6.820 0.038 0.262
127314 101 1589 0.657  132.8  10.990 11.318 0.170 0.095    5.001    3.820    5.540 0.401 0.035 0.077 3.172 0.091 0.152 6.709 0.005 0.112
127387   1 1590 0.926  310.7  11.025 10.932 0.082 0.086    4.896    3.106    5.925 0.633 0.066 0.133 3.426 0.218 0.149 6.778 0.188 0.012
127394   6 1591 0.735  163.0  10.944 11.221 0.020 0.026    3.496    1.387    7.670 0.764 0.090 0.308 3.200 0.076 0.060 5.740 0.180 0.034
127508   1 1595 0.926  128.6  10.685 11.027 0.060 0.048    3.374    1.395    8.064 0.649 0.161 0.064 2.822 0.002 0.020 5.455 0.515 0.020
127622   5 1597 0.923  269.4  11.265 11.659 0.032 0.021    1.843    1.086    3.284 0.254 0.014 0.069 2.124 0.008 0.055 4.448 0.078 0.086
127626   1 1598 0.731  283.0  10.839 10.881 0.064 0.077    2.651    1.691    2.048 0.766 0.127 0.115 3.077 0.035 0.121 6.070 0.114 0.126
127745   6 1599 0.731  169.6  11.063 11.273 0.080 0.071    4.155    2.965    3.543 0.726 0.059 0.083 3.316 0.036 0.403 5.732 0.080 0.180
127946   5 1600 0.940  193.0  11.236 11.430 0.031 0.026    1.649    0.629    6.143 0.374 0.000 0.075 1.970 0.153 0.137 3.878 0.772 0.460
127946 101 1601 0.940  239.9  11.236 11.493 0.074 0.081    2.954    1.764    5.550 0.659 0.027 0.066 2.460 0.066 0.039 4.807 0.211 0.159
127984   1 1602 0.687 1000.0  10.168 10.789 0.028 0.007   12.130    8.349   22.475 0.866 0.184 0.215 4.401 0.045 0.350 7.196 0.167 0.090
127984 101 1603 0.687   83.9  10.168 11.339 0.102 0.066  102.407   92.393   80.769 1.458 0.031 0.125 6.316 0.187 0.319 7.795 0.013 0.024
127986   6 1604 0.852  218.0  11.282 11.511 0.024 0.030    0.248    0.224    3.020 0.583 0.089 0.163 2.388 0.004 0.045 4.538 0.137 0.157
128133   1 1606 0.667  163.5  11.416 11.648 0.039 0.103    1.602    1.223    4.175 0.323 0.019 0.003 2.376 0.076 0.027 4.947 0.395 0.148
128133 101 1607 0.667  186.0  11.416 11.650 0.047 0.166    1.800    1.218    3.737 0.554 0.062 0.149 2.655 0.034 0.028 5.210 0.202 0.156
128172   2 1608 0.536  151.9  10.713 10.829 0.040 0.038    4.090    3.407    3.023 0.532 0.047 0.138 3.577 0.047 0.184 7.205 0.052 0.124
128201   6 1609 0.888  137.2  10.998 11.500 0.057 0.054   22.885   19.827   53.860 0.724 0.143 0.032 3.925 0.330 0.225 7.007 0.298 0.179
128257   1 1610 0.727  154.3  10.688 10.972 0.049 0.045    5.560    2.005   20.685 1.006 0.244 0.260 4.410 0.258 0.035 6.731 0.224 0.159
128257 101 1611 0.726  124.2  10.688 10.943 0.048 0.058    4.001    1.807    9.056 0.616 0.002 0.250 3.295 0.075 0.123 6.463 0.198 0.158
128260   2 1612 0.782  226.5   9.678 10.662 0.050 0.073   19.654   16.609   18.389 1.188 0.015 0.106 5.184 0.352 1.383 7.646 0.025 0.076
128267 101 1613 1.041  278.7  11.395 11.523 0.038 0.049    7.158    2.701   11.285 0.277 0.016 0.058 1.926 0.135 0.220 4.602 0.453 0.571
128311   5 1615 0.730  278.6  11.404 11.723 0.020 0.031    0.299    0.266    2.620 0.406 0.056 0.066 2.171 0.064 0.045 3.950 0.320 0.036
128478   5 1616 0.752  265.0  11.229 11.380 0.042 0.047    0.775    0.470    3.460 0.372 0.033 0.066 2.177 0.102 0.112 4.017 0.734 0.079
128528   1 1617 0.658  110.2  11.084 10.450 0.149 0.050    5.208    2.552    9.327 1.190 0.237 0.520 6.016 0.700 0.219 7.297 0.069 0.004
128528   2 1618 0.658  136.1  11.084 10.778 0.000 0.081    7.521    5.497    7.321 0.678 0.040 0.155 4.532 0.009 0.163 7.130 0.038 0.174
128528 101 1619 0.658  170.1  11.084 11.362 0.029 0.026   11.555   10.206   73.768 0.543 0.049 0.100 2.812 0.360 0.145 6.537 1.050 0.221
128648   2 1620 0.927  205.8  10.846 11.099 0.042 0.048    0.064    0.061    2.121 0.521 0.033 0.153 2.227 0.079 0.083 4.393 0.273 0.307
128655   1 1621 0.687  131.0  10.682 10.479 0.049 0.092    4.107    2.085   12.953 0.995 0.164 0.313 4.412 0.237 0.692 7.043 0.150 0.046
128659   5 1622 0.726  139.5  10.741 11.019 0.228 0.097    7.078    5.022   11.772 0.867 0.066 0.174 4.634 0.039 0.113 7.213 0.119 0.142
128682   1 1624 0.929  148.7  10.805 11.204 0.148 0.087    4.979    3.652    7.572 0.582 0.010 0.057 2.477 0.159 0.043 5.547 0.382 0.435
128834 101 1625 1.005  205.4  10.967 11.391 0.061 0.108   16.446   10.481   20.126 0.481 0.020 0.059 2.349 0.200 0.076 6.442 0.285 0.079
128870   6 1626 0.789  123.9  10.807 11.124 0.069 0.063    8.280    5.272   10.988 0.749 0.035 0.079 2.959 0.113 0.239 6.354 0.310 0.088
128871   1 1627 0.834  154.6  10.657 10.868 0.027 0.334    3.089    2.305    7.037 0.569 0.022 0.083 2.792 0.011 0.010 5.525 0.124 0.197
128871 101 1628 0.834  193.0  10.657 10.989 0.055 0.045    1.757    0.885    7.289 0.375 0.004 0.093 2.437 0.195 0.051 5.077 0.638 0.082
128901   1 1629 0.925  278.0  10.681 10.659 0.030 0.042    2.549    1.245    6.291 0.612 0.062 0.114 2.525 0.247 0.005 5.835 0.781 0.129
129027   2 1631 0.748  159.6  10.636 11.184 0.035 0.051   35.695   30.038   18.742 1.387 0.173 0.159 5.397 0.218 0.347 7.493 0.010 0.095
129098   5 1633 0.789  134.1  10.457 10.564 0.050 0.076   10.347    5.913   10.557 1.249 0.057 0.041 4.985 0.090 0.459 7.432 0.051 0.086
129098   6 1634 0.789  112.8  10.457 10.725 0.048 0.102   10.273    7.497   14.939 0.997 0.110 0.017 4.404 0.095 0.612 7.303 0.052 0.205
129259   5 1636 0.940  217.1  11.233 11.510 0.029 0.042    0.693    0.412    3.311 0.457 0.024 0.038 2.008 0.024 0.043 3.706 0.221 0.250
129358   1 1637 0.852  151.1  11.083 11.920 0.043 0.036    5.967    5.052   19.787 0.502 0.064 0.007 2.197 0.098 0.036 4.315 0.470 0.171
129358 101 1638 0.852  153.1  11.083 11.331 0.020 0.033    0.469    0.204    4.117 0.498 0.016 0.159 2.185 0.181 0.007 4.149 0.664 0.424
129424   2 1639 0.880  117.9  11.094 10.911 0.080 0.163    6.874    3.609   10.980 0.447 0.035 0.117 2.841 0.250 0.107 6.687 0.256 0.121
129558   5 1644 0.928  181.7  11.296 11.581 0.081 0.091   21.472   15.120   14.023 0.664 0.008 0.012 2.910 0.089 0.098 6.270 0.082 0.198
129596   2 1645 0.695  180.4  10.638 10.874 0.021 0.025    0.148    0.092    0.688 0.478 0.004 0.142 2.242 0.156 0.061 4.002 0.357 0.122
129631   6 1646 0.934  281.3  11.678 11.824 0.074 0.060    4.274    2.165   10.416 0.583 0.099 0.024 2.326 0.002 0.108 4.499 0.149 0.189
129730   6 1647 0.937  117.6  10.934 11.378 0.087 0.071    3.319    2.353    3.463 0.647 0.096 0.008 2.746 0.020 0.028 4.880 0.122 0.063
129746   5 1648 0.942  269.6  11.327 11.619 0.058 0.067    1.128    0.451    5.028 0.297 0.005 0.036 2.003 0.074 0.110 4.078 0.208 0.186
129897   5 1649 0.729  181.6  11.096 11.367 0.028 0.037    0.400    0.177    2.209 0.435 0.016 0.051 2.144 0.143 0.041 3.852 0.326 0.010
129947   5 1650 0.732  184.6  10.586 10.987 0.036 0.046    0.160    0.144    1.445 0.389 0.004 0.093 2.299 0.168 0.041 4.426 0.618 0.322
129957   1 1651 0.665  191.7  10.431 10.742 0.056 0.000    0.121    0.116    1.756 0.537 0.022 0.032 2.533 0.115 0.001 4.739 0.512 0.087
130005   2 1653 0.834  240.9  11.337 11.648 0.049 0.050    0.715    0.409    5.548 0.270 0.008 0.034 1.841 0.147 0.067 3.541 0.593 0.005
130005 101 1654 0.835  230.1  11.337 11.597 0.034 0.037    1.335    0.729    5.722 0.646 0.076 0.057 2.423 0.040 0.016 4.629 0.196 0.017
130012   2 1655 0.658  204.9  10.936 11.254 0.028 0.030    0.138    0.077    1.540 0.306 0.044 0.115 2.108 0.206 0.375 4.075 0.311 0.011
130164   2 1659 0.895  118.6  10.864 10.901 0.060 0.067   16.390   12.592   10.850 1.421 0.227 0.110 5.180 0.121 0.075 7.372 0.030 0.054
130164 101 1660 0.895  118.4  10.864 10.779 0.062 0.073   14.857    9.508   15.280 1.209 0.144 0.076 5.609 0.263 0.032 7.454 0.004 0.006
130284   5 1662 0.601  175.6  11.182 11.447 0.023 0.019    2.163    1.008    3.384 0.699 0.047 0.047 2.872 0.063 0.027 5.604 0.221 0.069
130412   2 1663 0.750  137.1  10.629 11.071 0.024 0.031    8.402    5.422    6.660 0.625 0.055 0.238 3.530 0.023 0.072 6.731 0.052 0.419
130497   1 1664 0.729   38.8   9.957 10.377 0.063 0.081    8.681    5.107    9.573 1.747 0.586 0.092 6.109 0.642 0.278 7.624 0.055 0.078
130503   2 1665 0.836   88.0  10.339 10.835 0.080 0.098   10.831    7.467    5.787 0.951 0.068 0.065 4.387 0.068 0.486 7.340 0.022 0.159
130576   6 1666 0.733  156.2  10.282 10.469 0.057 0.069    3.310    1.745    7.650 0.909 0.124 0.273 4.470 0.423 0.142 6.814 0.035 0.067
130737   1 1667 0.924  146.2  10.980 11.286 0.081 0.092   10.365    6.119   14.636 0.574 0.022 0.203 3.145 0.099 0.042 5.973 0.390 0.409
130737 101 1668 0.924  151.4  10.980 11.217 0.058 0.079    6.791    3.821   13.597 0.612 0.018 0.158 2.821 0.112 0.064 5.743 0.460 0.233
130741   5 1669 0.864  186.9  11.146 11.329 0.053 0.064    1.565    0.897    3.877 0.578 0.040 0.041 2.475 0.052 0.012 4.726 0.201 0.019
130902   1 1670 0.758  113.1  10.254 10.671 0.050 0.068    6.538    3.908    9.896 1.233 0.306 0.230 5.069 0.523 0.272 6.885 0.053 0.006
130902   2 1671 0.758  107.1  10.254 10.715 0.083 0.074    4.161    2.490    3.934 1.593 0.623 0.385 5.175 0.613 0.106 6.794 0.065 0.109
130908   5 1672 0.927   94.2  10.626 11.523 0.060 0.000   55.798   48.316  360.502 1.421 0.764 0.029 5.897 0.691 0.248 7.587 0.131 0.042
130982   5 1674 0.853  203.0  11.052 11.125 0.038 0.052    3.559    2.495    2.559 0.421 0.037 0.051 2.651 0.001 0.027 5.498 0.082 0.052
131013   1 1675 0.676  188.8  10.832 11.076 0.032 0.039    0.099    0.059    0.933 0.247 0.006 0.089 2.008 0.192 0.504 4.143 0.783 0.065
131013 101 1676 0.677  191.3  10.832 11.123 0.033 0.030    0.308    0.161    1.222 0.587 0.080 0.151 2.615 0.071 0.032 5.054 0.317 0.137
131053   6 1677 0.935  252.0  11.191 11.424 0.041 0.061   42.831   31.805   63.610 0.844 0.083 0.015 3.811 0.786 0.507 7.375 0.126 0.116
131063   2 1678 0.666  223.0  10.745 11.009 0.001 0.023    0.912    0.433    0.716 0.308 0.025 0.045 2.431 0.018 0.101 5.417 0.105 0.060
131104   1 1679 0.683  197.7  11.087 11.643 0.000 0.000    3.573    2.705    6.140 0.400 0.000 0.090 2.858 0.030 0.037 5.654 0.157 0.213
131104   2 1680 0.683  185.8  11.087 11.624 0.067 0.108    0.167    0.107    2.244 0.511 0.054 0.063 2.435 0.099 0.043 4.369 0.645 0.013
131127   1 1681 0.933  166.0  10.662 10.948 0.068 0.101   24.595   17.892   23.621 1.324 0.257 0.100 5.079 0.143 0.331 7.436 0.006 0.087
131135   5 1682 0.892  187.1  10.744 10.842 0.068 0.082    3.360    2.097    6.005 1.029 0.151 0.062 4.237 0.072 0.275 6.080 0.327 0.244
131171   2 1683 0.936  165.3  10.925 11.021 0.047 0.062   43.777   30.065   32.341 1.704 0.334 0.159 5.862 0.139 0.331 7.574 0.018 0.064
131171 101 1684 0.936  115.0  10.925 11.007 0.086 0.098   34.925   26.412   26.097 1.057 0.103 0.115 5.801 0.084 0.321 7.571 0.008 0.053
131198   1 1685 0.726  157.1  10.935 11.382 0.068 0.024   13.705    7.768   14.807 0.454 0.056 0.148 2.595 0.096 0.098 6.256 0.203 0.060
131198 101 1686 0.726  183.9  10.935 11.649 0.006 0.303   28.305   16.776   30.166 0.764 0.118 0.240 3.505 0.007 0.102 6.819 0.179 0.032
131312   5 1687 0.729  116.0  10.277 10.451 0.133 0.057    5.731    4.138    6.810 1.019 0.141 0.102 4.772 0.227 0.033 7.478 0.017 0.110
131393   1 1688 0.728  220.9  10.801 11.004 0.034 0.054    0.036    0.035    1.939 0.877 0.143 0.206 3.804 0.417 0.432 5.758 0.027 0.069
131447   5 1689 0.944   98.0  10.936 11.287 0.082 0.081    4.420    3.159    5.589 0.649 0.051 0.058 2.735 0.049 0.089 5.325 0.167 0.062
131657   6 1690 0.945  266.1  11.086 11.405 0.035 0.077    0.518    0.325    3.672 0.368 0.041 0.060 1.895 0.056 0.015 3.425 0.496 0.120
131869   2 1692 0.725  162.8  10.543 10.843 0.028 0.038    0.054    0.037    1.600 0.645 0.050 0.362 2.603 0.105 0.068 5.079 0.245 0.520
131869 101 1693 0.726  151.1  10.543 10.816 0.036 0.038    0.050    0.047    1.568 0.598 0.053 0.253 2.443 0.121 0.057 4.525 0.631 0.642
131909   5 1694 0.657  114.4  10.333 10.555 0.037 0.036    6.622    3.480   11.908 1.253 0.399 0.161 5.672 0.946 0.109 7.297 0.037 0.086
131942   5 1695 0.692  240.1  11.035 11.312 0.025 0.032    0.016    0.016    1.799 0.424 0.038 0.122 2.488 0.055 0.055 4.896 0.288 0.225
131951   1 1696 0.686  110.1  11.341 11.610 0.035 0.034    1.018    0.572    2.737 0.698 0.108 0.183 2.821 0.088 0.184 5.454 0.179 0.134
131951   2 1697 0.686   75.6  11.341 11.613 0.033 0.027    0.123    0.119    3.317 0.521 0.092 0.098 2.727 0.062 0.099 5.299 0.194 0.242
131985   1 1698 0.796  169.4  10.226 10.786 0.104 0.065   11.448   10.127   72.271 0.438 0.521 0.051 5.334 1.540 1.149 7.601 0.174 0.092
132088   5 1701 0.728  162.0  10.821 10.962 0.067 0.075    4.607    3.466    3.689 0.578 0.069 0.137 3.071 0.040 0.080 6.446 0.132 0.387
132394   2 1702 0.725  268.2  11.164 11.534 0.300 0.086    0.172    0.159    2.372 0.315 0.019 0.042 2.240 0.377 0.072 4.515 0.689 0.426
132394 101 1703 0.726  261.6  11.164 11.491 0.019 0.026    0.027    0.026    4.240 0.411 0.049 0.100 2.436 0.016 0.044 4.813 0.239 0.282
132399   5 1704 0.890  219.8  11.032 11.254 0.023 0.031    0.522    0.310    4.697 0.244 0.018 0.068 1.848 0.160 0.178 3.656 0.730 0.273
132399   6 1705 0.889  245.4  11.032 11.378 0.041 0.055    0.508    0.266    3.047 0.317 0.023 0.041 1.893 0.113 0.060 3.514 0.689 0.023
132419   1 1706 0.677  184.7  11.363 11.514 0.051 0.063    1.072    0.408    3.060 0.730 0.135 0.241 3.116 0.093 0.756 5.581 0.088 0.188
132419 101 1707 0.677  183.7  11.363 11.474 0.028 0.032    1.444    0.536    3.771 0.606 0.154 0.206 3.107 0.142 1.097 5.640 0.063 0.168
132535   1 1709 0.758  172.3  10.677 11.089 0.044 0.046    4.628    3.004    4.704 0.679 0.138 0.152 3.838 0.084 0.042 6.308 0.103 0.045
132535 101 1710 0.758  160.1  10.677 11.050 0.049 0.055    5.873    3.531    6.160 0.570 0.043 0.119 3.343 0.036 0.038 6.358 0.143 0.149
132633   1 1711 0.606   96.1  10.110 10.257 0.049 0.057    2.745    1.800    1.743 1.094 0.263 0.055 5.236 1.084 0.686 7.402 0.187 0.102
132633 101 1712 0.605   92.5  10.110 10.356 0.072 0.068    0.014    0.014    2.818 1.281 0.411 0.108 5.204 0.964 0.068 7.472 0.089 0.059
132660   6 1713 0.910  228.3  11.138 11.313 0.024 0.025    0.112    0.104    2.685 0.511 0.055 0.121 2.654 0.090 0.370 4.694 0.075 0.155
132761 101 1714 0.662  194.5  10.637 10.944 0.011 0.093    0.101    0.099    2.086 0.694 0.122 0.057 3.310 0.022 0.147 5.663 0.084 0.072
132776   5 1716 0.750  221.9  11.110 11.207 0.066 0.059    2.370    1.306    4.364 1.189 0.348 0.113 4.443 0.347 0.113 5.552 0.008 0.068
132979   1 1718 0.728  183.0  11.142 11.982 0.000 0.000   96.902   71.075  228.868 0.622 0.150 0.090 3.951 0.330 0.006 7.500 0.129 0.021
132979 101 1719 0.728  187.2  11.142 11.954 0.000 0.000   36.364   23.835  149.488 0.551 0.112 0.091 2.685 0.221 0.040 7.031 0.372 0.209
133098   1 1721 0.728  138.2  10.180 10.540 0.076 0.090    0.122    0.085    3.275 0.394 0.120 0.141 2.720 0.099 0.202 5.641 0.173 0.055
133098 101 1722 0.729  117.0  10.180 10.583 0.043 0.048    0.020    0.020    1.997 0.774 0.149 0.267 3.861 0.541 0.021 6.021 0.039 0.126
133143   2 1723 0.728  116.9  10.604 10.922 0.084 0.103    4.715    3.472    3.191 0.810 0.085 0.071 3.667 0.106 0.028 6.603 0.032 0.218
133163   1 1724 0.696  167.9  10.627 11.014 0.039 0.042    0.130    0.120    1.865 0.731 0.130 0.024 3.867 0.801 0.115 5.700 0.123 0.027
133199   5 1725 0.908  110.6  10.886 11.114 0.055 0.048   18.285   13.469   13.772 1.065 0.156 0.016 4.522 0.166 0.244 7.191 0.017 0.159
133199 101 1726 0.908  142.7  10.886 11.232 0.060 0.053   27.267   21.078   23.735 1.048 0.008 0.037 4.698 0.153 0.108 7.294 0.065 0.073
133205   6 1727 0.732  210.7  10.906 11.248 0.032 0.037    0.213    0.112    1.223 0.321 0.011 0.093 2.136 0.135 0.139 4.058 0.563 0.234
133240   1 1728 0.728  129.5  10.535 10.819 0.024 0.024    0.106    0.057    1.131 0.488 0.075 0.160 2.486 0.018 0.133 4.809 0.257 0.375
133501   2 1733 0.729  222.8  11.097 11.338 0.037 0.059    0.119    0.111    3.119 0.791 0.041 0.175 3.455 0.036 0.185 5.779 0.072 0.151
133561   5 1734 0.691  148.0  10.321 10.636 0.000 0.073   15.461    9.739    7.972 1.831 0.603 0.071 5.674 0.477 0.382 7.620 0.091 0.101
133562   6 1735 0.891  128.8  10.747 11.334 0.052 0.055   30.718   25.134   18.891 0.825 0.010 0.022 3.029 0.147 0.099 7.106 0.050 0.111
133718   2 1736 0.773  175.3  11.058 11.359 0.042 0.071    0.865    0.482    4.351 0.653 0.133 0.045 2.491 0.023 0.003 4.702 0.180 0.054
133783   1 1737 0.692  201.6  10.803 11.558 0.118 0.122    0.261    0.209    1.237 0.535 0.090 0.047 2.546 0.019 0.030 4.863 0.117 0.136
133813   1 1738 0.938   73.7  10.377 10.292 0.103 0.310   11.098    7.763    6.466 1.403 0.283 0.029 5.963 0.404 0.226 7.592 0.061 0.046
133833   6 1739 0.730  180.8  10.545 10.818 0.024 0.038    0.059    0.056    1.340 0.425 0.023 0.128 2.184 0.086 0.079 3.947 0.214 0.123
134018   5 1741 0.891  212.3  11.332 11.246 0.075 0.067   36.609   30.780  126.693 0.869 0.485 0.038 5.124 1.357 0.791 7.552 0.144 0.064
134021   2 1742 0.749  254.2  10.945 11.273 0.127 0.074    0.127    0.091    1.617 0.749 0.107 0.006 3.200 0.014 0.401 5.413 0.028 0.092
134039   6 1743 0.852   77.7  10.414 10.695 0.038 0.051    0.804    0.368    8.413 0.538 0.057 0.170 2.510 0.342 0.052 4.892 1.057 0.132
134077   1 1744 0.926  242.4  11.270 11.497 0.079 0.057    4.348    2.255    7.950 0.712 0.133 0.086 3.074 0.066 0.026 5.235 0.130 0.010
134169   1 1745 0.738  169.2  10.765 11.055 0.021 0.024    0.047    0.040    1.163 0.431 0.026 0.191 2.342 0.108 0.057 4.484 0.350 0.556
134348   6 1747 0.725  138.6  10.637 10.549 0.064 0.064    7.762    6.218    5.707 1.347 0.148 0.148 5.538 0.054 0.484 7.588 0.003 0.101
134358   1 1748 0.903  179.4  10.811 11.012 0.049 0.055    0.297    0.145    3.242 0.658 0.112 0.162 3.132 0.149 0.283 5.165 0.113 0.139
134371   1 1749 0.742  170.3  10.498 10.834 0.000 0.000    0.423    0.250    4.146 0.694 0.006 0.222 3.564 0.269 0.392 6.033 0.129 0.124
134391   2 1750 0.683  247.4  11.254 11.583 0.031 0.044    0.351    0.164    2.522 0.344 0.028 0.056 2.186 0.328 0.098 4.115 1.024 0.024
134425   5 1751 0.786  143.1  10.770 10.840 0.034 0.043    2.131    1.088    8.217 0.717 0.017 0.230 3.060 0.195 0.090 5.665 0.525 0.327
134501   2 1752 0.796  142.4  10.670 10.721 0.093 0.092    7.603    5.901    5.667 0.838 0.090 0.057 3.978 0.006 0.079 7.283 0.008 0.130
134657   1 1753 0.702  112.7  10.434 10.800 0.052 0.056    2.239    1.260    2.611 0.535 0.033 0.158 3.238 0.053 0.047 6.249 0.094 0.241
134820   2 1754 0.696  163.6  10.606 11.347 0.042 0.024   59.902   53.620   40.407 1.808 0.285 0.761 5.629 0.127 0.501 7.570 0.003 0.124
134839   1 1755 0.889  116.6  10.303 10.865 0.037 0.047   58.169   47.220   17.196 3.704 1.522 0.047 6.501 0.168 0.187 7.700 0.034 0.037
134840   5 1756 0.931  200.9  10.695 10.972 0.034 0.039    0.333    0.187    3.851 0.238 0.070 0.098 1.990 0.279 0.365 4.330 0.401 0.134
134929   1 1757 0.739  149.9  10.588 10.671 0.039 0.043    0.690    0.219    1.819 0.416 0.012 0.147 2.973 0.039 0.053 5.712 0.145 0.201
134954   5 1758 0.757  131.2  10.724 11.104 0.060 0.059   11.692    8.615    7.959 0.922 0.122 0.120 4.258 0.190 0.170 6.866 0.002 0.316
134965   6 1759 0.892  224.4  11.254 11.525 0.070 0.000   12.627    6.967   21.038 0.380 0.010 0.072 2.655 0.074 0.039 5.752 0.279 0.142
135120   5 1761 0.725  193.1  10.776 11.192 0.044 0.035    0.349    0.172    1.887 0.089 0.027 0.008 0.425 0.315 0.042 3.456 1.090 0.227
135149   2 1762 0.882  204.9  10.710 10.949 0.016 0.018    0.331    0.233    1.854 0.501 0.038 0.171 2.110 0.096 0.036 3.899 0.511 0.348
135418   1 1765 0.740  157.6  11.290 11.470 0.048 0.029    6.288    3.711   10.316 0.761 0.072 0.153 3.001 0.022 0.047 5.690 0.164 0.089
135457   1 1766 0.757  247.1  10.507 10.410 0.043 0.051    2.176    0.672    7.583 0.929 0.083 0.267 3.700 0.234 0.259 6.629 0.390 0.017
135547   6 1768 0.731  107.9  10.157 10.413 0.079 0.053    3.209    1.481    5.644 1.032 0.130 0.221 4.262 0.317 0.280 7.034 0.032 0.227
135659   5 1770 0.842  241.8  11.426 11.790 0.037 0.073    0.178    0.168    3.343 0.432 0.086 0.049 2.278 0.019 0.081 4.439 0.202 0.183
137264 101 1772 1.001   87.1  11.101 11.455 0.105 0.083   12.399    7.879   14.153 0.537 0.044 0.075 2.574 0.086 0.211 6.079 0.261 0.124
138457 101 1774 0.906  160.3  10.652 10.822 0.074 0.062    8.573    5.876    6.599 0.882 0.068 0.007 3.610 0.048 0.442 7.009 0.055 0.243
138643   5 1776 0.964  737.3  10.981 11.430 0.141 0.098   51.215   47.906   52.582 0.931 0.053 0.011 4.356 0.230 0.163 7.453 0.021 0.033
138718   5 1777 0.656  207.2  11.206 11.457 0.030 0.020    0.658    0.404    1.749 0.333 0.060 0.084 2.217 0.071 0.170 4.220 0.755 0.005
138733   2 1778 0.738   64.9  10.378 10.504 0.075 0.087   10.865    8.467    7.417 1.398 0.238 0.045 5.535 0.271 0.514 7.627 0.015 0.086
138799   1 1779 0.718   99.8   9.967 10.417 0.047 0.037    7.418    4.542   27.787 1.382 0.057 0.058 5.188 0.047 0.117 7.208 0.175 0.060
138923   1 1780 0.757  131.5  10.439 10.777 0.058 0.056    8.814    5.876    9.153 1.198 0.263 0.118 4.847 0.505 0.310 7.146 0.102 0.250
138923 101 1781 0.757  119.1  10.439 10.889 0.072 0.073    8.229    6.762    7.083 0.849 0.093 0.099 3.871 0.033 0.728 7.076 0.012 0.368
138972   5 1783 0.729  119.0  10.932 11.095 0.080 0.072   16.088   13.897   13.781 0.977 0.108 0.029 4.223 0.006 0.193 7.294 0.049 0.169
138986   1 1784 0.694  113.7  10.598 10.661 0.023 0.038    6.031    1.430    7.222 0.513 0.136 0.063 4.120 0.427 0.441 7.249 0.011 0.432
138986   2 1785 0.694  461.1  10.598 10.930 0.021 0.038   22.434    4.941   11.235 0.980 0.005 0.016 3.748 0.181 0.534 7.531 0.026 0.429
139151   1 1787 0.727   71.3  10.369 10.499 0.018 0.088    1.654    0.981    3.133 0.932 0.111 0.190 3.936 0.195 0.042 6.515 0.027 0.115
139181   2 1788 0.879  119.0  10.550 11.187 0.039 0.044   42.919   32.729   44.344 1.144 0.017 0.234 5.357 0.053 0.914 7.526 0.010 0.128
139195   6 1789 0.678  116.2  10.409 10.905 0.086 0.025   20.196   15.626   23.766 1.356 0.166 0.960 5.750 0.011 0.694 7.553 0.073 0.164
139221   1 1790 0.697  141.3  11.037 11.121 0.023 0.035    1.746    1.326    4.279 0.568 0.056 0.081 2.751 0.063 0.046 5.252 0.204 0.016
139221   2 1791 0.697  147.6  11.037 11.334 0.035 0.025    1.075    0.414    2.522 0.355 0.022 0.152 2.829 0.044 0.195 5.515 0.087 0.161
139336   5 1792 0.939  202.4  10.813 11.219 0.041 0.048    0.052    0.049    2.448 0.366 0.044 0.104 2.091 0.019 0.013 4.198 0.122 0.192
139384   6 1793 0.730  210.0  10.895 11.646 0.395 0.112    0.208    0.190    1.852 0.525 0.067 0.012 2.495 0.130 0.017 4.804 0.310 0.034
139423   1 1794 0.750  198.9  10.809 11.073 0.024 0.040    0.358    0.290    1.686 0.588 0.057 0.069 2.977 0.055 0.094 5.431 0.052 0.076
139423 101 1795 0.750  217.3  10.809 11.138 0.053 0.065    0.138    0.086    1.836 0.606 0.058 0.228 3.015 0.125 0.143 5.508 0.003 0.266
139662   2 1796 0.670  204.5  10.686 11.030 0.026 0.029    0.051    0.030    0.722 0.306 0.011 0.104 2.149 0.132 0.250 4.158 0.283 0.167
139662 101 1797 0.671  161.0  10.686 10.957 0.031 0.037    0.087    0.047    1.152 0.461 0.013 0.102 2.459 0.202 0.136 4.632 0.689 0.670
139713   6 1798 0.730  145.1  11.063 11.124 0.011 0.023   10.577    7.611    2.932 1.366 0.430 0.020 4.738 0.311 0.005 6.720 0.468 0.127
139741   5 1799 0.730  137.8  10.523 10.486 0.090 0.079    7.359    3.777   13.936 1.043 0.089 0.186 4.659 0.232 0.000 7.369 0.060 0.109
139751   1 1800 0.696  125.7  10.237 10.231 0.043 0.144    4.510    2.211    5.921 1.216 0.181 0.242 5.221 0.473 0.320 7.296 0.031 0.075
139751 101 1801 0.696  105.6  10.237 10.736 0.058 0.055    7.636    5.162    6.944 0.975 0.041 0.041 4.364 0.021 0.992 7.262 0.060 0.270
139772   1 1802 0.696  254.3  11.237 11.702 0.068 0.042    0.311    0.229    1.097 0.355 0.067 0.061 2.109 0.009 0.074 3.919 0.234 0.020
139825   1 1803 0.897   80.4  10.981 11.330 0.030 0.042   32.468   24.424   37.867 0.861 0.079 0.023 4.188 0.172 0.357 7.210 0.089 0.207
139825 101 1804 0.897   92.1  10.981 11.611 0.074 0.067   54.749   46.370  115.389 1.003 0.056 0.070 4.403 0.584 0.499 7.312 0.177 0.148
139851   6 1805 0.886  208.8  11.002 11.312 0.016 0.016    0.107    0.089    2.529 0.500 0.108 0.120 2.083 0.041 0.073 3.696 0.553 0.577
139964   2 1806 0.667  142.4  10.868 11.008 0.085 0.074    3.691    2.725    2.803 0.416 0.002 0.128 2.832 0.154 0.329 6.161 0.054 0.042
139990   5 1807 0.729  219.4  11.026 11.536 0.019 0.038   11.433    9.769   22.637 0.586 0.027 0.025 2.586 0.123 0.061 5.431 0.638 0.056
140050   1 1809 0.899  232.1  11.197 11.513 0.000 0.031    1.279    0.729    2.998 0.505 0.051 0.109 2.217 0.014 0.028 4.309 0.070 0.137
140050 101 1810 0.899  247.1  11.197 11.505 0.011 0.007    0.741    0.366    3.760 0.320 0.005 0.037 2.118 0.050 0.109 4.397 0.170 0.115
140059   1 1811 0.681  208.0  11.053 11.269 0.063 0.057    0.560    0.428    1.347 0.567 0.072 0.060 3.035 0.040 0.104 5.747 0.114 0.127
140099 101 1812 1.098  293.2  11.130 11.488 0.039 0.050    0.242    0.161    5.516 0.635 0.060 0.071 2.579 0.037 0.092 4.518 0.107 0.089
140143   6 1814 0.894  263.9  11.592 11.904 0.039 0.045    1.005    0.837    3.643 0.400 0.026 0.041 2.014 0.053 0.018 3.642 0.416 0.052
140162   5 1815 0.732  233.5  11.351 11.656 0.020 0.022    1.490    0.660    3.539 0.748 0.084 0.074 2.688 0.050 0.059 5.046 0.174 0.047
140234  30 1816 0.951  224.4  11.183 11.405 0.021 0.023    0.640    0.343    3.663 0.481 0.012 0.200 2.274 0.019 0.359 4.464 0.082 0.329
140425  17 1819 0.959  255.4  11.375 11.816 0.075 0.062    5.044    3.379    5.609 0.621 0.053 0.041 2.265 0.004 0.081 4.455 0.085 0.101
140459  30 1820 0.659  252.8  11.058 11.378 0.028 0.023    0.027    0.026    1.522 0.409 0.001 0.168 2.546 0.059 0.010 5.088 0.175 0.483
140463  32 1821 0.702  161.2  10.750 11.008 0.050 0.058    0.057    0.049    0.991 0.586 0.088 0.122 2.465 0.081 0.088 4.505 0.561 0.523
140529  19 1822 0.960  109.1  10.923 11.069 0.072 0.066   25.456   15.152   20.880 1.125 0.184 0.075 4.768 0.154 0.327 7.313 0.001 0.117
140710  32 1823 0.889  165.1  10.419 10.665 0.042 0.052    0.444    0.213    2.547 0.356 0.039 0.152 2.630 0.130 0.187 5.162 0.314 0.195
140731  30 1824 0.678  185.0  11.061 11.430 0.032 0.043    0.449    0.226    1.910 0.420 0.021 0.120 2.306 0.112 0.082 4.210 0.529 0.132
140891  32 1826 0.906   97.5  10.772 11.036 0.070 0.071   36.072   26.077   31.194 1.408 0.196 0.081 5.377 0.153 0.660 7.498 0.018 0.102
140930  17 1827 0.735  136.4  10.600 10.900 0.057 0.057    2.736    1.470   15.129 0.717 0.037 0.116 3.592 0.072 0.001 6.174 0.248 0.029
141125  19 1831 0.839  177.6  11.119 11.353 0.067 0.067   17.172   11.475   18.660 0.578 0.001 0.114 3.607 0.107 0.169 6.843 0.132 0.319
141127  32 1832 0.988  133.2  11.157 11.346 0.063 0.112   33.901   25.048   43.857 1.354 0.070 0.138 4.597 0.139 0.295 7.133 0.120 0.124
141136  19 1833 0.947  259.1  10.559 10.713 0.132 0.084   14.834    9.558   15.448 1.545 0.054 0.068 5.868 0.046 0.127 7.571 0.011 0.028
141293  30 1834 0.950  203.8  11.043 11.265 0.026 0.040    0.962    0.626    4.513 0.548 0.162 0.029 2.195 0.050 0.039 4.223 0.272 0.097
141325  30 1835 0.741  176.0  11.168 11.531 0.078 0.077    0.583    0.342    4.087 0.726 0.070 0.300 4.107 0.332 0.136 6.218 0.015 0.131
141436  19 1838 0.695  176.2  10.650 10.964 0.030 0.042    0.058    0.042    1.079 0.281 0.037 0.088 2.260 0.165 0.157 4.776 0.379 0.406
141459  30 1839 0.888  307.9  11.347 11.542 0.049 0.042    0.255    0.209    2.650 0.717 0.116 0.009 3.695 0.489 0.064 4.836 0.003 0.012
141459  32 1840 0.888  287.0  11.347 11.598 0.030 0.031    0.271    0.203    3.058 0.589 0.021 0.160 2.713 0.001 0.488 4.717 0.051 0.155
141640  17 1843 0.937  134.7  10.802 10.866 0.053 0.057   14.921   12.350    7.234 0.589 0.012 0.048 3.594 0.205 0.019 7.239 0.004 0.116
141677  30 1845 0.688  108.8   9.970 10.477 0.032 0.041   12.411    9.609    9.738 1.330 0.185 0.128 5.207 0.214 1.001 7.557 0.047 0.138
141764  30 1846 0.887  192.0  11.295 11.610 0.035 0.043    0.605    0.440    3.585 0.284 0.013 0.061 1.983 0.037 0.144 4.039 0.245 0.126
141771  32 1847 0.687   96.5  10.644 10.098 0.039 0.043    3.797    1.129   15.774 1.075 0.000 0.238 6.233 0.997 0.101 7.478 0.009 0.180
141800  32 1848 0.894  265.8  11.443 11.747 0.062 0.081    5.060    2.425   10.074 0.462 0.049 0.104 2.618 0.030 0.066 4.989 0.190 0.037
141826  19 1850 0.788  150.1  10.856 11.122 0.056 0.052    9.517    6.366   10.080 0.778 0.097 0.122 3.279 0.079 0.061 6.592 0.132 0.419
141910  30 1851 0.892  182.1  10.744 10.928 0.036 0.131    0.421    0.222    3.222 0.506 0.041 0.142 2.090 0.193 0.043 3.779 0.977 0.556
141949  30 1852 0.664  174.5  10.534 10.846 0.046 0.040    0.284    0.198    1.538 0.547 0.068 0.104 2.892 0.107 0.556 5.561 0.020 0.302
141995  17 1853 0.694  188.9  11.546 11.626 0.094 0.139    7.132    5.337   12.212 0.557 0.012 0.057 2.813 0.009 0.021 5.481 0.069 0.022
142113  19 1855 0.675  219.4  10.433 10.818 0.048 0.054    6.154    2.684    5.458 0.634 0.086 0.128 3.030 0.085 0.131 6.857 0.097 0.119
142131  17 1856 0.736  180.6  10.666 10.917 0.027 0.028    0.269    0.146    1.295 0.346 0.016 0.112 2.212 0.180 0.107 4.169 0.807 0.634
142133  32 1857 0.510  169.2  10.678 10.679 0.063 0.081    1.818    1.352    3.730 0.721 0.153 0.194 3.739 0.082 0.016 6.883 0.086 0.261
142144  30 1858 0.880  224.8  11.323 11.569 0.039 0.046    0.264    0.203    2.174 0.461 0.084 0.115 2.147 0.005 0.057 4.093 0.217 0.062
142199  19 1859 0.676  231.7  11.048 11.322 0.017 0.021    0.291    0.189    1.602 0.331 0.001 0.073 2.299 0.128 0.091 4.456 0.601 0.328
142335  17 1861 1.030  117.1  11.024 11.032 0.055 0.050   44.117   33.062   57.917 1.922 0.108 0.201 5.780 0.197 0.232 7.556 0.039 0.046
142360  32 1862 0.690  132.3  10.850 11.062 0.088 0.062    3.190    1.926    3.379 0.812 0.205 0.090 3.436 0.207 0.231 6.060 0.016 0.020
142468  30 1863 0.832  106.5  10.430 11.042 0.067 0.054   19.083   13.462   25.653 0.906 0.046 0.070 4.525 0.019 0.532 7.344 0.079 0.153
142602  32 1866 0.906  218.6  11.386 11.670 0.028 0.025    0.182    0.152    5.116 0.528 0.102 0.143 2.775 0.073 0.130 4.862 0.070 0.187
142613  30 1867 0.974  226.8  11.529 11.843 0.024 0.032    2.680    1.227    6.139 0.266 0.022 0.050 1.805 0.029 0.081 3.554 0.429 0.070
142641  32 1868 0.765  251.3  11.278 11.357 0.052 0.040    0.513    0.280    2.102 0.691 0.136 0.198 2.696 0.040 0.024 5.170 0.063 0.182
142793  19 1869 0.751  130.2  10.261 10.654 0.076 0.073   18.994   13.591   12.236 1.271 0.261 0.066 5.899 0.266 0.716 7.642 0.018 0.099
142912  32 1870 0.690  214.6  11.488 11.744 0.033 0.024    0.194    0.125    1.997 0.216 0.006 0.077 1.809 0.089 0.620 3.878 0.308 0.066
142988   7 1871 0.688  109.1  10.349 10.519 0.076 0.072    5.323    2.780    9.497 1.152 0.350 0.171 5.008 0.911 0.655 7.126 0.036 0.037
142988   8 1872 0.688  103.0  10.349 10.632 0.000 0.000    8.389    5.702    8.678 0.901 0.147 0.096 4.115 0.168 0.566 7.064 0.056 0.280
142991  23 1873 0.672  106.2  10.668 10.943 0.075 0.047    0.214    0.128    1.018 0.592 0.054 0.135 2.671 0.119 0.180 5.337 0.294 0.338
143009  23 1874 0.908  145.2  11.008 11.174 0.070 0.076   16.051   13.783   19.189 0.934 0.063 0.021 4.201 0.166 0.230 7.168 0.106 0.159
143096  28 1876 0.688  122.5  11.034 11.403 0.042 0.047    4.263    3.232    3.455 1.008 0.202 0.062 3.772 0.079 0.230 5.977 0.006 0.034
143107  28 1877 0.702  213.8  11.303 11.586 0.019 0.020    0.059    0.056    1.557 0.547 0.059 0.127 2.666 0.113 0.002 5.154 0.209 0.161
143127   7 1879 0.696  179.3  10.674 11.070 0.053 0.053    0.758    0.341    1.862 0.423 0.063 0.123 2.421 0.060 0.173 4.787 0.503 0.174
143198   8 1881 0.645  156.8  10.462 10.975 0.066 0.000    3.802    2.593    8.046 0.328 0.008 0.043 1.916 0.018 0.396 4.556 0.301 0.016
143198  23 1882 0.647  166.2  10.462 11.715 0.044 0.050   60.474   54.637   59.786 0.765 0.050 0.019 2.968 0.072 0.017 6.309 0.811 0.122
143517  23 1885 0.676  142.8  10.611 10.852 0.054 0.058    6.318    4.316    4.670 1.065 0.148 0.089 4.290 0.197 0.335 7.058 0.013 0.220
143517  28 1886 0.676  196.9  10.611 10.994 0.057 0.093   13.834    9.265   11.952 0.979 0.285 0.076 4.468 0.270 0.461 7.266 0.038 0.186
143565   7 1887 0.636  107.8  10.885 11.141 0.027 0.027    0.451    0.329    2.356 0.741 0.301 0.014 3.405 0.133 0.283 5.930 0.017 0.099
143653  23 1888 0.645  186.3  11.342 11.607 0.046 0.042    5.900    4.685    5.133 0.721 0.080 0.001 3.414 0.002 0.132 5.992 0.039 0.016
143722  28 1890 0.892  120.8  11.188 11.410 0.037 0.044   22.894   17.322   18.175 1.116 0.065 0.137 4.448 0.000 0.352 6.877 0.073 0.257
143731   7 1891 0.856  159.5  10.963 11.183 0.039 0.046   17.292   12.123   13.037 0.939 0.168 0.077 4.186 0.118 0.239 6.957 0.018 0.212
143735  23 1892 0.989  160.7  10.986 11.253 0.048 0.040    4.758    2.842    7.954 0.639 0.031 0.031 2.402 0.163 0.067 5.248 0.413 0.098
143863   8 1893 0.896  122.4  10.431 10.748 0.036 0.032    7.501    3.401    8.349 1.030 0.039 0.065 4.678 0.133 0.037 7.214 0.103 0.002
143888  28 1894 0.611   35.4   9.924  9.376 0.427 0.068    0.702    0.464    0.881 0.703 0.304 0.180 3.685 0.233 0.116 7.050 0.038 0.087
143947  23 1895 0.838  196.2  10.781 11.031 0.034 0.033    0.176    0.136    2.566 0.342 0.014 0.026 2.251 0.141 0.007 4.554 0.302 0.072
143964  28 1896 0.915  181.5  11.050 11.316 0.071 0.059    6.941    4.978    8.846 0.716 0.076 0.071 3.203 0.082 0.071 5.896 0.351 0.379
144078   7 1898 0.735  219.9  11.396 11.683 0.043 0.053    0.865    0.506    2.123 0.473 0.065 0.118 2.432 0.026 0.009 4.704 0.223 0.227
144112   8 1900 0.677  152.5  10.709 11.325 0.144 0.030    2.867    2.270    4.738 1.021 0.262 0.073 5.657 0.015 0.419 6.901 0.002 0.040
144203   7 1901 0.684  183.1  10.602 10.543 0.228 0.070    2.777    1.639    3.840 0.896 0.150 0.133 3.892 0.136 0.177 6.697 0.004 0.043
144263  23 1903 0.659  179.2  10.717 10.790 0.069 0.053    2.734    2.213    2.236 0.443 0.024 0.066 2.673 0.083 0.153 6.013 0.286 0.149
144263  28 1904 0.659  158.3  10.717 10.772 0.104 0.115    4.242    3.901    4.759 0.642 0.057 0.010 3.356 0.167 0.000 6.777 0.113 0.218
144370  28 1906 0.950  282.6  11.101 11.379 0.035 0.045    0.741    0.403    5.553 0.592 0.043 0.189 2.347 0.084 0.196 4.529 0.187 0.297
144377   8 1907 0.696  240.8  11.401 11.851 0.020 0.027   10.673    6.996    5.824 0.646 0.051 0.099 3.333 0.005 0.091 6.296 0.029 0.091
144593  23 1909 0.677  211.3  11.013 11.279 0.023 0.031    0.048    0.035    1.291 0.298 0.008 0.107 2.108 0.174 0.279 4.097 0.723 0.217
144632   7 1910 0.678  271.4  11.355 11.217 0.072 0.051    8.636    6.588    5.837 0.625 0.114 0.123 3.299 0.032 0.205 6.547 0.011 0.222
144651  28 1911 0.726   34.1  10.220 11.086 0.106 0.114   48.198   46.548   80.842 0.873 0.021 0.018 5.248 0.609 0.958 7.610 0.069 0.073
144677   8 1912 0.676  182.7  11.368 11.816 0.039 0.057   12.563   10.451    7.276 0.438 0.004 0.082 2.698 0.086 0.142 5.786 0.083 0.040
144718   8 1913 0.696  117.0  10.437 10.784 0.066 0.078    2.535    1.649    1.955 0.692 0.087 0.079 3.632 0.032 0.236 6.435 0.039 0.137
144900  23 1914 0.831  137.2  11.120 11.381 0.058 0.066    9.566    6.877    9.661 0.622 0.052 0.117 3.070 0.091 0.017 5.741 0.184 0.091
144923  28 1915 0.877   91.4   9.539 10.583 0.075 0.076   16.388   11.634   11.375 1.365 0.277 0.032 5.849 0.516 0.132 7.522 0.080 0.063
144953  28 1916 0.700  155.8  10.970 11.415 0.084 0.063    5.210    3.833    6.753 0.795 0.027 0.070 3.266 0.109 0.055 6.205 0.010 0.154
144958   7 1917 0.663  195.0  10.436 10.603 0.066 0.086    5.399    3.864    4.685 1.013 0.171 0.121 4.527 0.282 0.507 7.223 0.016 0.239
145094  28 1918 0.658   89.1  10.385 10.733 0.046 0.062    0.306    0.214    0.885 0.594 0.113 0.122 2.747 0.124 0.010 5.441 0.329 0.164
145276   8 1919 0.751  161.7  10.720 11.301 0.101 0.233    0.234    0.220    1.393 0.526 0.045 0.021 2.707 0.026 0.156 5.044 0.030 0.096
145278  23 1920 0.751  226.1  11.216 11.415 0.056 0.051    1.617    0.928    2.621 0.525 0.058 0.121 2.494 0.066 0.124 4.988 0.257 0.120
145294   8 1921 0.685  198.5  10.659 11.063 0.046 0.068    0.108    0.074    1.066 0.377 0.018 0.074 2.393 0.018 0.069 4.727 0.212 0.494
145306  23 1922 0.671  172.2  11.200 11.728 0.106 0.024   14.193   11.495   53.256 0.906 0.007 0.059 3.473 0.221 0.063 6.384 0.506 0.198
145380   7 1923 0.696  212.0  10.845 11.233 0.077 0.095    2.272    1.826    1.981 0.742 0.068 0.018 2.649 0.051 0.092 5.128 0.249 0.388
145441  28 1925 0.819   76.3  10.858 10.978 0.065 0.111   21.011   13.171   25.147 1.012 0.124 0.061 4.849 0.308 0.263 7.259 0.013 0.141
145476  28 1926 0.649  161.3  11.143 11.440 0.045 0.047    0.532    0.371    3.370 0.494 0.012 0.153 2.585 0.114 0.108 4.989 0.469 0.131
145515  23 1927 0.726  182.3  10.843 11.225 0.051 0.043    1.208    0.608    2.246 0.281 0.041 0.037 2.186 0.067 0.085 4.582 0.210 0.009
145533  28 1928 0.753 1000.0   9.979  9.987 0.078 0.097    3.209    0.537    5.664 0.990 0.043 0.275 4.216 0.824 1.376 7.594 0.080 0.799
145803  23 1931 0.895  152.6  11.353 11.605 0.089 0.045   15.783    9.508   15.474 0.715 0.011 0.071 2.933 0.166 0.178 5.999 0.161 0.029
145803  28 1932 0.895  143.3  11.353 11.513 0.051 0.054   19.220   13.987   13.795 0.492 0.063 0.103 3.194 0.025 0.232 6.404 0.063 0.411
145882  28 1933 0.659  165.7  10.738 11.029 0.027 0.034    0.054    0.035    1.243 0.283 0.046 0.128 2.410 0.130 0.694 5.310 0.100 0.306
145923   8 1935 0.605  162.3  10.886 10.938 0.039 0.040    2.137    1.254    2.973 0.800 0.108 0.270 3.658 0.002 0.106 6.767 0.002 0.197
145939  23 1936 0.832  168.1  11.052 11.324 0.026 0.013    1.025    0.476    2.858 0.423 0.037 0.084 2.263 0.098 0.034 4.470 0.327 0.068
146049  23 1938 0.663  185.9  10.992 11.272 0.020 0.019    0.047    0.047    1.901 0.706 0.003 0.192 3.123 0.033 0.072 5.809 0.044 0.097
146184  23 1939 0.833  214.5  10.805 11.080 0.013 0.021    0.341    0.167    2.956 0.345 0.054 0.132 2.164 0.116 0.064 4.375 0.312 0.525
146193  28 1940 0.880  221.6  10.893 11.134 0.029 0.031    0.451    0.309    3.256 0.374 0.008 0.078 2.048 0.170 0.043 3.924 0.679 0.509
146213   7 1941 0.687  171.3  10.831 11.219 0.033 0.039    0.194    0.102    1.548 0.619 0.060 0.145 2.436 0.101 0.054 4.254 0.627 0.039
146357  23 1944 1.002  462.7  11.057 11.341 0.030 0.032    1.552    0.814    7.856 0.365 0.026 0.058 1.971 0.150 0.084 4.045 0.584 0.136
146419  28 1945 0.900  210.0  10.404 10.023 0.091 0.076    6.297    1.236    6.179 1.582 0.249 0.562 6.136 0.094 1.369 7.627 0.013 0.293
146502  23 1946 0.713  111.0  10.304 10.522 0.088 0.067    7.333    5.142    5.620 1.338 0.164 0.072 5.340 0.127 0.146 7.501 0.010 0.093
146502  28 1947 0.713  278.1  10.304 10.521 0.075 0.075    3.523    2.355    3.135 0.975 0.076 0.101 4.044 0.067 0.317 7.149 0.032 0.150
146596   7 1949 0.687   73.2  10.494 10.728 0.039 0.089    1.995    1.012    6.372 0.684 0.025 0.223 3.668 0.154 0.154 6.421 0.133 0.146
146741  28 1951 0.559  125.8  10.322 10.668 0.034 0.038   11.522   10.353    6.093 1.211 0.191 0.077 4.674 0.275 0.187 7.339 0.011 0.185
146815   8 1952 0.889  202.4  11.084 11.481 0.071 0.097    1.679    1.279    4.726 0.455 0.009 0.067 2.143 0.044 0.074 4.215 0.187 0.167
146848  23 1953 0.958  163.9  11.506 11.759 0.070 0.099   45.357   32.703   54.970 0.818 0.054 0.056 3.570 0.116 0.042 6.714 0.221 0.248
146910  28 1954 0.674   89.0   9.447  9.787 0.090 0.062    0.523    0.304    0.475 0.867 0.116 0.259 4.041 0.093 0.059 6.950 0.061 0.236
146965   7 1955 0.661   77.7  10.361 11.342 0.000 0.006   17.673   15.460   33.369 0.667 0.020 0.068 3.794 0.034 0.044 6.983 0.391 0.192
146997  28 1956 0.906  143.7  10.783 10.918 0.068 0.083    5.142    2.815    5.981 0.594 0.136 0.078 2.944 0.134 0.351 6.382 0.224 0.091
147029  23 1957 0.752  158.7  10.071 10.494 0.049 0.051    5.229    2.546   15.589 0.587 0.117 0.097 4.426 0.299 0.227 7.225 0.073 0.160
147063   8 1958 0.950  161.4  11.014 11.455 0.060 0.056   43.916   36.848   30.628 1.513 0.147 0.205 5.145 0.006 0.320 7.287 0.024 0.127
147109  23 1959 0.808  162.8  10.957 11.170 0.098 0.109    0.971    0.614    2.121 0.429 0.057 0.051 2.667 0.012 0.095 5.066 0.107 0.061
147166   8 1960 0.972  142.0  10.558 11.810 0.091 0.032   40.706   25.281  235.699 1.070 0.361 0.148 5.310 0.898 0.090 7.475 0.167 0.015
147178  23 1961 0.660  107.8  10.536 10.948 0.059 0.056    9.155    6.558   12.226 0.985 0.176 0.209 4.355 0.010 0.259 7.087 0.011 0.186
147270   7 1963 0.847  237.1  11.151 11.422 0.020 0.023    0.182    0.146    3.513 0.468 0.087 0.191 2.439 0.070 0.287 4.752 0.049 0.246
147418  28 1964 0.879  177.4  11.430 11.743 0.116 0.085   28.705   19.929   34.235 0.695 0.021 0.067 3.411 0.188 0.076 6.541 0.259 0.255
147467   7 1965 0.797  121.9  10.674 10.849 0.047 0.048    6.816    5.496    6.259 0.772 0.062 0.054 3.256 0.126 0.076 7.033 0.121 0.213
147539   8 1967 0.696  132.2  10.895 11.765 0.030 0.023    0.636    0.503    1.195 0.460 0.067 0.014 2.270 0.001 0.001 4.080 0.101 0.015
147613  28 1969 0.881  203.5  11.015 11.170 0.075 0.081    3.964    2.096   10.029 0.638 0.018 0.077 2.643 0.168 0.276 5.607 0.385 0.212
147736  23 1971 0.677  180.1  11.394 11.644 0.055 0.000    7.289    3.785    6.555 0.526 0.008 0.165 2.960 0.106 0.319 5.963 0.070 0.135
147849   7 1972 0.677  251.1  11.050 11.344 0.016 0.040    0.217    0.170    1.545 0.537 0.031 0.002 2.461 0.159 0.085 4.402 0.744 0.457
147912  28 1973 0.661  183.0  10.918 11.634 0.046 0.049    0.181    0.176    2.453 0.109 0.004 0.021 0.525 0.021 0.105 3.832 0.270 0.289
147948  23 1974 0.701  237.1  11.045 11.359 0.058 0.059    0.778    0.472    1.302 0.382 0.025 0.095 2.499 0.019 0.166 5.079 0.140 0.054
147964  23 1975 0.979  158.7  10.999 10.905 0.090 0.114   20.672   13.743   16.459 1.013 0.044 0.060 4.847 0.044 0.298 7.392 0.004 0.073
147999  23 1976 0.886  237.6  11.352 11.598 0.019 0.023    1.395    0.760    4.252 0.336 0.029 0.044 1.882 0.112 0.009 3.453 0.576 0.082
148184   7 1980 0.688   98.9  10.571 10.960 0.031 0.034    9.450    5.079    5.302 0.636 0.051 0.072 3.894 0.094 1.516 6.971 0.130 0.310
148387  23 1984 0.889  164.1  10.966 10.876 0.079 0.071    9.748    7.112    6.517 0.873 0.088 0.053 4.063 0.073 0.097 7.133 0.003 0.135
148398   8 1985 0.676  203.8  11.154 11.275 0.072 0.063    1.196    0.837    3.122 0.469 0.011 0.108 2.823 0.151 0.048 5.628 0.195 0.096
148448   7 1986 0.663  176.9  10.885 11.142 0.014 0.015    0.107    0.072    1.655 0.596 0.022 0.294 2.504 0.104 0.020 4.411 0.549 0.880
148448   8 1987 0.663  202.6  10.885 11.157 0.021 0.026    0.121    0.093    1.537 0.755 0.021 0.216 2.788 0.087 0.297 5.208 0.232 0.405
148698   8 1989 0.676  145.4  10.393 11.655 0.038 0.104    2.698    2.124    2.930 0.928 0.035 0.015 3.551 0.067 0.131 6.409 0.057 0.058
148746  28 1991 0.690   57.2  10.396 10.811 0.081 0.067    5.313    3.009   11.190 0.917 0.161 0.127 4.187 0.039 0.133 6.911 0.069 0.096
148901  23 1994 0.675  183.7  11.041 11.570 0.000 0.000   10.447    7.239    7.491 0.483 0.065 0.095 2.900 0.013 0.143 5.878 0.084 0.062
149055  23 1997 0.708  159.2  10.221 10.085 0.083 0.055    6.118    3.121    4.228 1.410 0.469 0.105 6.088 1.507 0.058 7.624 0.149 0.011
149267  28 2001 0.837  135.1  11.525 11.643 0.026 0.065   31.332   18.185   24.847 0.714 0.069 0.144 3.597 0.050 0.228 6.415 0.158 0.277
149304  23 2002 0.678  108.4  10.703 10.811 0.094 0.099    3.866    2.441    7.992 0.934 0.074 0.070 3.884 0.079 0.240 6.627 0.094 0.054
149310  28 2003 0.886  178.4  10.869 10.966 0.046 0.069    2.851    1.733   16.504 0.568 0.041 0.178 2.868 0.147 0.083 5.388 0.696 0.386
149413  28 2005 0.958  219.7  11.210 11.373 0.059 0.088    5.701    3.120    9.979 0.392 0.008 0.094 2.351 0.089 0.163 4.891 0.495 0.141
149462   8 2006 0.697  217.0  11.110 11.383 0.033 0.039    3.355    1.358    4.236 0.824 0.140 0.150 3.122 0.021 0.199 5.665 0.126 0.002
149488  28 2007 0.752  147.9  10.335 10.765 0.043 0.044    2.549    1.403    2.759 0.736 0.072 0.086 3.270 0.092 0.061 6.028 0.252 0.009
149626  23 2009 0.946  190.3  11.042 11.359 0.048 0.046    0.908    0.336    2.879 0.565 0.076 0.033 2.176 0.052 0.008 4.179 0.267 0.003
149715  28 2011 0.702  255.9  10.403 10.578 0.090 0.088    6.345    5.156    4.974 0.972 0.084 0.016 4.370 0.022 0.213 7.522 0.024 0.103
149738  28 2012 0.887  138.8  10.382 11.614 0.098 0.095    2.062    1.310    8.976 0.738 0.049 0.021 3.315 0.026 0.205 5.031 0.187 0.037
149905   8 2016 0.854  202.5  10.958 11.047 0.048 0.051    4.940    3.408    7.498 0.563 0.017 0.082 3.090 0.171 0.059 5.985 0.332 0.303
150047   7 2018 0.662  113.9  10.590 10.927 0.317 0.062    5.263    3.543    3.714 1.108 0.138 0.070 4.176 0.060 0.152 6.843 0.034 0.039
150190  28 2021 0.958  251.2  11.212 11.509 0.017 0.025    0.203    0.166    3.112 0.530 0.132 0.079 2.051 0.001 0.063 3.800 0.300 0.288
150278   7 2023 0.896  119.3  10.756 10.966 0.060 0.043    9.552    6.990    7.357 1.131 0.275 0.108 4.344 0.298 0.342 6.873 0.038 0.325
150336   8 2024 0.675   86.4  10.275 10.596 0.131 0.094    5.518    4.757    6.887 0.695 0.042 0.095 3.769 0.065 0.168 7.271 0.141 0.237
150346  23 2025 0.703  121.7  10.907 11.286 0.027 0.034    0.231    0.133    1.581 0.301 0.004 0.056 2.148 0.212 0.131 4.161 0.890 0.015
150411  28 2027 0.831  121.8  10.722 11.008 0.061 0.064    6.309    3.955    9.464 0.517 0.033 0.170 3.111 0.097 0.225 6.457 0.219 0.378
150528  28 2028 0.830  168.9  10.889 10.906 0.048 0.041   12.083    8.694   10.331 0.977 0.055 0.011 4.127 0.152 0.214 7.161 0.093 0.141
150567   7 2029 0.662  273.3  10.706 10.761 0.113 0.070    3.728    3.118    1.939 0.826 0.048 0.069 3.420 0.022 0.098 6.755 0.007 0.339
150680  23 2030 0.749  111.5  10.415 10.711 0.049 0.048    0.118    0.090    1.004 0.604 0.101 0.121 2.683 0.028 0.660 5.165 0.096 0.415
150715  23 2032 0.750  159.6  10.895 11.344 0.082 0.067   10.532    5.828   14.806 1.004 0.179 0.103 4.166 0.293 0.175 6.420 0.103 0.097
150739  28 2034 0.897  205.0  11.206 11.175 0.260 0.121    7.521    5.947   14.014 0.730 0.067 0.086 3.720 0.221 0.057 6.913 0.222 0.180
150848   8 2035 0.701  256.1  11.041 11.400 0.140 0.096    0.990    0.718    1.996 0.690 0.044 0.039 2.696 0.011 0.251 5.054 0.053 0.279
150870  23 2036 0.664  197.4  10.735 11.423 0.044 0.038    0.321    0.261    1.110 0.496 0.164 0.044 2.427 0.128 0.017 4.357 0.045 0.020
151019   8 2038 0.701  162.0  10.496 10.731 0.124 0.142    1.765    1.380    2.608 0.759 0.039 0.044 3.087 0.094 0.093 6.157 0.132 0.000
151045  28 2039 1.029  152.5  10.834 11.050 0.066 0.074    3.093    1.596    8.043 0.501 0.064 0.164 2.497 0.198 0.154 5.024 0.621 0.052
151083  28 2040 0.713  185.5  11.108 11.465 0.068 0.066    1.810    1.387    2.461 0.673 0.140 0.129 3.109 0.103 0.152 5.684 0.006 0.047
151148  23 2042 0.751  141.9  10.456 10.654 0.044 0.051    4.213    2.832    4.916 0.867 0.197 0.281 4.182 0.299 0.516 6.967 0.074 0.375
151161   7 2043 0.667  270.9  11.239 11.513 0.022 0.035    0.483    0.277    2.159 0.294 0.024 0.073 2.238 0.192 0.130 4.426 0.682 0.469
151258   7 2045 0.666  113.5  10.753 10.961 0.024 0.042    0.713    0.229    1.770 0.357 0.026 0.169 2.453 0.188 0.463 5.092 0.487 0.133
151296  23 2046 0.998  261.4  11.803 11.997 0.013 0.006    0.739    0.589   10.626 0.610 0.047 0.035 2.510 0.087 0.136 4.284 0.129 0.051
151373  23 2048 0.676  180.7  10.411 10.598 0.046 0.037    0.016    0.015    1.022 0.313 0.009 0.061 2.369 0.024 0.082 4.922 0.222 0.408
151475   8 2049 0.536  114.1  10.665 10.757 0.078 0.101    0.889    0.655    0.971 0.743 0.146 0.082 3.360 0.034 0.124 6.393 0.107 0.154
151555   7 2050 0.666  166.0  11.070 11.161 0.055 0.059    1.651    1.113    2.128 0.674 0.108 0.156 3.530 0.032 0.063 6.134 0.153 0.034
151566  23 2051 0.735  157.8  10.243 10.670 0.080 0.087    6.740    4.890    7.303 1.088 0.248 0.120 4.953 0.328 0.760 7.323 0.010 0.220
151572  28 2052 0.885  232.5  10.698 10.039 0.073 0.076   10.779    5.283   11.656 4.093 2.445 0.693 6.540 0.335 0.169 7.708 0.067 0.034
151793  23 2053 0.900  200.4  10.660 10.567 0.165 0.107    1.962    1.150    4.409 0.676 0.079 0.230 3.974 0.061 0.181 5.932 0.409 0.038
151806   7 2054 0.677  114.6  10.754 10.988 0.053 0.056    1.578    0.599    4.706 0.639 0.024 0.289 3.216 0.114 0.016 6.123 0.124 0.273
151821   8 2055 0.666  188.6  11.180 11.283 0.028 0.036   11.022    7.745   17.160 0.587 0.042 0.110 3.263 0.018 0.378 6.652 0.128 0.354
151826  28 2056 0.972  283.9  10.932 11.215 0.020 0.021    0.278    0.174    3.741 0.489 0.038 0.083 1.897 0.064 0.019 3.304 0.418 0.180
151862  28 2058 0.973  170.8  11.685 11.844 0.054 0.036   15.937    6.814   40.242 0.640 0.015 0.174 2.895 0.165 0.353 5.319 0.499 0.122
151888  28 2059 0.740  174.1  10.826 11.164 0.118 0.055    2.000    1.149    2.147 0.461 0.048 0.106 2.449 0.093 0.203 5.044 0.352 0.571
152046  23 2061 0.890  174.3  11.252 11.511 0.010 0.094    3.348    0.996   11.840 0.654 0.066 0.033 2.382 0.096 0.089 4.729 0.391 0.242
152125   7 2062 0.787  165.1  10.873 11.184 0.028 0.035    0.102    0.094    2.044 0.331 0.025 0.104 2.338 0.034 0.001 4.861 0.089 0.251
152136   8 2063 0.666  124.7  10.496 10.691 0.066 0.071    2.492    1.623    2.244 0.726 0.125 0.106 3.538 0.109 0.008 6.609 0.008 0.077
152265  23 2065 0.908  141.1  10.828 11.341 0.118 0.304    3.021    1.835   11.578 0.620 0.059 0.076 2.952 0.409 0.173 5.200 0.564 0.054
152268  28 2066 0.957  229.4  11.167 11.410 0.029 0.027   17.710   13.799   13.713 0.805 0.091 0.066 3.744 0.089 0.333 6.624 0.053 0.367
155314   8 2069 0.954   87.3  10.683 11.781 3.192 0.636    0.592    0.573   64.778 1.217 0.354 0.001 5.770 0.322 0.006 7.564 0.054 0.001
155474   7 2070 0.951  232.1  11.269 11.097 0.049 0.060   10.421    7.103   13.680 0.598 0.002 0.061 2.994 0.046 0.144 6.819 0.168 0.027
155482  28 2071 0.896  229.5  11.133 11.405 0.028 0.039    0.361    0.224    2.855 0.483 0.137 0.073 2.008 0.035 0.001 3.532 0.550 0.071
155507  23 2072 0.907  174.2  10.950 11.186 0.027 0.025    0.217    0.135    2.437 0.362 0.207 0.009 2.174 0.504 0.016 4.350 0.084 0.033
155731  23 2076 0.722  113.0  10.374 10.740 0.056 0.058    7.977    5.953    4.855 1.027 0.237 0.149 4.711 0.319 0.584 7.172 0.029 0.245
155860  23 2077 0.631  126.3  10.687 10.841 0.061 0.052    6.530    4.248    8.667 0.903 0.019 0.135 3.778 0.055 0.003 7.155 0.181 0.209
155889  28 2078 0.764  124.1  10.526 10.755 0.021 0.019    0.060    0.041    1.464 0.774 0.258 0.380 3.225 0.192 0.050 5.303 0.100 0.143
156032  28 2080 0.807  134.1  10.341 10.262 0.052 0.025    9.476    4.042   23.196 1.511 0.186 0.359 5.898 0.106 1.003 7.530 0.038 0.098
156055   7 2081 0.952  239.2  11.629 11.827 0.070 0.051    7.817    3.633    5.892 0.552 0.010 0.082 2.901 0.007 0.348 4.836 0.083 0.014
156069  23 2083 0.722  203.4  10.736 10.984 0.026 0.060    0.486    0.315    0.964 0.671 0.023 0.058 2.412 0.177 0.025 4.153 0.863 0.303
156085   7 2084 0.884  184.1  10.702 11.024 0.072 0.075    0.915    0.540    2.893 0.642 0.121 0.145 3.283 0.053 0.226 5.432 0.137 0.117
156118   8 2085 0.830  218.4  10.946 11.215 0.022 0.026    0.153    0.086    2.594 0.390 0.040 0.053 2.196 0.080 0.122 4.308 0.386 0.357
156355  28 2087 0.885  200.8  10.950 11.203 0.029 0.026    0.591    0.252    4.915 0.252 0.017 0.030 1.931 0.168 0.087 4.070 0.566 0.409
156405  23 2088 0.987  208.0  11.257 11.543 0.032 0.036    0.138    0.120    5.475 0.195 0.018 0.061 1.547 0.247 0.278 3.174 0.869 0.094
156504  28 2090 0.954  143.9  11.219 11.526 0.100 0.073    2.308    1.367    5.679 0.570 0.035 0.019 2.273 0.053 0.017 4.453 0.197 0.067
156588   7 2092 0.885  221.6  11.276 11.510 0.027 0.057   18.020   10.147   21.103 0.492 0.039 0.130 2.754 0.115 0.229 6.502 0.261 0.003
156603  23 2093 0.832  135.3  10.894 11.217 0.055 0.066    8.168    6.140    7.012 0.738 0.176 0.103 3.839 0.051 0.407 6.129 0.082 0.399
156614  23 2094 0.602  144.6  10.566 10.797 0.066 0.073    0.012    0.012    0.944 0.705 0.129 0.254 3.707 0.065 0.186 6.234 0.092 0.133
156700  28 2096 0.690  194.8  10.989 11.556 0.012 0.013    0.401    0.293    1.660 0.761 0.077 0.037 2.606 0.011 0.070 4.715 0.148 0.201
156795  28 2097 0.831  162.4   9.847 10.024 0.027 0.027    0.028    0.018    0.480 0.579 0.112 0.143 2.826 0.218 0.074 4.914 0.048 0.063
156862  23 2098 0.718  108.5  10.881 11.205 0.030 0.041   13.572   10.854    8.379 0.484 0.006 0.090 3.476 0.032 0.313 6.950 0.013 0.368
156883  23 2099 0.668  153.0  10.664 10.988 0.125 0.070    4.719    3.407    6.540 0.784 0.056 0.268 4.200 0.000 0.369 6.822 0.060 0.212
157096  28 2103 0.675  178.3  10.847 11.648 0.056 0.117    1.477    1.246    1.999 0.420 0.064 0.020 2.308 0.019 0.025 4.217 0.213 0.017
157103   7 2104 0.644  188.6  10.848 10.905 0.030 0.034    4.605    3.008    3.724 0.338 0.003 0.120 2.992 0.023 0.327 6.943 0.254 0.288
157147   7 2105 0.660  213.7  10.967 11.703 0.000 0.004   17.459   10.569   16.301 0.408 0.027 0.111 3.089 0.032 0.138 6.057 0.100 0.069
157197   8 2106 0.914  212.1  11.026 11.282 0.018 0.077    1.613    0.926    3.769 0.258 0.011 0.065 1.877 0.142 0.200 3.858 0.594 0.300
157229   8 2107 0.631  293.7  11.233 11.343 0.064 0.062    0.894    0.452    2.428 0.405 0.025 0.112 2.296 0.199 0.150 4.224 0.876 0.010
157304  23 2108 0.988  239.7  11.577 11.825 0.061 0.098    8.675    4.397   13.613 0.622 0.032 0.103 2.499 0.099 0.074 4.868 0.275 0.158
157455  28 2109 0.952  215.6  11.286 11.603 0.043 0.070    0.695    0.460    4.728 0.389 0.021 0.047 1.881 0.155 0.017 3.371 0.822 0.028
157499  28 2110 0.900  155.1  11.010 11.354 0.017 0.029    0.174    0.127    2.794 0.112 0.017 0.022 0.906 0.399 0.476 3.342 0.791 0.065
157594  23 2113 0.632  195.6  10.982 11.201 0.107 0.097    8.313    5.140    7.408 0.711 0.168 0.226 4.107 0.252 0.624 7.132 0.017 0.100
157603  23 2114 0.593  131.5  10.676 10.918 0.045 0.045    7.624    6.124    7.024 1.422 0.111 0.235 5.237 0.100 0.636 7.459 0.030 0.154
157762  28 2116 0.912  133.3  10.723 11.123 0.122 0.019   36.845   29.739   89.691 1.816 0.578 0.122 6.227 0.333 0.164 7.645 0.067 0.033
157902  28 2117 0.700  160.2   9.735 10.317 0.059 0.051    4.311    1.356    7.078 1.041 0.115 0.301 4.669 0.047 0.328 7.389 0.042 0.210
157906   8 2118 0.705  122.1   9.498 10.141 0.038 0.036    1.886    0.790    5.567 0.770 0.060 0.103 3.484 0.529 0.803 7.121 0.257 0.215
157954   7 2119 0.949  196.7  11.129 11.277 0.092 0.098   19.074   13.187   18.812 0.960 0.105 0.057 4.198 0.011 0.001 7.208 0.050 0.047
158044  23 2121 0.893  282.2  11.494  8.663 0.000 0.000    0.003    0.003    0.110 0.054 0.023 0.000 0.253 0.113 0.001 0.451 2.804 0.001
158128  28 2122 0.832  175.6  10.988 11.314 0.009 0.000    0.195    0.193    2.318 0.526 0.009 0.067 2.335 0.163 0.128 4.566 0.232 0.296
158230  23 2124 0.734  107.1  10.441 10.612 0.090 0.093   27.711   24.087   21.879 2.487 0.820 0.150 6.634 0.234 0.077 7.737 0.035 0.022
158315   8 2126 0.890  160.9  10.745 11.070 0.016 0.024    0.467    0.383    2.011 0.199 0.006 0.015 1.665 0.111 0.037 3.488 0.382 0.056
158362  23 2127 0.909  209.6  11.092 11.580 0.028 0.036   36.713   25.840   28.025 0.722 0.003 0.051 3.489 0.145 0.039 7.004 0.103 0.098
158448   7 2128 0.828  129.0  11.034 11.321 0.000 0.121   31.533   15.931   30.845 0.840 0.073 0.177 4.052 0.142 0.220 6.980 0.009 0.064
158484  23 2130 0.678  204.2  10.913 11.260 0.086 0.062    0.109    0.100    1.714 0.352 0.043 0.063 2.212 0.027 0.072 4.148 0.193 0.054
158534  23 2132 0.830  115.4  10.802 11.174 0.091 0.082    2.950    1.654   11.111 0.420 0.025 0.116 2.808 0.169 0.060 5.298 0.549 0.377
158582  28 2134 0.915  215.1  10.925 11.068 0.191 0.168   12.816    9.395   18.970 0.774 0.008 0.065 3.594 0.354 0.282 7.210 0.116 0.025
158620  23 2135 0.659  175.7  10.803 11.074 0.036 0.050    3.684    1.658    7.247 0.756 0.066 0.231 3.520 0.030 0.158 6.548 0.014 0.087
158782  23 2136 0.829  174.9  10.674 10.986 0.028 0.030    0.048    0.042    1.525 0.485 0.273 0.084 2.307 0.412 0.186 4.469 0.200 0.319
158849  28 2137 0.825  115.9  10.176 10.388 0.046 0.039    4.753    2.534    5.663 1.562 0.535 0.482 5.166 0.472 0.227 7.250 0.016 0.005
158926  28 2138 0.830  212.1  11.581 11.805 0.016 0.018    1.606    0.686    3.315 0.542 0.048 0.062 2.169 0.088 0.033 3.796 0.580 0.005
158934   8 2139 0.837  192.7  11.331 11.539 0.025 0.046    0.315    0.188    2.196 0.595 0.073 0.120 2.779 0.130 0.359 4.920 0.010 0.118
159028  28 2140 0.695   88.2  10.022 10.313 0.008 0.012    2.052    1.140    4.756 0.321 0.110 0.014 3.593 0.273 0.191 6.824 0.055 0.034
159059  23 2141 1.006  198.2  11.340 11.695 0.046 0.056    7.043    4.090   10.995 0.580 0.011 0.027 2.216 0.124 0.154 4.519 0.474 0.295
159144  28 2142 0.831  205.6   9.583  9.821 0.021 0.025    0.019    0.011    0.167 0.664 0.261 0.204 2.228 0.048 0.033 3.793 0.540 0.665
159263  28 2143 0.717  154.9  10.325 10.623 0.057 0.052   15.156    9.377    9.083 1.407 0.444 0.001 5.929 0.791 0.590 7.618 0.088 0.123
159408  23 2144 0.831   91.0  10.680 11.036 0.068 0.063    2.510    1.629    5.918 0.710 0.020 0.095 3.191 0.117 0.007 5.740 0.213 0.119
159428   8 2145 0.835  187.0  10.807 10.915 0.062 0.059    4.085    2.876    4.286 0.707 0.073 0.092 3.508 0.047 0.044 6.443 0.209 0.152
159619  28 2147 0.889  112.7  11.061 11.250 0.073 0.080    4.428    2.548   10.032 0.679 0.047 0.107 3.014 0.186 0.214 5.561 0.345 0.060
159640   7 2148 0.920  208.2  11.037 11.317 0.057 0.062    1.055    0.613    2.864 0.338 0.058 0.045 2.063 0.007 0.113 4.421 0.236 0.283
159743   8 2150 0.893  147.8  10.664 10.930 0.076 0.069   11.924    7.589   14.462 0.800 0.022 0.162 3.927 0.100 0.238 7.068 0.080 0.222
159749  23 2151 0.941  248.1  10.877 11.140 0.129 0.172   16.918   13.219   19.575 1.031 0.019 0.075 4.448 0.139 0.731 7.341 0.050 0.157
159846  28 2152 0.946  215.2  11.429 11.728 0.033 0.036    0.332    0.193    3.870 0.427 0.068 0.089 2.207 0.011 0.056 4.243 0.113 0.110
159961  23 2155 0.683  135.7  10.775 11.065 0.061 0.058    2.779    1.319    8.147 0.504 0.016 0.163 2.990 0.088 0.114 5.841 0.310 0.157
159961  28 2156 0.683  131.8  10.775 10.914 0.036 0.037    0.598    0.183    1.667 0.480 0.062 0.023 2.381 0.137 0.162 4.282 1.101 1.012
159971  28 2157 0.675  115.0  10.874 11.166 0.003 0.002    3.623    1.178   15.694 0.197 0.056 0.076 2.135 0.742 1.303 5.698 0.824 0.377
160062  23 2158 0.836  155.7  11.091 11.328 0.021 0.027    0.297    0.228    2.786 0.577 0.120 0.147 2.660 0.196 0.246 4.800 0.043 0.125
160363   7 2162 0.790  201.2  11.099 11.560 0.000 0.000    1.053    0.499    2.150 0.430 0.042 0.081 2.193 0.103 0.008 3.973 0.726 0.380
160469  23 2167 0.837  235.5  11.069 11.459 0.099 0.050    1.440    0.921    4.095 0.170 0.012 0.029 1.500 0.167 0.230 3.444 0.290 0.030
160513  28 2169 0.947  156.2  10.914 11.200 0.075 0.069    4.355    2.522    4.872 0.371 0.016 0.069 2.274 0.129 0.146 4.900 0.459 0.064
160525   7 2170 0.834  147.6  10.545 11.061 0.033 0.041    3.383    2.632    3.831 0.556 0.055 0.128 3.503 0.078 0.480 5.884 0.029 0.527
160861  23 2174 1.033  215.6  11.006 11.119 0.026 0.032    1.456    0.653   13.899 0.353 0.031 0.080 2.192 0.334 0.121 4.419 1.169 0.241
161004   7 2176 0.943  270.3  11.151 11.501 0.066 0.097    1.150    0.624    3.887 0.287 0.041 0.008 1.813 0.015 0.020 3.402 0.372 0.021
161113   8 2178 0.891  218.8  11.203 11.423 0.022 0.027    0.078    0.077    2.527 0.549 0.070 0.143 2.202 0.010 0.184 4.141 0.191 0.379
161188   7 2181 0.891  210.2  10.965 11.213 0.031 0.048    0.626    0.373    5.164 0.423 0.065 0.188 2.171 0.105 0.114 4.354 0.402 0.225
161217  28 2182 0.711  192.7  10.826 11.131 0.015 0.029    0.038    0.038    1.980 0.295 0.014 0.058 2.195 0.090 0.204 4.405 0.411 1.030
161346   8 2184 0.657  211.1  11.018 11.726 0.063 0.020    0.493    0.274    1.213 0.381 0.023 0.051 2.404 0.002 0.091 4.607 0.178 0.159
161439  28 2185 0.689  123.6  10.793 11.145 0.043 0.050    4.798    2.798    3.718 0.638 0.014 0.206 3.731 0.049 0.291 6.488 0.028 0.082
161484  23 2187 0.659  190.5  10.607 10.971 0.022 0.029    0.957    0.487    2.693 0.808 0.038 0.110 3.488 0.033 0.197 6.419 0.084 0.088
161516   7 2188 0.839  157.3  10.693 10.886 0.034 0.032    0.991    0.505    3.558 0.856 0.064 0.141 3.601 0.040 0.115 5.946 0.063 0.070
161631  23 2189 0.676  228.0  11.118 11.480 0.027 0.064    2.374    1.392    4.784 0.522 0.039 0.001 2.384 0.076 0.047 4.244 0.405 0.095
161766  28 2191 0.640  194.6  10.790 11.145 0.020 0.048    0.091    0.070    1.036 0.299 0.008 0.019 2.194 0.126 0.008 4.303 0.322 0.114
161822   8 2193 0.675  143.8  10.789 11.258 0.077 0.070    6.078    3.670   14.045 0.716 0.134 0.062 3.355 0.291 0.207 6.574 0.049 0.183
161822  23 2194 0.676  122.3  10.789 11.214 0.153 0.173    3.793    2.101    8.574 0.740 0.045 0.158 3.017 0.263 0.066 5.960 0.342 0.314
161830  28 2195 0.973  119.4  10.922 11.133 0.017 0.038    1.256    0.678    7.648 0.758 0.147 0.212 3.002 0.157 0.424 5.027 0.091 0.202
161980  28 2197 0.748   92.4  10.454 11.074 0.014 0.024   17.072   11.060   22.364 0.688 0.032 0.115 3.638 0.197 0.294 6.969 0.163 0.190
161993   7 2198 0.702   95.3  10.619 11.636 0.189 0.054   59.620   55.400   42.392 0.927 0.009 0.058 4.276 0.022 0.152 7.225 0.035 0.114
162149   8 2200 0.704  283.9  11.038 11.352 0.045 0.040    0.158    0.081    0.917 0.602 0.137 0.211 2.660 0.013 0.085 5.101 0.109 0.259
162239  28 2201 0.946  123.2  11.383 11.715 0.081 0.071   29.047   19.372   29.105 0.740 0.048 0.106 3.481 0.093 0.038 6.490 0.214 0.276
162246  23 2202 0.907  259.1  11.482 11.726 0.024 0.038    0.239    0.199    3.629 0.464 0.081 0.063 1.999 0.070 0.007 3.535 0.544 0.050
162314  23 2203 1.008  232.1  11.330 11.503 0.017 0.020    1.224    0.394    6.953 0.536 0.060 0.191 2.180 0.013 0.159 4.174 0.179 0.180
162314  28 2204 1.008  210.7  11.330 11.596 0.056 0.116    4.346    2.167    9.091 0.588 0.089 0.055 2.456 0.071 0.001 4.408 0.166 0.016
162397   7 2205 0.703  170.7  10.899 11.177 0.125 0.067    2.563    1.387    2.466 0.209 0.015 0.061 2.283 0.136 0.688 6.045 0.029 0.247
162397   8 2206 0.703  162.8  10.899 11.152 0.102 0.108    4.099    2.331    7.346 0.479 0.072 0.095 2.719 0.186 0.131 5.962 0.228 0.161
162454  28 2207 0.902  141.8  10.942 11.260 0.058 0.043   26.493   16.867   22.664 0.865 0.056 0.107 4.055 0.102 0.172 7.110 0.002 0.185
162495  28 2208 0.673  172.0  10.759 10.907 0.090 0.075    2.161    1.384    2.544 0.465 0.210 0.096 3.009 0.466 0.187 5.927 0.130 0.086
162587   7 2210 0.790  190.0  10.824 11.144 0.059 0.061    0.021    0.020    1.255 0.477 0.055 0.127 2.345 0.082 0.042 4.502 0.342 0.249
162620  23 2211 0.706   86.7  10.285 10.625 0.051 0.048    3.065    1.476    5.834 0.812 0.238 0.352 4.175 0.623 0.092 6.834 0.124 0.090
162776  28 2213 0.885  214.6  10.773 11.119 0.038 0.030    0.885    0.273    3.347 0.318 0.034 0.084 2.180 0.000 0.070 4.480 0.242 0.199
162807   8 2214 0.730  109.8  10.723 11.018 0.048 0.039    3.812    1.438   13.247 0.903 0.097 0.072 3.204 0.274 0.338 6.442 0.120 0.396
162810  23 2215 0.894  197.0  11.010 11.205 0.022 0.033    0.172    0.107    3.036 0.681 0.086 0.079 3.161 0.379 0.355 4.971 0.013 0.077
162906   7 2216 0.831  151.6  11.264 11.532 0.054 0.065    3.873    1.994    6.517 0.725 0.081 0.124 3.032 0.023 0.248 5.256 0.040 0.035
163025  23 2218 0.902  255.8  11.454 11.725 0.024 0.038    0.337    0.262    1.769 0.474 0.311 0.075 1.988 0.457 0.037 3.501 0.050 0.001
163059  23 2219 0.911  147.1  10.635 10.886 0.048 0.057    5.777    2.990    4.829 0.744 0.173 0.166 3.654 0.187 0.238 6.557 0.042 0.153
163095  28 2220 0.907  168.6  10.751 10.937 0.019 0.038    0.976    0.550    4.222 0.880 0.135 0.157 3.808 0.213 0.144 5.487 0.101 0.034
163233  23 2221 1.027  166.8  11.282 11.370 0.034 0.046    3.649    1.416   13.554 0.409 0.041 0.106 2.687 0.101 0.065 4.768 0.309 0.074
163237  28 2222 0.837  128.1  11.162 11.304 0.230 0.112   28.357   15.258   32.516 1.048 0.141 0.076 4.433 0.140 0.249 7.090 0.071 0.135
163262   8 2223 0.892  119.5  11.555 11.821 0.045 0.059   13.131    8.127   12.494 0.615 0.070 0.144 2.789 0.044 0.169 5.350 0.186 0.060
163375  23 2224 0.708  161.0  10.557 10.908 0.000 0.007    1.052    0.507    3.940 0.485 0.020 0.168 2.471 0.294 0.162 4.964 0.849 0.017
163375  28 2225 0.708  160.6  10.557 10.916 0.046 0.044    0.957    0.610    1.856 0.340 0.012 0.088 2.248 0.108 0.135 4.269 0.700 0.225
163453   7 2226 0.934  157.8  11.435 11.508 0.046 0.027   11.606    3.386   75.705 0.714 0.087 0.113 2.537 0.800 0.213 5.861 1.175 0.807
163453   8 2227 0.934  150.5  11.435 11.647 0.000 0.000   66.332   42.935   74.358 0.935 0.000 0.015 3.950 0.178 0.018 7.189 0.091 0.079
163495  28 2228 0.836  197.5  10.725 11.000 0.028 0.035    0.066    0.045    1.785 0.528 0.009 0.260 2.348 0.113 0.021 4.695 0.189 0.422
163599   7 2229 0.891  157.6  10.605 10.801 0.056 0.065    0.367    0.187    2.374 0.759 0.133 0.046 3.454 0.181 0.090 5.002 0.128 0.044
163678  23 2230 0.909  203.3  11.302 11.557 0.027 0.023    3.361    1.488    4.901 0.540 0.008 0.043 2.288 0.078 0.121 4.548 0.161 0.110
163698  28 2231 0.708  150.5  11.012 11.087 0.065 0.056    1.734    1.314    1.554 0.457 0.091 0.082 2.669 0.005 0.190 5.575 0.142 0.195
163869  28 2233 0.950  145.2  11.232 11.462 0.235 0.051   16.090   10.715   15.137 0.858 0.033 0.062 3.659 0.055 0.177 5.895 0.003 0.367
163892  23 2234 0.746  198.5  11.036 11.232 0.030 0.035    0.735    0.262    2.538 0.267 0.007 0.105 2.203 0.122 0.414 4.772 0.345 0.186
163989   8 2235 0.758  259.9  10.735 11.091 0.026 0.035    0.039    0.038    1.620 0.622 0.052 0.211 2.559 0.033 0.174 4.849 0.091 0.311
164140  28 2236 0.708 1000.0  10.821 11.222 0.001 0.001   30.624   17.840   16.307 0.780 0.034 0.103 4.124 0.057 0.208 7.591 0.048 0.048
164214  28 2237 0.697  221.2  11.211 11.555 0.061 0.000    2.087    1.565    2.997 0.387 0.047 0.073 2.507 0.028 0.023 5.075 0.173 0.126
164215  23 2238 0.910  172.0  11.225 11.357 0.041 0.105    0.614    0.322    3.643 0.346 0.002 0.069 2.104 0.066 0.067 4.237 0.279 0.029
164231  23 2239 0.946  528.5  11.586 11.811 0.026 0.026    2.729    1.321   11.868 0.389 0.046 0.039 1.925 0.049 0.052 3.461 0.589 0.054
164289  28 2240 0.706  113.4  10.679 10.771 0.114 0.320    4.517    3.429   13.050 0.793 0.026 0.301 3.926 0.147 0.884 6.392 0.051 0.160
164415  23 2241 0.678  215.3  11.207 11.404 0.104 0.076    0.232    0.196    0.930 0.507 0.039 0.078 2.420 0.143 0.054 4.331 0.723 0.010
164422  23 2242 0.866  201.1  11.151 11.316 0.034 0.081    3.676    1.515    8.805 0.568 0.033 0.065 2.417 0.126 0.242 4.970 0.436 0.642
164422  28 2243 0.866  187.7  11.151 11.371 0.088 0.038    5.691    3.099   13.116 0.505 0.021 0.154 2.430 0.192 0.145 5.246 0.704 0.140
164423   7 2244 0.850  185.2  10.493 10.674 0.095 0.042   16.245    9.618   11.001 1.751 0.328 0.173 5.930 0.204 0.148 7.582 0.041 0.026
164459   8 2245 0.704  216.6  10.928 11.993 0.097 0.029    2.752    2.678    4.552 0.106 0.003 0.004 0.512 0.021 0.019 4.568 0.132 0.073
164503  23 2246 1.024  190.9  11.089 11.262 0.038 0.036    6.698    2.232   11.901 0.614 0.078 0.117 3.400 0.278 0.148 5.189 0.340 0.212
164721   8 2247 1.015  132.4  10.902 11.118 0.059 0.062   12.570    7.372   11.459 0.688 0.061 0.150 3.447 0.033 0.347 6.822 0.054 0.250
164755  23 2248 0.608  117.2  10.137 10.334 0.066 0.071    2.390    1.279    3.726 1.179 0.251 0.486 5.423 0.969 0.239 7.452 0.155 0.103
164802  28 2250 0.705  117.6  10.509 10.830 0.014 0.026    0.073    0.069    1.493 0.441 0.016 0.144 2.701 0.121 0.007 5.400 0.034 0.129
164813  23 2251 0.709  127.3  10.902 10.696 0.111 0.130    3.782    2.014    8.849 0.993 0.237 0.216 4.450 0.464 0.570 6.585 0.086 0.025
164841  28 2252 0.948  167.4  10.891 11.053 0.051 0.064    0.493    0.291    2.619 0.407 0.042 0.089 2.230 0.075 0.016 4.436 0.249 0.071
164929  28 2254 0.947  390.6  11.269 11.770 0.098 0.046    1.577    1.139    4.136 0.186 0.048 0.039 1.756 0.304 0.228 4.111 0.002 0.044
165052  23 2255 0.839  156.3  10.897 11.659 0.000 0.042    1.917    1.130    2.551 0.417 0.014 0.053 2.253 0.067 0.105 4.506 0.226 0.233
165059  28 2256 0.884  262.0  11.095 11.336 0.032 0.036    0.305    0.195    3.526 0.555 0.069 0.138 2.383 0.020 0.080 4.488 0.145 0.130
165155   7 2257 0.764  205.4  11.255 11.528 0.043 0.044    7.770    4.236    6.613 0.586 0.070 0.188 3.102 0.047 0.295 5.756 0.037 0.185
165409  26 2260 0.989  155.0  11.075 11.275 0.137 0.161   28.714   20.803   33.344 0.898 0.134 0.054 3.645 0.150 0.149 7.120 0.087 0.107
165661  26 2262 0.947  234.3  11.173 11.445 0.168 0.042   14.582    8.243    9.950 0.490 0.106 0.079 3.080 0.063 0.408 6.503 0.086 0.189
165666  26 2263 0.831   81.3  11.056 11.360 0.072 0.098    7.099    4.766    9.991 0.423 0.054 0.070 2.930 0.058 0.063 5.796 0.170 0.049
165700  22 2264 0.843  104.7  10.580 11.058 0.083 0.053   34.469   24.749   22.622 1.287 0.160 0.087 5.361 0.405 0.466 7.490 0.032 0.107
165871   5 2266 0.704  186.4  10.869 11.151 0.019 0.015    0.215    0.171    1.838 0.631 0.050 0.007 2.809 0.001 0.107 5.403 0.060 0.128
165976  26 2268 0.841  159.4  10.865 11.031 0.062 0.054    7.065    5.062    6.478 0.822 0.053 0.086 3.598 0.108 0.129 6.675 0.168 0.246
165992   6 2269 0.760  174.4  11.433 11.578 0.048 0.063    3.789    1.939    8.792 0.747 0.083 0.182 3.333 0.003 0.193 5.591 0.234 0.015
166155  22 2271 0.756  148.4  10.265 10.718 0.057 0.056    7.048    4.455   15.998 0.783 0.048 0.024 3.902 0.144 0.438 7.077 0.117 0.176
166309   5 2272 0.703  143.7  10.804 11.298 0.091 0.078    4.527    2.855    2.588 0.583 0.064 0.145 3.086 0.004 0.024 6.087 0.048 0.141
166331  22 2273 0.706  195.9  11.080 11.469 0.083 0.057    0.481    0.372    1.523 0.597 0.164 0.050 2.685 0.065 0.047 5.211 0.089 0.011
166382  22 2274 0.792  224.6  11.033 11.299 0.039 0.063    0.685    0.483    2.328 0.283 0.029 0.058 1.998 0.034 0.142 3.858 0.450 0.031
166427  26 2276 0.952  227.3  11.569 11.629 0.062 0.064    1.562    0.920    8.099 0.350 0.045 0.039 2.069 0.055 0.059 4.179 0.312 0.052
166436  26 2277 0.842   98.0  10.829 10.995 0.115 0.163   54.264   38.319   64.306 2.305 0.424 0.078 6.366 0.017 0.226 7.669 0.007 0.050
166503  22 2278 0.839  186.6  10.505 10.463 0.046 0.041    5.180    3.613    3.894 1.071 0.091 0.061 4.443 0.033 0.049 7.309 0.016 0.096
166550   6 2279 0.762  172.5  11.208 11.330 0.021 0.029    9.110    3.775   47.064 0.754 0.014 0.118 3.584 0.239 0.335 6.320 0.538 0.061
166598   5 2280 0.704  199.2  10.849 11.203 0.024 0.055    9.458    5.859    6.780 0.961 0.132 0.026 3.867 0.249 0.359 6.508 0.006 0.249
166634   6 2281 0.854  159.8  10.742 11.278 0.086 0.109    0.789    0.424    3.897 0.414 0.008 0.038 2.048 0.201 0.030 3.683 1.083 0.009
166730   5 2282 0.706  163.6  10.700 10.887 0.050 0.048    1.106    0.681    0.791 0.728 0.121 0.022 2.619 0.023 0.026 5.110 0.300 0.028
166779  26 2283 0.677  226.7  10.588 11.779 0.043 0.013    0.876    0.778    3.401 0.117 0.009 0.006 0.697 0.322 0.155 4.987 0.221 0.154
166806   6 2284 1.017  155.8  10.815 11.117 0.022 0.027    0.438    0.249    4.386 0.315 0.001 0.041 1.787 0.246 0.049 3.279 1.081 0.532
166891  22 2286 0.839  171.2  10.902 11.133 0.062 0.062   10.555    7.014    9.813 0.972 0.122 0.128 4.266 0.063 0.128 6.831 0.092 0.292
166909  22 2287 0.846  238.3  11.270 11.577 0.015 0.022    0.908    0.649    4.539 0.365 0.103 0.051 2.367 0.061 0.062 4.640 0.112 0.022
166920  26 2288 1.013  147.5  10.833 11.183 0.076 0.091   11.579    7.510   23.778 0.825 0.014 0.060 3.523 0.387 0.226 6.800 0.294 0.211
166982  26 2289 0.883  122.8  10.755 10.989 0.050 0.051    6.299    3.650    8.932 0.889 0.074 0.075 4.116 0.013 0.093 6.490 0.291 0.053
167044  22 2290 0.756  213.0  10.898 11.177 0.057 0.060    0.734    0.358    2.540 0.891 0.237 0.097 4.047 0.673 0.518 5.547 0.098 0.092
167056   5 2291 0.894  219.0  10.891 11.148 0.022 0.024    0.151    0.117    2.762 0.389 0.036 0.127 2.020 0.043 0.012 3.709 0.434 0.528
167269  22 2293 0.916  224.3  11.110 11.294 0.021 0.021    1.200    0.584    8.453 0.271 0.032 0.110 2.107 0.302 0.478 4.693 0.475 0.354
167269  26 2294 0.916  246.5  11.110 11.419 0.070 0.078    2.843    1.539   10.263 0.411 0.001 0.128 2.596 0.125 0.157 5.036 0.351 0.031
167270  26 2295 0.925  254.6  10.915 10.756 0.085 0.081   14.008   10.447   14.848 0.978 0.041 0.019 4.576 0.092 0.576 7.399 0.030 0.101
167477  26 2296 0.972  149.5  10.823 11.112 0.047 0.061    0.860    0.620    4.755 0.432 0.006 0.106 2.835 0.053 0.034 4.995 0.127 0.187
167481  22 2297 0.793  149.5  10.900 11.188 0.031 0.035    0.090    0.070    1.663 0.505 0.045 0.169 2.455 0.030 0.308 4.710 0.089 0.321
167583   6 2298 0.705   85.3  10.925 11.205 0.039 0.084    5.674    2.652   11.317 0.881 0.077 0.133 4.503 0.519 0.146 6.419 0.019 0.039
167627   6 2299 0.884  153.9  10.863 11.009 0.071 0.059    8.219    6.308    6.592 0.830 0.041 0.006 3.958 0.086 0.154 6.920 0.052 0.139
167748  26 2300 0.747  221.1  11.152 11.473 0.023 0.035    0.079    0.077    2.380 0.452 0.079 0.056 2.203 0.046 0.031 3.951 0.356 0.143
167853  22 2302 0.915  309.8  11.324 11.577 0.025 0.034    0.329    0.233    2.786 0.468 0.063 0.101 2.418 0.019 0.356 4.542 0.058 0.189
167877  22 2303 0.844  153.4  11.024 11.297 0.063 0.069    0.707    0.406    2.165 0.335 0.036 0.081 2.191 0.065 0.119 4.567 0.327 0.031
168102  22 2306 0.756  151.0  11.010 11.228 0.089 0.065   12.577    9.899    9.331 0.710 0.154 0.070 3.331 0.021 0.199 6.865 0.054 0.182
168109   5 2307 0.892   99.4  11.041 11.404 0.051 0.052   30.052   22.008   16.995 1.078 0.161 0.058 4.596 0.257 0.615 7.267 0.024 0.204
168109   6 2308 0.892   84.4  11.041 11.376 0.073 0.068   33.740   26.899   36.315 0.799 0.057 0.002 3.730 0.107 0.425 7.199 0.079 0.197
168135   6 2309 0.885  119.5  10.728 10.539 0.075 0.069    8.677    6.995    7.504 1.260 0.198 0.078 5.126 0.168 0.558 7.440 0.009 0.109
168259  26 2310 0.734  115.1  10.282 10.972 0.251 0.044    6.402    5.042   21.480 0.916 0.056 0.045 4.343 0.013 0.132 6.914 0.427 0.252
168322  22 2311 0.746  180.3  10.848 11.055 0.033 0.031    0.812    0.311    2.119 0.724 0.141 0.258 3.468 0.297 0.215 5.831 0.016 0.150
168334   5 2312 0.741  134.3  11.279 11.500 0.038 0.038    1.285    0.749    2.485 0.722 0.115 0.229 2.760 0.027 0.070 5.222 0.072 0.179
168472  26 2314 0.837  122.7  10.549 10.811 0.051 0.047   23.353   16.543   15.730 2.288 0.967 0.419 5.818 0.518 0.221 7.587 0.067 0.051
168540  22 2315 0.731  170.4  10.927 11.162 0.078 0.072    1.628    1.328    1.933 0.806 0.016 0.060 3.702 0.092 0.373 6.064 0.037 0.076
168554  26 2316 0.847  154.8  10.467 10.573 0.063 0.057   16.173    8.475   14.307 1.172 0.021 0.244 6.083 0.329 0.160 7.597 0.024 0.017
168753   6 2317 0.676  193.1  11.105 11.361 0.028 0.032    0.131    0.091    1.797 0.458 0.105 0.040 2.347 0.106 0.039 4.240 0.874 0.155
168871  22 2318 0.713   98.3  10.223 10.556 0.046 0.042    2.453    0.913    6.772 1.225 0.400 0.475 5.170 0.961 0.570 6.827 0.009 0.038
168961  26 2319 0.837  216.2  11.087 11.437 0.049 0.061    0.435    0.230    3.221 0.386 0.019 0.079 2.238 0.065 0.057 4.539 0.252 0.067
169076   6 2320 0.677  280.6  11.344 11.679 0.025 0.039    0.160    0.099    1.287 0.633 0.083 0.065 2.338 0.048 0.015 4.043 0.177 0.035
169134   6 2321 0.855  222.8  11.029 11.341 0.066 0.097    0.501    0.270    2.735 0.326 0.010 0.090 2.225 0.008 0.156 4.506 0.123 0.246
169191   5 2322 1.005  132.3  11.039 11.263 0.207 0.100   28.845   22.439   49.668 0.922 0.038 0.017 4.262 0.285 0.354 7.167 0.147 0.153
169212  26 2323 0.842  338.3  11.264 11.564 0.029 0.036    1.178    0.595    5.749 0.590 0.082 0.040 2.141 0.053 0.034 3.693 0.460 0.028
169219  22 2324 0.632  155.8  11.012 11.185 0.072 0.070    0.807    0.448    2.157 0.367 0.014 0.055 2.979 0.003 0.213 5.757 0.108 0.084
169241  26 2325 0.867  222.2  11.148 11.218 0.065 0.054    8.451    4.503   20.358 0.664 0.028 0.148 3.058 0.218 0.205 5.934 0.456 0.081
169320   6 2326 0.876  152.8  10.953 11.662 0.116 0.114    1.136    0.717    2.862 0.699 0.073 0.010 2.800 0.082 0.112 4.895 0.051 0.026
169341  22 2327 0.746  287.0  11.004 11.111 0.073 0.073    7.422    5.862    5.382 0.688 0.057 0.027 3.105 0.034 0.068 6.510 0.043 0.153
169351  26 2328 0.839  140.0  10.829 11.240 0.059 0.058    6.881    4.306    9.670 0.644 0.082 0.150 3.325 0.028 0.312 5.990 0.155 0.320
169510  22 2331 0.953   68.7  10.926 11.305 0.049 0.077   38.880   29.159   35.890 0.794 0.028 0.179 4.552 0.032 0.633 7.319 0.035 0.155
169519   5 2332 0.676   77.5  10.217 10.527 0.050 0.063    3.524    2.527    2.603 0.878 0.177 0.132 4.645 0.296 0.218 7.082 0.011 0.298
169598  22 2333 0.841  110.6  11.091 10.950 0.066 0.069    2.832    1.684    2.692 0.643 0.079 0.082 3.000 0.067 0.124 5.811 0.168 0.086
169606  26 2334 0.843  197.6  10.653 10.994 0.075 0.056    0.239    0.133    2.480 0.562 0.050 0.069 2.342 0.132 0.012 4.540 0.387 0.124
169683  26 2336 0.868  204.7  11.150 11.395 0.050 0.071    2.506    1.124    6.335 0.289 0.003 0.077 2.233 0.155 0.281 4.938 0.252 0.175
169835  22 2337 0.949  224.2  11.035 11.370 0.074 0.063    3.635    2.322    8.940 0.337 0.007 0.066 2.097 0.374 0.154 4.784 0.526 0.189
169846  26 2338 0.746  113.5  10.787 10.658 0.066 0.167    3.965    2.370    6.590 0.766 0.012 0.204 4.217 0.241 0.302 6.673 0.215 0.287
169901   6 2339 0.893  247.6  11.236 11.456 0.054 0.042   11.343    5.181   10.838 0.569 0.053 0.081 2.713 0.015 0.263 6.283 0.189 1.095
169933   5 2340 0.944  181.5  10.461 10.619 0.032 0.035   16.031    4.864    7.844 1.001 0.051 0.208 5.083 0.445 1.022 7.464 0.064 0.140
170068  22 2341 0.659  141.1  11.185 10.694 0.048 0.043    1.912    0.872    2.681 0.743 0.135 0.229 4.251 0.709 0.063 6.789 0.120 0.052
170088  22 2343 0.832  203.4  10.818 11.203 0.045 0.061    0.518    0.306    3.600 0.409 0.048 0.078 2.232 0.135 0.040 4.418 0.478 0.077
170228  26 2344 0.952  254.2  11.434 11.712 0.042 0.058    0.351    0.275    3.965 0.296 0.020 0.046 1.945 0.067 0.097 3.926 0.286 0.105
170265  26 2345 0.840  152.9  11.374 11.753 0.068 0.050   10.997    7.661    9.500 0.336 0.001 0.088 2.364 0.065 0.233 5.229 0.095 0.051
170336   6 2346 0.849  124.2  11.117 11.486 0.044 0.061    4.379    2.164    6.815 0.657 0.035 0.137 2.734 0.161 0.292 5.181 0.349 0.017
170484  22 2347 0.842  486.1  11.288 11.549 0.021 0.047    0.430    0.314    2.222 0.364 0.085 0.063 2.000 0.022 0.040 3.654 0.212 0.052
170514  26 2349 0.994  113.5  10.788 10.718 0.036 0.023   36.866   22.402   14.679 2.081 0.534 0.368 6.174 0.229 0.227 7.635 0.046 0.045
170656  22 2350 0.910  247.6  11.367 11.788 0.082 0.115   15.776   12.271   25.340 1.041 0.061 0.075 4.189 0.039 0.080 5.873 0.087 0.078
170707  22 2351 0.926  181.6  11.047 11.347 0.079 0.075    7.564    4.522   33.433 0.400 0.030 0.093 2.642 0.560 0.159 5.637 0.919 0.123
170833   6 2355 0.957  203.9  11.244 11.406 0.068 0.063   23.419   17.296   26.666 0.820 0.061 0.037 3.845 0.078 0.107 6.977 0.128 0.185
171079   5 2357 0.754  192.2  10.632 11.249 0.045 0.056    0.375    0.339    2.587 0.707 0.012 0.009 2.575 0.131 0.004 4.806 0.275 0.025
171194  22 2358 0.916   99.7  10.760 11.113 0.083 0.076    6.977    4.086   18.283 0.663 0.077 0.182 3.208 0.086 0.202 5.754 0.435 0.309
171194  26 2359 0.916  102.1  10.760 10.960 0.032 0.030    3.553    2.013   26.416 0.656 0.051 0.240 3.031 0.380 0.305 5.601 1.043 0.280
171281  22 2361 0.764   84.7  10.489 11.494 0.079 0.096   93.338   80.504   63.708 1.115 0.013 0.002 5.023 0.091 0.085 7.578 0.021 0.041
171281  26 2362 0.764   61.0  10.489 11.164 0.055 0.054  101.466   93.541   63.196 1.573 0.068 1.020 6.730 0.038 0.307 7.744 0.005 0.063
171383  22 2363 0.954  129.7  10.926 11.366 0.037 0.028    4.672    2.823    8.686 0.370 0.022 0.118 2.250 0.239 0.269 5.189 0.378 0.247
171493  22 2364 0.949  282.1  11.711 11.994 0.014 0.014    1.374    0.954    7.882 0.057 0.014 0.002 0.264 0.072 0.012 2.078 1.747 0.955
171493  26 2365 0.949  307.5  11.711 11.959 0.041 0.027    2.532    1.833   12.854 0.581 0.063 0.053 2.303 0.097 0.051 4.410 0.218 0.014
171578  26 2366 0.943  337.1  11.072 11.292 0.081 0.031    8.245    5.184    4.078 0.354 0.140 0.081 2.722 0.353 0.200 6.275 0.281 0.039
171620  26 2367 0.952  156.2  11.140 11.565 0.081 0.069    1.218    0.713    2.943 0.416 0.053 0.047 1.949 0.052 0.025 3.529 0.547 0.010
171670   5 2369 0.892  159.4  10.905 11.198 0.070 0.071    5.002    3.763    5.141 0.693 0.041 0.052 2.881 0.116 0.000 5.714 0.177 0.372
171911  26 2371 0.568  142.9  10.557 10.627 0.087 0.080    0.400    0.290    0.496 0.346 0.130 0.097 2.910 0.515 0.398 6.210 0.067 0.149
172016   5 2373 0.607  199.5  10.963 11.237 0.017 0.024    0.058    0.046    1.470 0.511 0.035 0.115 2.613 0.095 0.053 4.847 0.505 0.208
172052  22 2374 0.841  206.4  10.630 10.835 0.022 0.024    1.157    0.475    3.428 0.585 0.060 0.096 2.355 0.206 0.044 4.719 0.505 0.030
172111  26 2376 0.835  288.8  11.444 11.771 0.041 0.036    1.135    0.611    2.338 0.492 0.078 0.099 2.296 0.007 0.005 4.450 0.143 0.122
172147  22 2377 0.952   98.6  11.181 11.533 0.062 0.072   34.371   19.886   38.823 0.934 0.086 0.061 4.195 0.050 0.033 7.044 0.111 0.097
172207  26 2378 0.949  215.0  10.802 11.118 0.036 0.043    0.042    0.039    3.731 0.497 0.080 0.095 2.165 0.032 0.205 4.171 0.317 0.277
172315  22 2379 0.624  167.7  10.604 11.581 0.076 0.072    0.370    0.257    0.993 0.521 0.076 0.049 2.688 0.003 0.076 5.234 0.141 0.162
172388  22 2380 0.835  148.0  10.426 10.851 0.135 0.088    3.496    2.629    3.140 1.054 0.114 0.054 4.258 0.005 0.093 6.453 0.014 0.310
172480   6 2381 0.604   43.5  10.192 11.008 0.053 0.073    1.227    0.739    5.156 0.887 0.046 0.117 3.627 0.146 0.051 6.991 0.078 0.159
172536  22 2383 0.833  202.5  10.891 11.173 0.029 0.029    0.064    0.059    2.434 0.517 0.051 0.167 2.290 0.031 0.118 4.383 0.066 0.362
172612  26 2385 0.954  288.5  11.199 11.409 0.042 0.045    6.097    3.399    6.918 0.364 0.001 0.040 2.196 0.118 0.102 4.785 0.540 0.183
172758   6 2387 0.972  218.1  10.931 11.256 0.010 0.057    0.256    0.157    3.471 0.153 0.032 0.047 1.567 0.208 0.612 4.027 0.228 0.107
172810   5 2388 0.894  136.9  10.895 10.991 0.051 0.090   26.191   18.207   35.913 1.201 0.228 0.085 4.888 0.075 0.368 7.447 0.027 0.087
172885  22 2389 0.690  252.7  11.289 11.690 0.032 0.031    0.092    0.087    2.927 0.779 0.038 0.005 2.440 0.070 0.006 4.100 0.179 0.006
172885  26 2390 0.690  259.0  11.289 11.551 0.047 0.058    0.070    0.069    1.807 0.752 0.072 0.089 3.310 0.049 0.552 5.602 0.034 0.126
172894  26 2391 0.869  107.5  10.880 11.003 0.059 0.072   31.328   25.738   26.161 1.742 0.426 0.150 5.562 0.112 0.297 7.547 0.013 0.070
172961  22 2392 0.835  141.0  10.808 10.990 0.094 0.059    6.086    4.338    4.072 0.582 0.101 0.133 3.500 0.036 0.029 6.755 0.036 0.236
172961  26 2393 0.835  105.6  10.808 10.911 0.060 0.061    7.241    4.530    5.912 0.761 0.086 0.102 3.729 0.039 0.111 6.855 0.065 0.076
173062  22 2394 1.030  208.3  11.033 11.174 0.063 0.055   10.972    5.961   18.300 0.673 0.107 0.089 3.241 0.173 0.153 6.617 0.262 0.078
173102   6 2395 0.856  172.7  11.098 11.276 0.037 0.046    1.067    0.545    5.698 0.720 0.066 0.256 3.236 0.011 0.060 5.584 0.068 0.115
173144   5 2396 0.854  173.0  10.725 10.874 0.034 0.040    2.521    1.110    9.541 0.356 0.054 0.134 3.135 0.181 0.266 5.744 0.562 0.049
173150  26 2397 0.743  242.2  10.839 11.155 0.018 0.016    0.069    0.068    1.822 0.225 0.132 0.060 1.780 1.335 0.146 3.677 0.221 0.029
173352  26 2399 0.861  144.3  10.836 10.975 0.082 0.086   13.138   11.207   12.554 0.852 0.068 0.024 4.232 0.032 0.233 7.164 0.049 0.158
173404  22 2400 1.023  204.5  11.566 11.150 0.060 0.062    6.975    2.456   29.035 0.784 0.002 0.019 3.252 0.331 0.092 5.918 1.008 0.813
173408   6 2401 0.943  111.4  10.387 10.781 0.112 0.370   39.936   23.927  184.405 1.935 0.619 0.212 5.873 0.532 0.090 7.569 0.112 0.023
173457  22 2402 0.676   69.9  10.343 10.545 0.054 0.054    1.010    0.375    5.705 0.909 0.048 0.251 4.040 0.134 0.032 6.756 0.087 0.073
173720   6 2404 0.977  168.5  10.909 10.804 0.061 0.076   10.630    6.647   12.049 1.249 0.193 0.001 4.519 0.170 0.329 7.127 0.023 0.128
173724  22 2405 0.974  315.7  10.997 11.446 0.015 0.102    0.070    0.069    2.651 0.402 0.065 0.004 2.011 0.054 0.160 3.900 0.285 0.280
173724  26 2406 0.973  340.2  10.997 11.339 0.029 0.047    0.090    0.088    2.367 0.304 0.011 0.023 1.753 0.158 0.001 3.235 0.709 0.051
173728  26 2407 0.916  168.6  11.196 11.531 0.061 0.068    8.829    5.896   10.107 0.553 0.070 0.064 2.763 0.076 0.053 5.497 0.240 0.237
173823  26 2408 0.844  285.1  11.788 11.957 0.000 0.017    0.612    0.501    5.095 0.374 0.032 0.036 1.975 0.099 0.015 3.585 0.432 0.031
173841  22 2409 0.765  259.0  11.121 11.379 0.022 0.027    0.261    0.115    2.947 0.648 0.042 0.201 2.738 0.001 0.148 5.049 0.102 0.146
173867  26 2410 0.608  113.0  10.840 11.014 0.055 0.051    5.043    4.321    5.013 0.823 0.030 0.007 3.385 0.007 0.059 6.412 0.124 0.047
173928   5 2411 0.959  226.9  11.540 11.879 0.048 0.007    0.781    0.651    5.006 0.059 0.022 0.002 0.275 0.108 0.011 2.013 1.277 0.383
173964  26 2412 0.878  183.6  10.869 11.120 0.019 0.019    0.177    0.145    1.778 0.338 0.003 0.138 1.944 0.110 0.171 3.578 0.572 0.355
174053   5 2413 0.894  139.9  10.521 10.570 0.052 0.068    8.153    4.016    6.874 1.196 0.264 0.247 5.015 0.309 0.171 7.356 0.012 0.026
174053   6 2414 0.894  161.6  10.521 10.518 0.093 0.104    8.191    4.743   10.083 1.174 0.253 0.136 5.075 0.146 0.168 7.400 0.023 0.075
174095  22 2415 0.690  113.4  10.555 10.844 0.051 0.063   13.208   10.300   19.503 0.935 0.079 0.080 4.779 0.510 0.254 7.443 0.148 0.029
174106   6 2416 0.765  202.0  10.885 11.215 0.017 0.033    1.941    1.180    4.176 0.494 0.058 0.111 2.518 0.074 0.026 5.062 0.217 0.109
174149  22 2417 0.843  185.8  11.090 11.382 0.035 0.081    0.246    0.161    2.284 0.261 0.019 0.056 1.863 0.198 0.095 3.621 0.762 0.104
174149  26 2418 0.843  204.4  11.090 11.423 0.067 0.069    0.708    0.431    4.019 0.399 0.037 0.083 2.128 0.136 0.020 4.049 0.666 0.240
174368  26 2419 0.875  139.4  10.783 10.353 0.068 0.258    5.977    2.497   11.567 1.070 0.206 0.282 4.658 0.420 1.110 7.248 0.022 0.228
174436  22 2420 0.743  195.8  10.790 11.103 0.017 0.019    0.050    0.049    1.352 0.449 0.072 0.157 2.511 0.057 0.120 4.894 0.072 0.288
174469  26 2421 0.953  104.6  10.667 11.037 0.060 0.054    7.972    4.278   14.091 0.697 0.016 0.074 2.956 0.275 0.116 6.346 0.403 0.122
174551  22 2423 1.008  181.4  10.637 10.862 0.056 0.208   12.025    7.826    9.482 0.878 0.132 0.032 3.796 0.379 0.314 7.155 0.069 0.124
174639  26 2424 0.835  240.0  10.968 11.244 0.033 0.077    1.697    0.927    2.203 0.274 0.003 0.032 1.932 0.089 0.070 3.730 0.499 0.020
174715   6 2426 0.658   92.8  10.416 10.326 0.118 0.055    1.044    0.574    2.002 0.637 0.075 0.148 3.461 0.084 0.051 6.122 0.387 0.127
174821   5 2427 0.668   84.4  10.937 11.168 0.194 0.129    2.963    1.661    7.194 0.777 0.059 0.190 3.478 0.038 0.451 6.443 0.112 0.050
174821   6 2428 0.668   87.9  10.937 11.713 0.434 0.031    5.179    3.032   25.668 0.649 0.148 0.186 3.323 0.258 0.101 6.380 0.155 0.131
174859  22 2429 0.883  202.6  11.314 11.519 0.027 0.039    1.283    0.754    4.430 0.593 0.078 0.150 2.347 0.010 0.022 4.575 0.140 0.068
174859  26 2430 0.882  193.2  11.314 11.544 0.031 0.040    2.052    0.946    7.173 0.638 0.121 0.078 2.526 0.019 0.023 4.737 0.136 0.028
174876   5 2431 0.722  279.9  11.164 11.464 0.022 0.026    0.104    0.097    1.949 0.577 0.100 0.160 2.245 0.070 0.041 3.913 0.237 0.090
174931  26 2432 0.945  234.3  11.327 11.615 0.039 0.028    2.579    1.955    4.470 0.421 0.050 0.032 1.923 0.036 0.030 3.424 0.361 0.189
174939   6 2433 0.945  130.8  10.999 11.098 0.064 0.063    6.011    3.429    7.325 0.795 0.077 0.097 3.374 0.030 0.117 5.935 0.311 0.242
175009  22 2434 0.788  120.8  10.755 11.027 0.062 0.059    4.959    2.701    7.774 0.724 0.010 0.163 3.169 0.184 0.239 6.245 0.395 0.233
175010   5 2435 0.730  176.9  11.035 11.227 0.123 0.063    2.668    1.854    2.443 0.508 0.056 0.045 2.609 0.056 0.137 5.459 0.157 0.140
175075  22 2436 0.954  229.9  10.856 11.174 0.017 0.016    0.092    0.085    2.155 0.382 0.024 0.063 2.316 0.107 0.978 4.393 0.014 0.272
175097  26 2437 0.840  146.1  11.079 11.580 0.134 0.097    2.984    2.105    4.748 0.470 0.002 0.066 2.439 0.082 0.033 5.078 0.167 0.115
178489  22 2439 0.872  125.1  11.031 11.248 0.037 0.041    4.235    2.209    8.588 0.415 0.001 0.145 2.533 0.269 0.223 5.483 0.370 0.016
178560   6 2440 0.763  167.2  10.708 11.026 0.022 0.029    0.156    0.077    1.393 0.560 0.074 0.150 2.486 0.155 0.005 4.806 0.332 0.145
178628  26 2442 0.846  199.3  10.977 11.276 0.037 0.041    0.107    0.092    2.393 0.382 0.026 0.122 2.151 0.093 0.010 4.184 0.396 0.355
178633  26 2443 0.736  158.0   9.755 10.065 0.155 0.120    1.762    1.621    1.606 0.648 0.195 0.044 3.450 0.112 0.114 7.350 0.014 0.068
178707  22 2444 0.855  164.3  11.242 11.046 0.052 0.054    3.916    2.376    6.087 0.676 0.070 0.068 3.155 0.146 0.226 6.119 0.450 0.139
178819   5 2445 0.855  128.8  11.162 11.672 0.104 0.062   13.137   10.009   32.977 0.548 0.106 0.055 3.227 0.175 0.129 6.078 0.577 0.366
178827   6 2446 0.943  238.4  11.564 11.562 0.027 0.026   30.982   18.818   30.015 1.016 0.057 0.166 4.147 0.006 0.093 6.887 0.098 0.118
178896  22 2447 0.852  140.8  11.025 11.251 0.032 0.056    1.013    0.408    6.541 0.397 0.029 0.118 2.218 0.091 0.097 4.489 0.384 0.080
178939  26 2448 0.734  140.8  10.888 11.078 0.032 0.036    0.380    0.154    1.384 0.516 0.123 0.111 2.613 0.030 0.068 5.172 0.249 0.031
179040   5 2449 0.890  197.1  11.034 11.334 0.026 0.033    0.359    0.279    3.307 0.317 0.036 0.030 2.053 0.034 0.011 4.156 0.281 0.091
179047  26 2450 0.736  114.6  10.667 10.865 0.016 0.017    0.200    0.075    1.666 0.744 0.230 0.352 2.891 0.148 1.102 5.308 0.080 0.312
179105  22 2451 1.030  193.9  10.978 11.020 0.043 0.043    6.234    2.210   18.335 0.783 0.005 0.169 3.093 0.361 0.475 5.811 0.891 0.232
179162   6 2452 0.766  193.3  11.123 11.368 0.040 0.042    1.182    0.472    3.082 0.524 0.025 0.188 2.717 0.010 0.098 5.321 0.055 0.053
179372  26 2455 0.971  211.1  11.523 11.723 0.053 0.041   16.376    9.664   18.967 0.708 0.044 0.132 3.136 0.097 0.113 5.470 0.192 0.197
179632  22 2458 0.843  241.0  11.675 11.879 0.021 0.033    3.074    1.182    4.710 0.603 0.096 0.039 2.365 0.017 0.009 4.546 0.166 0.007
179632  26 2459 0.843  242.7  11.675 11.918 0.039 0.027    2.375    1.217    3.947 0.480 0.082 0.091 2.346 0.024 0.045 4.546 0.149 0.008
179783  22 2462 0.672   78.8   9.984 10.373 0.055 0.072    8.249    4.877   10.138 1.853 0.747 0.231 5.752 0.852 0.084 7.447 0.133 0.030
179865   5 2463 0.943  198.7  11.333 11.612 0.065 0.057    5.956    3.440    9.341 0.588 0.027 0.062 3.116 0.296 0.024 5.168 0.096 0.016
179871   6 2464 0.943  173.6  10.972 10.981 0.042 0.056    4.515    1.916   10.943 0.517 0.016 0.135 2.934 0.248 0.243 5.741 0.805 0.231
180022  22 2467 0.959  121.7  10.747 10.874 0.087 0.078    7.238    5.433    8.054 0.820 0.067 0.028 4.054 0.095 0.211 7.032 0.100 0.145
180022  26 2468 0.958  158.0  10.747 10.638 0.049 0.069    7.517    5.762    6.765 1.247 0.161 0.070 4.747 0.089 0.376 7.268 0.014 0.141
180043  26 2469 0.677  159.6  11.012 11.087 0.040 0.051    0.703    0.372    6.944 0.331 0.058 0.010 2.273 0.417 0.004 4.345 1.336 0.114
180162   6 2470 0.678  185.2  10.795 11.174 0.050 0.050    0.217    0.162    0.693 0.488 0.047 0.130 2.599 0.038 0.028 5.101 0.198 0.169
180235  22 2471 0.733  190.4  11.240 11.600 0.044 0.047    4.374    2.980    4.175 0.678 0.049 0.098 2.807 0.070 0.195 5.344 0.101 0.110
180235  26 2472 0.733  214.0  11.240 11.578 0.055 0.041    2.827    1.654    3.026 0.594 0.035 0.070 2.665 0.009 0.020 5.275 0.051 0.073
180305  26 2474 0.672  130.7   9.930 10.037 0.097 0.033    4.734    2.642    3.381 1.259 0.562 0.318 5.479 1.026 0.506 7.491 0.142 0.059
180320   5 2475 0.731   98.6  10.129 11.051 0.093 0.051    4.418    2.828   20.448 0.835 0.023 0.000 3.108 0.379 0.023 6.608 0.258 0.099
180334  22 2476 0.989  162.8  11.086 11.664 0.074 0.055    0.991    0.889    4.506 0.488 0.169 0.141 3.433 0.011 0.082 4.611 0.021 0.009
180334  26 2477 0.989  162.1  11.086 11.356 0.029 0.044    0.149    0.146    5.228 0.473 0.064 0.051 2.725 0.130 0.484 4.471 0.066 0.120
180433  18 2479 0.965  181.3  10.527 10.913 0.479 0.055   93.796   76.000   68.666 1.787 0.195 0.384 5.965 0.029 0.185 7.593 0.006 0.037
180581  18 2483 0.615  151.5  10.595 10.213 0.097 0.099    2.748    1.327    2.776 3.059 2.075 0.927 6.677 1.862 0.116 7.491 0.162 0.026
180672  18 2485 0.978  152.3  10.808 10.993 0.042 0.059    1.422    0.795    3.788 0.258 0.003 0.090 2.260 0.088 0.214 4.649 0.424 0.065
180891  18 2488 0.893  168.3  11.034 11.163 0.166 0.081   10.748    8.220   37.775 0.830 0.057 0.005 3.739 0.366 0.365 6.377 0.694 0.461
181045  18 2489 0.747  259.7  10.859 11.203 0.020 0.028    0.579    0.396    3.438 0.515 0.053 0.141 2.637 0.055 0.127 5.048 0.146 0.169
181091  18 2491 1.083  178.8   9.892 10.332 0.117 0.099   25.915   17.109   43.211 2.115 0.490 0.085 6.042 0.105 0.060 7.608 0.021 0.012
181269   2 2493 0.794  109.0  10.320 10.600 0.128 0.046    4.390    2.227   17.956 1.289 0.217 0.230 4.962 0.210 0.253 6.802 0.393 0.112
181421  18 2497 0.959  270.9  11.046 11.412 0.018 0.023    0.256    0.237    3.823 0.349 0.045 0.017 1.934 0.044 0.005 3.734 0.356 0.048
181475   2 2498 0.677  105.1   9.929 10.247 0.067 0.035    9.181    5.863   14.860 2.855 1.527 1.009 6.834 0.925 0.062 7.727 0.054 0.040
181595  18 2500 0.827  130.6  10.449 10.842 0.057 0.044    3.450    1.822    4.902 0.728 0.092 0.167 3.180 0.080 0.107 6.219 0.263 0.172
181686  18 2502 0.891  267.2  11.052 11.431 0.020 0.016    0.046    0.045    3.133 0.471 0.043 0.137 2.166 0.134 0.066 4.196 0.395 0.360
181792  18 2504 0.893  220.1  11.087 11.195 0.037 0.042    0.704    0.303    3.754 0.364 0.033 0.083 2.072 0.140 0.051 4.123 0.629 0.130
182007  18 2507 0.796  116.9  10.346 10.626 0.056 0.046    1.601    0.967    3.106 0.584 0.085 0.130 3.222 0.245 0.126 6.109 0.420 0.201
182090   2 2508 0.820  184.8  10.811 10.997 0.044 0.048    1.088    0.462    2.786 0.691 0.212 0.181 3.044 0.139 0.471 5.166 0.064 0.034
182153  18 2511 0.978  172.8  10.154 10.507 0.049 0.046    0.684    0.540    1.083 0.133 0.010 0.027 1.288 0.081 0.400 3.365 0.294 0.054
182367  18 2514 0.880  177.5  10.804 10.671 0.087 0.090    4.239    2.847    5.481 0.903 0.097 0.080 3.856 0.018 0.238 6.811 0.176 0.031
182407  18 2515 0.673  232.8  11.198 11.624 0.040 0.112    0.372    0.240    3.328 0.566 0.044 0.118 2.742 0.037 0.099 5.295 0.161 0.033
182524  18 2517 0.978  221.4  10.794 11.016 0.037 0.046    0.247    0.157    3.296 0.391 0.041 0.076 1.955 0.167 0.037 3.764 0.763 0.287
182797   2 2521 0.903  415.9  11.102 11.407 0.000 0.005   11.114    6.914   11.407 0.315 0.050 0.062 2.276 0.011 0.053 5.360 0.264 0.156
182810  18 2522 0.879  202.2  11.560 11.857 0.052 0.059    6.439    4.744    8.683 0.364 0.027 0.075 2.464 0.003 0.086 5.024 0.083 0.121
182833  18 2523 0.894  148.5  10.938 11.189 0.064 0.060   13.093    7.213   14.915 0.799 0.045 0.107 3.292 0.166 0.170 6.711 0.209 0.083
182962  18 2526 0.882  180.2  11.026 11.322 0.032 0.042    0.269    0.164    2.637 0.473 0.056 0.068 2.334 0.018 0.131 4.478 0.151 0.141
183066   2 2527 0.880  223.3  10.767 11.080 0.026 0.024    0.029    0.028    2.316 0.512 0.052 0.148 2.398 0.031 0.255 4.519 0.185 0.215
183104  18 2528 0.834  206.9  11.030 11.778 0.069 0.072    0.210    0.192    2.817 0.420 0.100 0.032 2.182 0.038 0.001 4.171 0.212 0.081
183192  18 2530 0.404    0.2  10.180 10.211 0.124 0.107    0.566    0.418    2.392 0.685 0.064 0.119 3.844 0.030 0.144 7.264 0.040 0.090
183223  18 2532 0.694  116.2  10.131 10.240 0.039 0.014    5.943    3.239    9.646 3.546 2.102 1.247 6.447 0.661 0.204 7.539 0.088 0.027
183273   2 2533 0.991  272.9  11.396 11.601 0.030 0.027    0.807    0.354    3.376 0.472 0.088 0.097 1.893 0.039 0.071 3.314 0.503 0.047
183666  18 2539 0.885  115.5  10.925 11.271 0.037 0.048   10.328    6.372    8.165 0.605 0.162 0.127 2.900 0.051 0.255 6.367 0.100 0.026
183762  18 2540 0.978  325.7  11.254 11.543 0.031 0.038    0.687    0.398    4.719 0.346 0.011 0.032 1.909 0.064 0.013 3.678 0.346 0.152
183872   2 2541 0.756  175.1  11.228 11.665 0.012 0.010  154.862  143.889 1301.379 0.566 1.288 0.085 4.734 2.447 0.787 7.675 0.161 0.061
183915  18 2544 0.852  231.4  10.977 11.332 0.041 0.064    0.673    0.400    4.235 0.252 0.012 0.054 1.844 0.105 0.151 3.614 0.699 0.017
184129  18 2548 0.878  135.9  10.953 11.221 0.026 0.025    0.054    0.052    2.986 0.543 0.250 0.041 2.403 0.174 0.082 4.503 0.123 0.065
184179  18 2549 0.609  233.3  11.491 11.752 0.018 0.034    0.719    0.528    3.578 0.470 0.048 0.047 2.410 0.088 0.030 4.355 0.262 0.013
184209  18 2550 0.851  148.2  10.966 11.136 0.051 0.058    4.713    2.177   10.057 0.441 0.039 0.109 2.731 0.194 0.152 5.854 0.364 0.069
184374   2 2553 0.618   79.1  10.412 10.781 0.037 0.051   33.030   30.776   17.822 1.270 0.110 0.680 5.407 0.167 2.029 7.814 0.008 0.091
184818   2 2561 0.879  241.9  11.205 11.473 0.027 0.035    3.815    1.672    6.464 0.295 0.003 0.058 1.975 0.120 0.182 4.013 0.668 0.457
184916   2 2562 0.679  223.7  11.064 11.431 0.028 0.032    0.586    0.263    1.769 0.514 0.082 0.102 2.366 0.042 0.024 4.215 0.290 0.089
184939  18 2566 0.673   79.8  10.227 10.542 0.049 0.044    0.023    0.018    0.644 0.775 0.115 0.192 3.575 0.126 0.235 5.934 0.050 0.202
185040  18 2567 0.744  149.4  10.461 10.891 0.023 0.026    0.098    0.088    1.335 0.390 0.027 0.073 2.353 0.071 0.055 4.657 0.328 0.305
185312  18 2570 0.610  198.4  10.965 11.256 0.015 0.017    0.067    0.040    2.037 0.533 0.031 0.178 2.477 0.111 0.068 4.416 0.364 0.174
185367  18 2571 0.824  155.7  11.074 11.003 0.091 0.083    1.679    0.913    2.813 0.377 0.039 0.069 2.370 0.074 0.200 5.121 0.339 0.346
185601  18 2573 0.816  108.3  10.373 10.456 0.044 0.046    0.734    0.518    1.097 0.737 0.111 0.040 2.906 0.049 0.136 5.268 0.167 0.042
185625   2 2574 0.985  215.1  10.803 10.867 0.110 0.168    3.899    1.817   11.213 0.747 0.032 0.118 3.312 0.025 0.027 5.642 0.726 0.013
185686  18 2578 0.825   72.8  10.201 10.708 0.077 0.087    5.920    4.304    8.146 0.760 0.014 0.032 4.104 0.076 0.478 7.086 0.149 0.279
185948  18 2581 0.851  166.1  10.815 11.058 0.059 0.061    6.125    2.643   21.652 0.538 0.114 0.151 3.401 0.100 0.235 5.964 0.462 0.112
186053   2 2585 0.796   78.0  10.353 10.497 0.048 0.267    2.907    1.757   12.274 0.752 0.061 0.181 3.631 0.152 0.294 6.593 0.465 0.335
186236  24 2588 0.759  142.0  10.785 10.775 0.100 0.064    5.947    3.871    7.018 1.687 0.641 0.429 5.578 0.718 0.054 6.948 0.125 0.099
186409   2 2590 0.671   62.4  10.518 10.752 0.044 0.047    0.560    0.279    5.691 0.870 0.123 0.189 3.573 0.052 0.112 6.036 0.435 0.246
186424  18 2594 0.833  187.8  11.006 11.255 0.029 0.049    0.590    0.262    3.069 0.401 0.030 0.121 2.170 0.127 0.038 4.206 0.535 0.296
186462  24 2595 0.793  141.1  10.927 11.310 0.077 0.069   23.164   18.745   17.503 0.954 0.053 0.054 4.078 0.069 0.284 7.158 0.061 0.185
186640  18 2596 0.610  201.4  11.261 11.388 0.044 0.058    3.920    2.663    8.820 0.863 0.096 0.036 2.955 0.012 0.073 5.794 0.154 0.178
186640  24 2597 0.609  217.8  11.261 11.302 0.049 0.052    2.148    1.334    2.893 0.765 0.113 0.093 3.833 0.041 0.129 6.205 0.037 0.023
186853  24 2602 0.609  186.3  10.383 10.542 0.000 0.030    0.093    0.053    0.521 0.452 0.023 0.159 2.506 0.140 0.024 4.581 0.620 0.876
186936  21 2603 0.926  209.6  10.773 10.950 0.029 0.034    0.234    0.113    2.943 0.854 0.211 0.043 3.383 0.342 0.072 4.835 0.051 0.015
187035  10 2604 0.618  123.0  10.954 11.756 0.059 0.042    3.758    2.874    4.071 0.487 0.067 0.053 2.601 0.032 0.085 5.005 0.129 0.307
187201  21 2605 0.798  126.7  11.527 11.217 0.069 0.059    7.369    5.602    6.158 0.774 0.082 0.027 3.617 0.011 0.013 6.372 0.045 0.021
187233  21 2606 0.820  175.3  10.913 11.143 0.020 0.017    1.298    0.689    4.000 0.619 0.043 0.094 2.455 0.115 0.039 4.760 0.308 0.040
187260  24 2607 0.610  122.1  10.624 10.864 0.080 0.077    1.997    1.129    2.498 0.737 0.099 0.135 3.252 0.041 0.192 6.442 0.055 0.110
187404  10 2608 0.749  171.7   9.670 10.762 0.002 0.003   13.347    7.625   22.213 0.413 0.043 0.074 4.927 0.527 0.089 7.525 0.074 0.032
187501  21 2610 0.672  161.3  10.973 11.272 0.025 0.024    0.370    0.183    1.846 0.304 0.000 0.099 2.198 0.167 0.271 4.274 0.754 0.084
187501  24 2611 0.672  158.6  10.973 11.266 0.037 0.041    0.623    0.292    2.169 0.815 0.241 0.175 3.083 0.174 0.475 5.527 0.027 0.210
187582  24 2612 0.924  268.5  11.508 11.671 0.048 0.058    0.861    0.476    5.261 0.406 0.036 0.055 2.150 0.033 0.035 4.327 0.189 0.035
187660  21 2613 0.880  146.5  10.602 10.841 0.063 0.096   31.925   25.610   26.114 1.631 0.401 0.087 6.055 0.239 0.269 7.612 0.025 0.053
187693  24 2614 0.609   69.9  10.248 11.156 0.090 0.044   11.056    9.834   16.332 0.722 0.066 0.016 3.896 0.643 0.087 7.190 0.052 0.139
187696  24 2615 0.608  290.5  11.285 11.647 0.023 0.023    0.272    0.211    1.644 0.073 0.008 0.001 0.347 0.040 0.006 2.146 1.417 0.429
187758  21 2617 0.681  189.8  11.139 11.373 0.051 0.007    0.387    0.378    3.004 0.575 0.046 0.036 3.075 0.231 0.338 5.478 0.137 0.120
187758  24 2618 0.680  184.1  11.139 11.440 0.016 0.019    0.078    0.072    2.225 0.577 0.055 0.195 2.662 0.094 0.186 5.250 0.261 0.048
187796  21 2619 0.824  170.1  10.598 10.974 0.119 0.095    0.618    0.370    3.033 0.597 0.059 0.151 2.696 0.065 0.049 5.181 0.260 0.038
187950  24 2621 0.672  172.1  11.464 11.328 0.071 0.059    9.320    7.820   10.376 0.687 0.056 0.034 2.835 0.216 0.090 5.785 0.238 0.115
188059  24 2623 0.827  105.7  10.703 10.944 0.043 0.045   36.615   27.287   43.975 1.171 0.033 0.070 5.699 0.034 0.742 7.601 0.009 0.083
188064  21 2624 0.986  214.1  10.899 11.040 0.081 0.122    4.343    2.582    6.835 0.634 0.123 0.055 2.896 0.073 0.003 5.509 0.496 0.049
188347  21 2629 0.823  132.2  10.265 10.624 0.112 0.111    5.251    4.251    4.976 0.703 0.027 0.054 3.558 0.092 0.011 7.196 0.034 0.142
188387  24 2630 0.843   37.3  10.352 10.617 0.062 0.071   12.308    7.666   11.653 1.334 0.391 0.266 5.582 0.801 0.408 7.492 0.128 0.111
188496  24 2631 0.611  152.1  10.792 11.091 0.022 0.026    0.129    0.092    1.627 0.429 0.001 0.068 2.726 0.105 0.016 5.498 0.268 0.188
188638  10 2634 0.752  135.3  11.100 11.491 0.067 0.077   25.961   21.533   24.677 0.947 0.072 0.119 4.007 0.038 0.510 6.624 0.168 0.438
188682  21 2635 0.796  135.7  11.222 11.365 0.056 0.050    4.577    2.503   13.905 0.813 0.100 0.243 3.456 0.125 0.121 5.696 0.279 0.054
188682  24 2636 0.796  143.9  11.222 11.542 0.059 0.079    6.910    4.172   14.790 0.781 0.091 0.234 3.456 0.038 0.068 5.889 0.117 0.110
188771  21 2639 0.796  134.5  10.581 10.965 0.045 0.050    3.946    1.822    7.222 0.539 0.034 0.181 2.902 0.277 0.268 6.183 0.246 0.016
188835  24 2640 0.991  215.7  11.101 11.054 0.055 0.055   61.586   55.420  140.241 2.442 0.828 0.974 6.292 0.229 0.226 7.658 0.046 0.045
188896  21 2642 0.981  253.6  11.379 11.560 0.023 0.042    2.286    1.121    9.821 0.403 0.010 0.130 2.227 0.073 0.012 4.387 0.276 0.031
188896  24 2643 0.981  292.4  11.379 11.653 0.044 0.043    1.592    0.675    6.573 0.274 0.018 0.055 1.721 0.124 0.107 3.241 0.804 0.031
189129  24 2646 0.879  159.5  10.618 10.974 0.026 0.035    0.217    0.140    2.408 0.406 0.038 0.104 2.162 0.055 0.050 4.281 0.316 0.296
189281  21 2648 0.746  175.3  10.820 11.117 0.025 0.026    0.174    0.098    2.119 0.537 0.022 0.260 2.660 0.048 0.042 5.097 0.167 0.270
189281  24 2649 0.746  177.8  10.820 11.140 0.031 0.043    0.525    0.303    2.477 0.653 0.003 0.138 2.910 0.053 0.321 5.302 0.028 0.127
189449  24 2650 0.608  188.9  10.930 11.201 0.017 0.014    0.076    0.059    1.746 0.286 0.094 0.117 2.223 0.268 0.472 4.460 0.370 0.736
189475  10 2651 0.612  144.3  11.299 11.572 0.021 0.018    3.910    2.345    2.431 0.837 0.100 0.113 3.425 0.003 0.051 6.268 0.027 0.151
189483  21 2652 0.850  160.0  10.846 11.120 0.030 0.037    0.044    0.041    1.929 0.418 0.102 0.048 2.653 0.178 0.519 4.763 0.051 0.140
189698  10 2654 0.926  167.4  11.072 11.343 0.030 0.036    0.166    0.147    3.495 0.606 0.085 0.074 2.756 0.210 0.502 4.606 0.013 0.102
189698  21 2655 0.926  164.0  11.072 11.423 0.025 0.026    0.446    0.383    4.909 0.458 0.037 0.097 2.129 0.082 0.043 4.197 0.266 0.051
189707  21 2656 0.824  175.5  10.926 11.248 0.022 0.028    0.156    0.111    2.633 0.577 0.120 0.192 2.140 0.127 0.020 3.704 0.795 0.231
189707  24 2657 0.825  199.9  10.926 11.197 0.021 0.021    0.103    0.085    1.973 0.455 0.081 0.221 2.318 0.020 0.313 4.505 0.215 0.456
189884  10 2660 0.672  142.8  11.157 11.213 0.064 0.048    4.265    2.738    3.132 0.443 0.045 0.109 3.008 0.054 0.333 6.363 0.048 0.105
189964  21 2661 0.773  236.7  11.099 11.244 0.031 0.034    0.795    0.614    7.420 0.856 0.145 0.064 3.591 0.324 0.435 5.277 0.052 0.056
189964  24 2662 0.774  227.8  11.099 11.410 0.063 0.000    0.668    0.633    2.791 0.303 0.025 0.027 2.263 0.050 0.016 4.733 0.044 0.086
190020  24 2663 0.608  110.8  10.211 10.693 0.055 0.050    4.704    2.881    4.272 0.913 0.118 0.184 4.327 0.291 0.054 7.237 0.104 0.143
190063  24 2664 0.783  122.8  10.913 11.301 0.105 0.060   18.232   10.923   25.745 1.430 0.269 0.119 5.214 0.277 0.255 7.181 0.075 0.133
190092  21 2665 0.880  238.9  11.056 11.495 0.230 0.135    1.641    1.234    4.066 0.528 0.081 0.088 2.250 0.002 0.018 4.412 0.137 0.079
190099  10 2666 0.883  180.0  10.877 11.095 0.053 0.039    8.173    4.315   11.302 0.511 0.058 0.132 3.340 0.181 0.422 6.813 0.205 0.304
190268  24 2667 0.890  179.0  11.337 11.426 0.082 0.118    4.284    2.054   10.062 0.745 0.091 0.081 2.890 0.016 0.017 5.320 0.101 0.095
190371  10 2668 0.727  232.5  10.858 11.242 0.043 0.026    0.226    0.175    1.309 0.238 0.028 0.002 2.073 0.053 0.150 4.489 0.278 0.443
190420  21 2669 0.626  156.8  11.165 11.329 0.071 0.209    5.979    3.211    6.341 0.466 0.055 0.131 2.944 0.012 0.183 6.251 0.055 0.115
190455  24 2670 0.893  231.4  11.249 11.515 0.038 0.050    1.380    1.003    3.945 0.556 0.138 0.111 2.182 0.018 0.011 4.123 0.229 0.187
190503  21 2671 0.673  273.1  12.015 11.724 0.000 0.000  160.561   57.595 1313.193 2.391 0.932 0.818 7.214 0.238 0.276 7.833 0.057 0.094
190512  21 2672 0.818   92.5  10.220 10.373 0.060 0.090    8.429    5.058   13.728 1.246 0.312 0.091 5.430 0.536 0.159 7.445 0.033 0.097
190512  24 2673 0.818  104.4  10.220 10.401 0.056 0.047    6.954    3.188   15.877 1.143 0.171 0.189 4.602 0.267 0.187 7.218 0.073 0.027
190592  21 2675 0.835  223.9  10.892 11.193 0.037 0.000    1.254    0.912    2.624 0.707 0.051 0.050 2.704 0.039 0.021 4.925 0.040 0.024
190592  24 2676 0.835  234.9  10.892 11.212 0.020 0.027    0.472    0.329    2.642 0.493 0.093 0.039 2.733 0.129 0.060 5.108 0.007 0.055
190831  21 2678 0.814  219.1  11.351 11.730 0.029 0.032    0.227    0.187    4.118 0.437 0.121 0.055 2.074 0.013 0.000 3.708 0.395 0.075
190831  24 2679 0.815  230.6  11.351 11.690 0.017 0.021    0.526    0.303    3.622 0.359 0.025 0.053 2.142 0.075 0.010 4.123 0.413 0.203
190857  21 2680 0.796  142.0  10.411 10.605 0.072 0.055    7.994    6.043    7.762 1.166 0.279 0.055 4.575 0.230 0.266 7.295 0.015 0.155
190857  24 2681 0.796  142.8  10.411 10.691 0.074 0.074    7.826    6.027    6.491 0.833 0.062 0.061 3.926 0.067 0.421 7.278 0.033 0.192
191051  24 2683 0.611  198.0  11.005 11.284 0.013 0.014    0.137    0.105    1.257 0.424 0.002 0.065 2.427 0.105 0.002 4.464 0.347 0.159
191110  24 2685 0.796  107.7  10.202 10.449 0.040 0.053    7.575    4.470   20.748 1.815 0.454 0.447 5.818 0.133 0.170 7.286 0.073 0.146
191313  24 2687 0.674   83.6  11.053 10.984 0.120 0.078    7.171    5.227    7.361 1.105 0.113 0.114 4.602 0.313 0.245 7.158 0.026 0.138
191454  21 2690 0.626  216.7  10.474 10.752 0.091 0.083    5.249    4.452    7.283 1.054 0.116 0.064 4.790 0.114 0.183 7.226 0.064 0.191
191523  21 2692 0.834  227.9   9.366 10.337 0.064 0.070    0.046    0.033    0.117 0.441 0.041 0.044 2.017 0.028 0.014 3.588 0.106 0.012
191595  21 2693 0.814  126.2  10.750 11.206 0.023 0.055   20.000   16.557   24.739 0.956 0.103 0.024 4.402 0.072 0.370 7.229 0.087 0.182
191595  24 2694 0.814  130.8  10.750 11.082 0.080 0.092    9.629    6.314   23.724 0.840 0.059 0.115 3.780 0.095 0.081 6.591 0.403 0.348
191626  24 2695 0.834  145.3  11.087 11.450 0.038 0.000   16.642   10.061   23.791 0.839 0.067 0.099 3.486 0.097 0.051 6.540 0.092 0.232
191642  24 2696 0.673  182.0  10.597 10.923 0.027 0.035    0.230    0.106    1.057 0.370 0.166 0.131 2.356 0.296 0.053 4.516 0.671 0.200
191677  24 2697 0.631  222.8  11.447 11.750 0.055 0.054    9.446    5.289    6.596 0.824 0.076 0.188 3.218 0.005 0.097 5.935 0.083 0.056
191718  10 2698 0.984  219.6  10.959 11.206 0.023 0.023    0.202    0.149    4.079 0.454 0.009 0.061 2.308 0.069 0.272 4.310 0.079 0.138
191734  21 2699 0.962  204.3  10.876 10.843 0.074 0.068   25.193   19.843   29.169 1.191 0.141 0.082 5.190 0.024 0.696 7.459 0.008 0.118
191789  24 2700 0.924  181.9  10.968 11.273 0.071 0.069   20.129   15.467   18.055 0.913 0.073 0.004 4.021 0.015 0.468 7.121 0.053 0.212
191915  24 2701 0.609  259.1  11.591 11.802 0.000 0.000    0.692    0.636    3.547 0.487 0.031 0.121 2.630 0.046 0.145 5.118 0.348 0.154
191956  21 2702 0.678   68.3  10.490 10.755 0.109 0.134    0.790    0.618    1.044 0.819 0.080 0.029 3.330 0.095 0.004 6.273 0.123 0.035
191956  24 2703 0.678  123.8  10.490 10.594 0.062 0.080    0.953    0.764    1.209 0.640 0.100 0.101 3.382 0.026 0.088 6.415 0.059 0.172
192049  10 2706 0.927  120.2  11.083 11.237 0.048 0.086   17.473   11.298   20.095 0.745 0.184 0.032 3.909 0.142 0.106 6.840 0.054 0.298
192232  21 2708 0.673  142.5  10.421 10.608 0.071 0.072    0.317    0.175    1.115 0.696 0.130 0.185 3.047 0.065 0.105 5.776 0.237 0.037
192259  21 2710 0.750  135.1  10.506 10.928 0.057 0.052    6.427    4.922    6.017 0.845 0.099 0.086 3.780 0.006 0.134 6.967 0.076 0.341
192340  24 2712 0.616  182.4  10.997 11.304 0.016 0.020    0.200    0.160    2.112 0.686 0.189 0.067 2.716 0.005 0.062 5.035 0.413 0.375
192609  21 2716 0.564  158.5  10.641 10.732 0.085 0.106    0.880    0.460    1.314 0.889 0.124 0.258 3.523 0.018 0.017 6.525 0.102 0.185
192617  10 2717 0.713  171.1  10.609 11.033 0.014 0.016    0.048    0.047    1.226 0.573 0.049 0.058 2.483 0.029 0.020 4.711 0.210 0.037
192651  21 2718 0.930   52.6  10.836 10.640 0.090 0.082   13.478   10.494   11.451 1.858 0.518 0.013 5.642 0.258 0.236 7.488 0.045 0.069
192651  24 2719 0.929   54.4  10.836 10.571 0.057 0.059   44.869   40.675   28.829 3.018 0.937 0.775 6.529 0.177 0.178 7.706 0.035 0.036
192679  24 2720 0.621   43.0   9.914 10.177 0.053 0.093    1.172    0.447   11.051 0.892 0.000 0.117 5.647 0.504 0.199 7.443 0.000 0.064
192712  24 2722 0.616  240.2  11.087 11.444 0.017 0.012    0.119    0.078    1.904 0.105 0.010 0.017 0.505 0.048 0.083 4.388 0.419 0.352
193000  24 2724 0.673  186.5  11.030 11.629 0.070 0.158    0.424    0.372    1.721 0.464 0.088 0.017 2.338 0.027 0.010 4.214 0.094 0.003
193071  21 2725 0.657  195.8  10.613 10.867 0.063 0.048    0.132    0.074    1.055 0.466 0.093 0.080 2.414 0.125 0.020 4.367 0.925 0.124
193166  24 2726 0.857  166.7  11.124 11.154 0.034 0.037    7.289    3.776   18.627 0.811 0.053 0.150 3.380 0.200 0.003 6.147 0.561 0.110
193196  24 2727 0.630  198.7  11.285 11.578 0.015 0.019    0.790    0.408    2.986 0.083 0.001 0.008 0.396 0.007 0.041 3.830 0.408 0.805
193234  10 2728 0.820  257.9  11.261 11.580 0.021 0.017    0.685    0.342    3.073 0.233 0.037 0.005 1.769 0.039 0.019 3.549 0.189 0.017
193269  24 2729 0.471  163.2  11.181 11.503 0.012 0.016    0.117    0.102    3.528 0.471 0.020 0.091 2.624 0.236 0.098 4.810 0.459 0.013
193300  21 2731 0.280  180.0   9.794 10.724 0.056 0.049    1.266    1.163    0.425 0.193 0.005 0.030 1.644 0.109 0.839 6.175 0.018 0.373
193361  24 2732 0.623  206.4  10.028 10.516 0.070 0.065    2.989    1.995    1.871 0.944 0.104 0.063 4.146 0.090 0.010 7.273 0.000 0.147
193416  21 2733 0.744  155.7  11.067 10.882 0.135 0.255    1.971    1.057    4.910 0.514 0.192 0.134 2.906 0.160 0.128 5.736 0.232 0.113
193608  21 2736 0.583  606.7  11.060 11.363 0.083 0.097   19.865   17.303   10.865 0.641 0.146 0.106 4.473 0.319 0.495 7.103 0.010 0.088
193645  21 2737 0.726  154.8  10.821 11.688 0.080 0.076    0.274    0.247    2.255 0.367 0.026 0.075 2.822 0.033 0.028 5.464 0.067 0.080
193680  24 2738 0.795  133.2  10.831 11.883 0.000 0.000   48.491   39.243  124.225 0.762 0.210 0.039 3.687 0.652 0.086 7.198 0.160 0.075
193918  21 2740 0.812  112.8  10.190 10.440 0.048 0.074    3.131    1.911    6.722 1.032 0.224 0.168 4.623 0.599 0.130 6.788 0.059 0.268
193951  10 2741 0.728  119.4  10.953 11.427 0.041 0.046   18.144   10.530   15.495 0.830 0.016 0.304 4.218 0.181 0.231 6.881 0.005 0.223
193992  21 2742 0.612  105.4  10.205 10.393 0.188 0.077    3.493    2.166    3.231 1.529 0.339 0.257 5.989 0.451 0.136 7.425 0.012 0.009
194188  10 2745 0.730  139.6  10.664 10.781 0.075 0.068    1.653    0.970    1.839 0.692 0.068 0.155 3.189 0.047 0.071 6.197 0.068 0.118
194374  21 2747 0.809   82.9  11.253 11.461 0.079 0.024   20.741   11.513   39.580 0.894 0.049 0.104 3.776 0.079 0.198 6.329 0.359 0.144
196530  24 2750 0.746  145.7  10.934 11.020 0.083 0.084    9.062    7.354    8.719 0.775 0.055 0.070 3.603 0.052 0.093 6.874 0.101 0.217
196789  24 2752 0.750  206.5  11.064 11.364 0.031 0.042    3.171    1.995    3.402 0.770 0.092 0.054 2.889 0.001 0.249 5.234 0.092 0.102
196892  24 2753 0.821   90.8  10.731 11.703 0.155 0.057    0.470    0.403    2.590 0.718 0.093 0.042 2.860 0.194 0.298 4.931 0.133 0.103
196913  24 2754 0.745  185.8  11.130 11.827 0.546 0.045   47.080   39.129   87.015 0.816 0.038 0.001 3.910 0.076 0.072 6.950 0.286 0.241
196917  21 2755 0.676  202.5  10.710 11.365 0.054 0.061    0.119    0.101    1.635 0.444 0.048 0.019 2.357 0.073 0.028 4.281 0.558 0.028
196980  21 2756 0.846  209.3  10.662 10.886 0.045 0.105    0.528    0.281    3.897 0.593 0.097 0.132 2.542 0.067 0.078 4.908 0.293 0.000
196980  24 2757 0.846  217.6  10.662 10.875 0.040 0.036    0.399    0.134    1.708 0.672 0.093 0.192 2.539 0.081 0.139 4.839 0.205 0.062
197238  24 2759 0.619  167.4  10.566 10.431 0.296 0.069    4.909    3.538    3.331 1.175 0.156 0.099 4.968 0.172 0.091 7.406 0.014 0.157
197299  21 2760 0.610   66.0  10.028 10.352 0.048 0.041    5.007    4.699    3.783 1.451 0.427 0.068 6.204 0.923 0.608 7.567 0.075 0.194
197403  24 2762 0.913  220.5  10.689 10.690 0.091 0.106    2.085    1.080    4.227 0.759 0.225 0.135 3.593 0.103 0.335 5.722 0.502 0.161
197449  10 2763 0.795  138.5  11.096 11.326 0.007 0.062    2.561    1.288    9.146 0.605 0.084 0.157 3.238 0.249 0.126 5.401 0.087 0.008
197563  21 2766 0.877  133.9  10.719 10.964 0.062 0.042    0.150    0.081    2.725 0.545 0.028 0.114 2.389 0.007 0.228 4.556 0.140 0.226
197591  10 2767 0.796  234.7  11.517 11.821 0.033 0.035    0.680    0.550    2.732 0.540 0.085 0.055 2.505 0.049 0.205 4.762 0.144 0.193
197593  24 2768 0.795  230.1  10.600 11.006 0.038 0.049    0.150    0.092    1.318 0.372 0.035 0.125 2.034 0.246 0.106 3.714 0.873 0.145
197759  21 2770 0.794  259.9  10.814 11.093 0.071 0.073    0.401    0.231    1.538 0.460 0.049 0.047 2.718 0.012 0.473 5.079 0.129 0.172
197800  10 2771 0.728  118.9  10.255 10.598 0.059 0.056    6.060    4.052    3.864 0.944 0.131 0.148 4.700 0.209 0.031 7.331 0.015 0.163
198009  21 2774 0.625  123.1  10.846 11.219 0.034 0.037    7.917    4.746    4.737 0.770 0.057 0.135 3.973 0.029 0.630 6.794 0.010 0.240
198009  24 2775 0.625  130.2  10.846 11.356 0.047 0.105    9.634    6.413    6.548 0.788 0.110 0.252 3.674 0.018 0.116 6.898 0.021 0.233
198052  21 2776 0.860   86.4  10.663 10.901 0.068 0.070   13.722    8.825   39.051 1.192 0.148 0.144 4.634 0.013 0.074 7.189 0.186 0.110
198052  24 2777 0.860  119.5  10.663 10.959 0.063 0.077   13.457    8.716   13.664 0.866 0.042 0.162 4.269 0.037 0.524 7.217 0.008 0.204
198069  21 2778 0.656  155.4  10.667 10.938 0.027 0.028    0.065    0.051    1.413 0.606 0.096 0.225 2.920 0.112 0.309 5.479 0.066 0.259
198146  24 2779 0.715  122.3  10.622 10.946 0.025 0.042    0.025    0.024    0.704 0.363 0.025 0.143 2.309 0.135 0.116 4.538 0.453 0.767
198308  24 2782 0.724  149.0  10.688 11.785 0.022 0.047    1.795    1.436    2.161 0.398 0.028 0.017 2.186 0.045 0.035 3.994 0.148 0.045
198344  21 2783 0.878  119.1  10.841 10.970 0.081 0.104   28.812   22.050   25.253 1.247 0.132 0.092 5.058 0.082 0.626 7.413 0.009 0.153
198347  21 2784 0.812  171.3  11.192 11.499 0.065 0.068    3.887    2.268    4.644 0.506 0.040 0.093 2.426 0.059 0.103 4.920 0.208 0.094
198442  24 2785 0.792  206.0  11.361 11.806 0.050 0.079   16.073   12.222   17.004 0.359 0.017 0.059 2.197 0.046 0.114 4.725 0.465 0.460
198553  24 2786 0.795  132.9  10.905 11.135 0.046 0.070   26.227   14.804   31.398 0.676 0.010 0.186 4.192 0.007 0.148 7.286 0.023 0.103
198588  10 2787 0.932  223.7  11.089 11.388 0.030 0.029   20.071   10.951   16.793 0.735 0.024 0.200 3.716 0.104 0.039 6.764 0.138 0.082
198634  21 2788 0.659  207.7  11.222 11.597 0.022 0.031    0.172    0.135    1.968 0.213 0.029 0.083 2.092 0.222 1.005 5.085 0.266 0.165
198742  24 2791 0.648  154.6  10.589 10.904 0.015 0.013    0.058    0.046    1.221 0.397 0.011 0.057 2.257 0.148 0.036 4.152 0.291 0.060
198824  21 2793 0.821  254.2  11.280 11.403 0.047 0.072    4.682    2.081    6.416 0.594 0.102 0.140 2.647 0.000 0.162 5.312 0.151 0.085
198831  24 2794 0.794  113.9  10.672 10.996 0.098 0.081   12.625    8.044   15.982 0.893 0.046 0.084 4.070 0.117 0.631 7.108 0.110 0.281
198893  21 2795 0.656  196.7  11.097 11.488 0.034 0.039    0.389    0.251    2.048 0.346 0.021 0.076 2.293 0.141 0.125 4.352 0.538 0.037
198951  21 2796 0.751   44.5  10.058 10.617 0.046 0.047    4.693    2.211   14.882 0.707 0.021 0.173 3.744 0.408 0.296 7.034 0.335 0.021
198951  24 2797 0.750  140.8  10.058 10.412 0.090 0.045    6.513    2.488    6.827 1.184 0.166 0.258 5.312 0.595 0.735 7.378 0.053 0.191
199003  10 2798 0.772  145.4  10.004 10.568 0.028 0.000   15.092    5.807   12.212 1.176 0.067 0.470 5.765 0.332 0.413 7.507 0.035 0.092
199078  21 2799 0.888  131.8  10.892 11.012 0.098 0.072    4.717    2.827    5.055 0.709 0.104 0.060 2.910 0.065 0.127 5.896 0.244 0.016
199078  24 2800 0.887  140.3  10.892 11.083 0.073 0.065    5.096    2.961    6.524 0.648 0.065 0.108 3.060 0.061 0.076 5.897 0.327 0.030
199220  24 2801 0.926   88.5  10.854 11.121 0.062 0.052   14.803    9.388   17.546 0.946 0.148 0.158 4.224 0.202 0.081 6.902 0.074 0.261
199242  21 2802 0.659  175.5  10.750 11.032 0.023 0.026    0.241    0.116    1.597 0.126 0.044 0.020 0.886 0.845 0.376 4.384 0.529 0.268
199334  10 2803 0.926  248.2  11.245 11.594 0.031 0.062    0.458    0.343    3.221 0.491 0.065 0.063 2.154 0.059 0.090 4.141 0.223 0.201
199389  24 2804 0.880  146.6  10.600 10.755 0.000 0.000   60.184   52.643   75.752 2.728 0.126 0.416 6.493 0.098 0.154 7.699 0.020 0.031
199454  21 2805 0.622  274.5  11.187 11.441 0.020 0.018    0.122    0.114    2.383 0.431 0.002 0.066 2.454 0.134 0.015 4.509 0.609 0.361
199499  24 2806 0.822   67.8  10.582 10.900 0.060 0.037   45.212   28.082   86.205 1.638 0.367 0.258 6.145 0.273 0.029 7.619 0.021 0.003
199592  24 2808 0.611  124.9  10.673 10.602 0.068 0.066    3.917    2.722    3.512 1.067 0.087 0.146 4.865 0.170 0.314 7.244 0.008 0.093
199615  21 2809 0.656   67.8  10.556 10.729 0.058 0.100    0.686    0.361    2.101 0.892 0.170 0.182 3.776 0.168 0.229 6.457 0.041 0.175
199705  24 2812 0.887  216.2  11.165 11.672 0.021 0.039    0.871    0.518    3.871 0.367 0.027 0.049 2.200 0.053 0.005 4.397 0.181 0.079
199960  10 2813 0.922  162.5  10.940 11.342 0.143 0.056   11.075    7.057   18.393 0.601 0.040 0.149 3.065 0.277 0.032 6.238 0.320 0.478
199990  10 2814 0.923  199.6  11.585 11.810 0.099 0.065   10.948    6.273    8.193 0.582 0.022 0.040 2.170 0.040 0.081 4.417 0.213 0.373
200059  21 2819 0.794  200.0  11.601 11.541 0.074 0.051    2.859    1.643    3.213 0.729 0.069 0.001 2.724 0.017 0.232 5.198 0.050 0.133
200066  21 2820 0.749  135.7  10.999 11.284 0.025 0.025    0.818    0.302    3.946 0.168 0.034 0.044 2.000 0.157 0.713 5.091 0.055 0.002
200066  24 2821 0.749  142.4  10.999 11.218 0.028 0.025    1.037    0.387    2.416 0.747 0.125 0.048 3.655 0.388 0.082 5.435 0.013 0.033
200182  10 2822 0.610  101.5  10.728 11.176 0.023 0.029   10.992    6.457    6.201 0.721 0.004 0.141 4.099 0.049 0.426 7.192 0.052 0.092
200332  21 2823 0.982  322.3  11.454 11.862 0.022 0.017   13.567    8.591   13.010 0.532 0.023 0.016 2.043 0.071 0.014 4.073 0.440 0.036
200332  24 2824 0.983  267.2  11.454 11.947 0.017 0.012    1.853    1.719   11.414 0.411 0.033 0.039 1.801 0.140 0.002 3.186 0.714 0.044
200378  21 2825 0.791  197.9  11.407 11.727 0.033 0.046    0.659    0.404    2.636 0.401 0.071 0.100 2.064 0.079 0.060 3.734 0.519 0.085
200438  21 2827 0.622  126.6  10.843 11.134 0.057 0.075    1.535    0.657    4.495 0.610 0.036 0.243 3.292 0.017 0.041 6.143 0.143 0.316
200438  24 2828 0.622  135.1  10.843 11.452 0.091 0.095    6.086    4.796    9.792 0.600 0.073 0.069 3.187 0.080 0.026 6.051 0.119 0.016
200442  24 2829 0.610  214.4  10.949 11.146 0.053 0.057    2.952    1.887    8.321 0.909 0.042 0.090 3.643 0.039 0.201 6.751 0.121 0.041
200573  21 2830 0.795  204.6  10.969 10.910 0.085 0.097    2.000    1.466    2.829 0.692 0.105 0.099 3.288 0.014 0.141 5.815 0.110 0.118
200633  10 2831 0.692   94.2  10.451 10.621 0.038 0.044    2.284    0.818    5.860 0.964 0.177 0.364 4.286 0.248 0.273 6.716 0.054 0.092
200651  21 2832 0.816  164.0  10.819 11.138 0.059 0.024    1.181    0.709    2.582 0.657 0.047 0.069 2.408 0.033 0.015 4.584 0.218 0.031
200714  24 2833 0.610  248.4  11.244 11.475 0.003 0.034    0.249    0.192    1.898 0.368 0.008 0.142 2.725 0.004 0.004 5.520 0.022 0.298
200767  24 2835 0.834  225.7  11.219 11.333 0.047 0.046    2.000    1.077    7.982 0.848 0.170 0.109 3.482 0.256 0.010 5.451 0.031 0.033
200976  24 2837 0.612   94.3  10.972 11.319 0.073 0.073    3.383    2.415    3.359 0.693 0.107 0.074 3.260 0.002 0.017 6.267 0.058 0.194
201135  21 2838 0.985  328.3  11.475 11.777 0.026 0.027    0.879    0.379    6.174 0.295 0.037 0.042 1.799 0.056 0.052 3.350 0.595 0.003
201135  24 2839 0.985  303.7  11.475 11.973 0.010 0.010    1.854    1.166    4.869 0.539 0.124 0.025 1.942 0.005 0.005 3.346 0.372 0.046
201147  24 2840 0.609  151.1  10.848 11.005 0.042 0.053    3.460    2.899    3.222 0.706 0.147 0.169 3.555 0.134 0.096 6.488 0.042 0.109
201233  10 2841 0.818  143.6  10.600 10.866 0.038 0.030    0.030    0.026    1.426 0.497 0.085 0.109 2.471 0.052 0.096 4.704 0.132 0.145
201268  21 2842 0.790  137.6  10.729 11.178 0.089 0.095   16.105   12.594   12.841 0.921 0.136 0.034 4.310 0.192 0.443 7.033 0.017 0.298
201274  24 2843 0.622  127.2  10.612 10.793 0.003 0.078    2.336    1.129    3.129 0.918 0.106 0.043 3.643 0.151 0.773 6.587 0.010 0.227
201432  21 2844 0.858  164.4  11.581 11.763 0.019 0.029    2.239    0.985    6.917 0.479 0.040 0.109 2.486 0.031 0.108 4.912 0.101 0.007
201540  21 2846 0.743  221.5  11.127 11.333 0.059 0.035    3.438    1.534    4.184 0.599 0.130 0.179 2.869 0.009 0.102 5.424 0.118 0.006
201618  21 2847 0.632   94.2   9.844  9.622 0.038 0.172    2.661    1.522    2.250 1.093 0.185 0.164 5.290 0.727 0.324 7.642 0.107 0.042
201618  24 2848 0.632   80.1   9.844 10.690 0.045 0.035    5.230    4.376   33.962 1.041 0.001 0.072 5.114 0.276 0.045 7.597 0.209 0.086
201669  21 2849 0.608  136.0  10.568 10.902 0.035 0.040    0.049    0.039    1.454 0.508 0.036 0.130 2.581 0.192 0.095 4.671 0.961 0.824
201669  24 2850 0.608  119.1  10.568 10.796 0.024 0.014    0.107    0.106    1.228 0.631 0.052 0.109 2.986 0.037 0.119 5.681 0.181 0.241
201751  10 2852 0.772  111.3  10.629 10.868 0.037 0.037    9.167    5.943    6.903 0.690 0.022 0.248 4.146 0.088 0.384 7.121 0.028 0.264
201978  21 2853 0.655  190.2  11.020 11.070 0.023 0.212    0.050    0.049    2.896 0.857 0.088 0.130 4.311 0.203 0.144 6.646 0.005 0.174
201978  24 2854 0.655  190.4  11.020 11.265 0.043 0.045    1.208    0.622    3.931 1.207 0.201 0.099 4.844 0.294 0.176 6.697 0.027 0.140
202009  21 2855 0.750  125.4  10.998 11.612 0.056 0.044    1.034    0.831    4.440 0.769 0.060 0.011 3.154 0.083 0.250 5.604 0.060 0.131
202009  24 2856 0.750  126.1  10.998 11.271 0.064 0.015    0.139    0.108    1.488 0.477 0.022 0.132 3.028 0.037 0.167 5.598 0.016 0.300
202069  21 2857 0.609  208.2  11.224 11.460 0.061 0.041    1.883    1.084    3.561 0.701 0.031 0.128 3.066 0.088 0.321 5.819 0.169 0.274
202069  24 2858 0.609  209.3  11.224 11.391 0.011 0.028    2.530    1.553    4.523 0.728 0.038 0.057 3.241 0.065 0.063 6.041 0.103 0.078
202126  21 2859 0.691   75.7  10.103 10.413 0.067 0.082    1.333    0.883    1.503 0.999 0.207 0.233 4.718 0.421 0.042 6.767 0.015 0.078
202211  10 2860 0.611  146.2  10.873 11.043 0.070 0.100    1.113    0.610    1.879 0.633 0.054 0.104 2.716 0.110 0.098 5.175 0.548 0.275
202358  21 2864 0.850  127.0  10.822 11.328 0.039 0.027    7.639    3.145   33.000 0.384 0.035 0.119 2.561 0.564 0.020 6.235 0.766 0.088
202358  24 2865 0.850  106.5  10.822 11.918 0.016 0.001  116.958   95.573   87.709 1.016 0.038 0.033 3.744 0.213 0.026 7.349 0.033 0.006
202504  10 2867 0.798  193.5  11.586 11.823 0.021 0.020    1.209    0.567    4.358 0.238 0.004 0.053 1.837 0.119 0.205 3.702 0.535 0.044
202581  21 2869 0.608   93.8  10.503 10.679 0.062 0.060    2.285    1.548    1.773 0.677 0.046 0.147 3.496 0.051 0.198 6.601 0.088 0.130
202594  10 2870 0.853  135.2  10.784 11.103 0.000 0.000    5.854    3.771    6.645 0.635 0.057 0.127 3.700 0.008 0.146 6.092 0.145 0.218
202701  24 2871 0.610  148.2  10.215 10.008 0.079 0.058    1.412    0.806    1.376 0.617 0.011 0.159 4.893 0.483 0.259 7.376 0.075 0.068
202716  24 2872 0.837  175.9  11.285 11.410 0.044 0.047    3.131    1.593   10.081 0.383 0.007 0.118 2.293 0.181 0.180 4.867 0.439 0.054
202736  21 2873 1.029  272.1  11.296 11.616 0.026 0.041    0.106    0.105    4.830 0.308 0.026 0.039 1.675 0.151 0.004 3.056 0.736 0.088
202866  24 2874 0.724  165.7  11.014 11.099 0.023 0.026    1.780    0.624    3.252 0.294 0.003 0.081 2.273 0.225 0.235 4.959 0.588 0.030
202942  10 2875 0.736  124.5  10.463 10.899 0.051 0.068   11.724    7.942   12.718 0.981 0.069 0.069 4.589 0.014 0.110 7.260 0.080 0.204
202945  21 2876 0.608  184.7  10.991 11.693 0.072 0.092    0.274    0.262    3.192 0.234 0.036 0.050 2.313 0.192 0.391 5.418 0.077 0.165
203019  21 2877 0.607  198.3  11.165 11.401 0.157 0.053    6.003    4.030    6.031 0.543 0.049 0.114 2.921 0.016 0.103 6.036 0.163 0.189
203019  24 2878 0.608  243.8  11.165 11.194 0.062 0.137   31.353   28.045   28.140 1.092 0.131 0.017 4.662 0.087 0.269 7.532 0.019 0.144
203165  24 2879 0.656  155.2  10.775 10.975 0.079 0.076    1.010    0.707    1.143 0.517 0.088 0.078 3.174 0.011 0.040 5.973 0.080 0.004
203218  21 2880 0.924  143.6  10.985 11.276 0.025 0.025    0.358    0.217    5.100 0.588 0.075 0.084 2.116 0.128 0.083 3.878 0.676 0.382
203338  21 2881 0.794   95.9  10.371 10.597 0.050 0.104   11.453    7.538   17.188 1.040 0.113 0.019 4.986 0.126 0.544 7.383 0.061 0.115
203360  24 2882 0.791  310.8  11.376 11.292 0.049 0.098   16.814    9.708   20.991 0.599 0.040 0.090 3.252 0.201 0.112 6.842 0.199 0.007
203376  21 2883 0.820  229.2  10.914 11.250 0.052 0.019    0.784    0.497    3.204 0.376 0.008 0.014 2.459 0.056 0.020 4.926 0.178 0.040
203503  21 2886 0.657  195.7  10.574 10.930 0.056 0.118    0.045    0.040    1.017 0.415 0.051 0.147 2.429 0.053 0.050 4.550 0.548 0.804
203503  24 2887 0.657  204.0  10.574 10.948 0.023 0.028    0.085    0.078    0.854 0.452 0.012 0.058 2.547 0.090 0.048 4.954 0.250 0.019
203659  24 2888 0.751    0.2  10.356 10.266 0.061 0.026   31.451   24.568   25.582 3.325 1.055 0.489 7.247 0.034 0.005 7.849 0.007 0.001
203666  10 2889 0.822  165.3  10.681 10.753 0.059 0.068    1.584    0.804    7.391 1.234 0.252 0.098 4.624 0.414 0.109 6.087 0.106 0.010
203671  21 2890 0.656  195.0  10.240 10.374 0.072 0.090    5.988    4.854    5.007 3.402 1.981 0.540 6.069 0.585 0.033 7.573 0.055 0.067
204022  10 2893 0.654  155.3  10.557 10.672 0.070 0.086    0.525    0.330    0.821 0.707 0.064 0.067 2.895 0.081 0.040 5.563 0.206 0.052
204042  21 2894 0.750  188.3  11.320 11.530 0.038 0.010    3.816    1.470    7.976 0.452 0.102 0.106 2.401 0.120 0.056 5.020 0.601 0.023
204050  21 2895 0.746  263.6  11.567 11.831 0.019 0.017    0.647    0.586    7.212 0.379 0.045 0.056 2.204 0.133 0.048 4.063 0.781 0.028
204090  21 2896 0.878  158.5  11.010 11.201 0.074 0.059   19.488   12.754   21.346 0.967 0.119 0.020 4.224 0.014 0.190 6.833 0.151 0.160
204096  10 2897 0.817  226.0  10.969 11.209 0.028 0.028    0.258    0.112    1.986 0.362 0.011 0.121 2.296 0.074 0.047 4.656 0.186 0.210
204101  21 2898 0.612  332.2  10.994 11.100 0.056 0.043    2.414    1.111    4.359 0.406 0.010 0.107 2.618 0.246 0.210 5.484 0.663 0.226
204775   6 2899 0.731  150.1  10.602 10.968 0.050 0.076    0.608    0.479    3.108 0.371 0.007 0.034 2.209 0.118 0.004 4.092 0.630 0.113
204895   1 2900 0.896  208.7  11.015 11.519 0.066 0.078    1.846    1.009    2.939 0.434 0.114 0.080 1.965 0.039 0.012 3.492 0.085 0.053
204964   2 2901 0.963  142.0  10.682 10.898 0.056 0.052    6.853    4.420    4.743 0.569 0.051 0.152 3.371 0.039 0.267 6.864 0.044 0.224
204973 101 2902 0.696  169.9  10.704 10.942 0.039 0.042    0.045    0.035    1.446 0.436 0.031 0.059 2.794 0.055 0.360 5.370 0.079 0.206
205039 101 2903 0.912  202.0  11.079 11.456 0.134 0.097   11.131    6.996   20.493 0.769 0.058 0.097 3.380 0.259 0.027 6.023 0.528 0.102
205048   2 2904 0.655  146.6  11.307 11.454 0.014 0.022    2.505    1.184    6.794 0.478 0.021 0.173 2.573 0.310 0.141 5.183 0.661 0.177
205048 101 2905 0.655  156.1  11.307 11.676 0.079 0.121    3.171    2.019    5.685 0.775 0.100 0.107 2.815 0.029 0.018 5.410 0.240 0.123
205105   1 2907 0.740  204.3  11.616 11.840 0.047 0.054    2.229    1.111    4.935 0.494 0.068 0.099 2.487 0.012 0.099 4.997 0.152 0.088
205105 101 2908 0.740  197.6  11.616 11.687 0.014 0.013    2.534    0.895    4.905 0.356 0.009 0.132 2.405 0.114 0.222 4.965 0.296 0.117
205158   1 2909 0.832  132.2  10.711 10.894 0.027 0.022    1.520    0.632    4.784 0.583 0.046 0.152 3.110 0.079 0.163 5.455 0.275 0.035
205180   5 2910 0.730  215.1  11.353 11.622 0.050 0.084    1.453    1.144    2.008 0.324 0.013 0.044 2.112 0.058 0.059 3.997 0.176 0.025
205180   6 2911 0.731  226.3  11.353 11.582 0.036 0.033    1.774    1.158    4.159 0.403 0.048 0.064 2.187 0.071 0.051 3.988 0.420 0.022
205196   5 2912 0.627  135.8  10.495 10.678 0.053 0.048    2.332    1.639    2.656 0.902 0.065 0.258 3.679 0.005 0.009 6.606 0.031 0.260
205271   6 2914 0.890  305.8  10.927 11.807 3.679 0.077    0.332    0.329   12.680 0.446 0.199 0.001 2.689 0.774 0.003 6.121 1.756 0.010
205548   1 2916 0.874  265.9  11.338 11.612 0.065 0.061    1.359    0.684    6.241 0.671 0.067 0.077 2.807 0.030 0.235 4.974 0.117 0.092
205548 101 2917 0.875  264.5  11.338 11.498 0.022 0.039    1.220    0.691    6.281 0.517 0.061 0.053 2.432 0.096 0.012 4.875 0.153 0.011
205655   2 2919 0.695  190.9  11.326 11.605 0.022 0.029    0.330    0.229    2.845 0.511 0.069 0.135 2.634 0.042 0.200 5.155 0.045 0.306
205655 101 2920 0.695  186.6  11.326 11.578 0.031 0.017    1.183    0.675    2.849 0.467 0.043 0.033 2.752 0.037 0.184 5.363 0.106 0.181
205687 101 2921 0.728  219.2  10.784 11.109 0.018 0.018    0.057    0.053    1.576 0.429 0.024 0.211 2.316 0.069 0.142 4.305 0.460 0.746
205715   5 2922 0.747  208.2  11.205 11.556 0.022 0.027    0.205    0.123    1.480 0.607 0.108 0.109 2.316 0.060 0.057 4.024 0.542 0.007
205742   1 2923 0.727  215.7  11.330 11.634 0.016 0.023    0.081    0.080    2.580 0.446 0.053 0.093 2.267 0.074 0.075 4.091 0.511 0.603
205742 101 2924 0.727  206.2  11.330 11.640 0.013 0.017    0.090    0.087    2.137 0.460 0.065 0.122 2.140 0.118 0.081 3.814 0.334 0.029
205753   5 2925 0.734  175.8  11.087 11.289 0.032 0.030    1.720    0.646    5.643 0.697 0.076 0.022 2.547 0.136 0.048 4.820 0.520 0.156
205760   1 2926 0.724  164.3  10.509 11.373 0.069 0.136    1.275    0.532    1.981 0.465 0.049 0.032 2.292 0.053 0.066 4.119 0.444 0.093
205765   5 2927 0.729  217.1  11.244 11.590 0.017 0.018    0.287    0.255    4.983 0.383 0.035 0.029 2.100 0.163 0.012 3.839 0.637 0.031
205802   6 2928 0.732  142.8  11.257 11.508 0.028 0.024    3.317    1.162    8.307 0.602 0.177 0.188 2.633 0.097 0.081 5.256 0.333 0.024
205883   6 2929 0.890   74.4  10.801 10.998 0.084 0.073  235.015  206.564  137.311 3.716 0.859 1.050 6.758 0.061 0.131 7.752 0.012 0.026
205906   5 2930 0.699  131.8  10.579 10.912 0.019 0.022   34.059   27.628   78.791 0.954 0.012 0.016 4.375 0.216 0.442 7.534 0.078 0.157
206042   1 2932 0.614   56.4  10.950 11.359 0.043 0.054    3.629    2.566    5.259 0.978 0.189 0.130 4.258 0.284 0.386 6.618 0.029 0.065
206042 101 2933 0.614   70.2  10.950 11.305 0.072 0.074    5.537    3.876    5.176 0.598 0.039 0.140 3.493 0.142 0.064 6.360 0.009 0.092
206098   2 2935 0.673  134.0  10.700 10.976 0.069 0.052    3.081    1.674    3.930 0.640 0.234 0.140 3.462 0.343 0.097 6.235 0.011 0.109
206098 101 2936 0.674  129.9  10.700 10.984 0.055 0.057    1.649    0.823    3.186 0.545 0.068 0.054 3.013 0.057 0.169 6.096 0.021 0.237
206160   5 2937 0.678  222.5  11.391 11.489 0.006 0.023    2.723    1.221    4.845 0.599 0.015 0.169 2.718 0.169 0.151 5.407 0.304 0.142
206160   6 2938 0.678  226.6  11.391 11.629 0.076 0.000    4.510    2.348    4.964 0.379 0.002 0.097 2.336 0.154 0.168 4.354 0.909 0.048
206349   2 2941 0.604  136.6  10.889 10.872 0.073 0.076    3.044    2.567    3.015 0.432 0.044 0.033 4.292 0.210 0.609 7.055 0.008 0.177
206363   5 2942 0.926  141.7  10.954 11.197 0.075 0.070   10.939    7.016    7.970 0.820 0.121 0.077 3.554 0.162 0.146 6.436 0.016 0.339
206499   6 2944 0.730  168.5  10.506 10.849 0.053 0.044    0.885    0.543    2.353 0.968 0.149 0.080 4.337 0.217 0.103 6.179 0.025 0.008
206499 102 2945 0.730  163.2  10.506 11.190 0.034 0.020    1.816    1.026    4.582 0.794 0.096 0.006 4.249 0.495 0.120 6.133 0.010 0.007
206501   1 2946 0.926  193.8  11.160 11.586 0.016 0.037    0.820    0.379    3.855 0.233 0.019 0.048 1.893 0.005 0.139 4.267 0.224 0.024
206501 101 2947 0.926  181.1  11.160 11.506 0.018 0.020    0.751    0.342    5.396 0.527 0.026 0.118 2.240 0.111 0.069 4.320 0.230 0.025
206511   1 2948 0.902  253.2  11.310 11.646 0.028 0.035    0.385    0.309    2.359 0.492 0.080 0.104 2.137 0.012 0.030 4.050 0.201 0.079
206511 101 2949 0.903  260.0  11.310 11.621 0.019 0.020    0.214    0.122    2.483 0.348 0.031 0.037 1.914 0.054 0.008 3.497 0.349 0.091
206545   1 2950 0.729  186.9  11.403 11.706 0.047 0.029    0.479    0.333    2.052 0.263 0.010 0.057 1.940 0.125 0.163 3.832 0.361 0.014
206545 101 2951 0.728  213.2  11.403 11.703 0.019 0.025    0.134    0.122    1.989 0.422 0.057 0.084 2.131 0.080 0.050 3.843 0.267 0.049
206573   1 2955 0.702  241.3  11.493 11.733 0.014 0.019    0.172    0.120    1.569 0.565 0.395 0.138 2.357 0.712 0.072 4.150 0.074 0.007
206573 101 2956 0.702  230.1  11.493 11.725 0.029 0.022    1.158    0.712    3.164 0.338 0.029 0.078 2.113 0.100 0.131 3.964 0.322 0.004
206604 101 2957 0.724  130.0  10.715 11.130 0.084 0.049    2.846    1.626    4.716 0.481 0.018 0.180 2.820 0.094 0.197 5.670 0.221 0.078
206616   5 2958 0.728  177.6  10.984 11.255 0.045 0.052    0.495    0.354    2.190 0.722 0.196 0.171 2.982 0.032 0.427 5.317 0.077 0.144
206652 101 2959 0.692  147.6  10.490 10.859 0.049 0.028   14.085    8.240   11.731 1.259 0.279 0.026 5.478 0.333 0.072 7.445 0.025 0.094
206669   2 2960 0.671  201.5  11.206 11.455 0.024 0.042    0.147    0.124    2.521 0.459 0.006 0.126 2.222 0.242 0.113 3.983 0.693 0.001
206669 101 2961 0.672  197.2  11.206 11.485 0.017 0.021    0.097    0.075    1.607 0.385 0.014 0.080 2.208 0.134 0.059 4.068 0.314 0.091
206728   2 2962 0.900  153.5  10.277 10.153 0.100 0.000   25.117   12.852   46.303 1.926 0.416 0.573 6.209 0.057 0.356 7.642 0.011 0.057
206745 101 2963 0.728  161.7  11.182 11.462 0.025 0.027    0.353    0.221    3.146 0.337 0.021 0.121 2.463 0.120 0.267 5.115 0.180 0.076
206763   1 2964 0.688  166.9  10.809 11.230 0.059 0.162    8.907    7.583   12.577 1.145 0.154 0.054 4.420 0.128 0.093 6.718 0.030 0.080
206763 101 2965 0.688  157.5  10.809 11.169 0.070 0.069   18.922   14.469   10.695 0.867 0.030 0.109 4.623 0.353 1.164 7.354 0.033 0.256
206771   5 2966 0.630  173.5  10.346 10.549 0.040 0.038    0.291    0.242    0.860 0.465 0.009 0.042 2.406 0.188 0.008 4.352 0.692 0.051
206842 102 2967 0.726  181.8  10.516 10.841 0.018 0.025    0.020    0.020    1.354 0.405 0.002 0.164 2.339 0.182 0.012 4.514 0.607 0.616
206858   1 2968 0.725  164.1  10.519 10.841 0.018 0.037    0.123    0.103    1.468 0.518 0.042 0.069 3.735 0.199 0.614 6.078 0.021 0.020
206858 101 2969 0.726  155.7  10.519 10.898 0.014 0.042    0.085    0.083    1.764 0.507 0.036 0.030 3.355 0.304 0.242 5.973 0.068 0.099
206894   1 2970 0.914  107.3  10.906 11.266 0.065 0.065   19.115   10.906   45.435 0.537 0.048 0.144 3.632 0.041 0.080 6.882 0.264 0.140
206929   6 2972 0.695  124.0  11.062 11.164 0.049 0.045    4.943    2.136   20.927 0.549 0.015 0.201 3.141 0.139 0.372 6.181 0.294 0.436
206929 102 2973 0.695  117.3  11.062 11.535 0.049 0.052    9.909    6.791    7.467 0.685 0.101 0.093 3.060 0.028 0.113 6.023 0.062 0.061
207034 101 2974 0.689   93.7  10.025 11.001 0.226 0.112   34.384   27.823   25.204 1.977 0.666 0.125 6.763 0.830 0.233 7.736 0.051 0.050
207078   6 2975 0.704  105.1  10.691 11.004 0.029 0.026   17.566    7.836   31.974 0.830 0.076 0.256 4.724 0.140 0.146 7.254 0.087 0.102
207081   2 2976 0.680  199.5  11.357 11.626 0.029 0.044    2.016    0.962    4.075 0.488 0.024 0.089 2.325 0.113 0.052 4.158 0.219 0.020
207155   5 2978 0.943  159.3  10.859 11.070 0.111 0.036    2.115    1.366   10.272 0.751 0.109 0.031 3.355 0.268 0.449 5.089 0.330 0.050
207182   1 2980 0.702  151.8  10.855 11.043 0.022 0.033    1.882    0.654    5.709 0.493 0.113 0.214 2.770 0.229 0.225 6.004 0.112 0.010
207245 102 2981 0.732  102.1  10.686 10.914 0.050 0.053    4.595    3.564    3.581 0.608 0.094 0.138 3.532 0.063 0.015 6.420 0.054 0.333
207269   2 2982 0.605  170.9  11.082 10.960 0.040 0.194    3.371    1.242    4.469 0.510 0.003 0.155 3.318 0.086 0.190 6.467 0.092 0.095
207269 101 2983 0.605  180.5  11.082 11.268 0.031 0.046    5.195    2.918    4.340 0.559 0.048 0.215 3.581 0.050 0.361 6.387 0.012 0.058
207327   1 2984 0.749  178.3  10.579 10.580 0.046 0.000    3.512    1.913    5.387 0.843 0.174 0.290 4.287 0.329 0.351 6.884 0.044 0.334
207332   1 2985 0.690  162.0  10.857 11.056 0.029 0.038    4.988    4.036    3.776 0.642 0.172 0.014 2.786 0.040 0.037 6.202 0.058 0.154
207356   2 2986 0.800  192.3  10.868 11.229 0.075 0.064    8.373    6.131    3.520 0.745 0.084 0.151 3.670 0.062 0.303 6.279 0.011 0.462
207356 101 2987 0.800  179.5  10.868 11.010 0.049 0.045    3.058    1.555    6.335 0.953 0.129 0.073 4.117 0.206 0.198 6.061 0.133 0.024
207397   6 2990 0.738  249.4  11.152 11.565 0.023 0.032    0.412    0.307    1.731 0.063 0.024 0.001 0.294 0.118 0.003 0.526 3.153 0.006
207412   5 2992 0.941  123.0  10.962 11.827 0.000 0.000   98.358   82.897  152.816 1.130 0.059 0.095 5.047 0.731 0.800 7.485 0.079 0.082
207716   1 2997 0.702  242.0  11.486 11.757 0.013 0.052    3.245    2.048    3.205 0.674 0.055 0.158 2.831 0.063 0.120 5.472 0.113 0.051
207716 101 2998 0.702  253.3  11.486 11.595 0.001 0.173    1.935    0.913    3.088 0.614 0.074 0.139 2.998 0.022 0.303 5.549 0.061 0.120
207735   6 2999 0.734  292.8  11.724 11.917 0.034 0.040    0.656    0.537    2.541 0.518 0.082 0.087 2.315 0.041 0.050 4.110 0.425 0.004
207773   2 3001 0.112    0.2   9.083  9.659 0.040 0.015    0.294    0.198    0.455 0.811 0.153 0.005 4.261 0.136 0.109 7.685 0.007 0.067
207822   5 3003 0.667  160.7  11.169 11.054 0.111 0.027    2.298    1.295    3.745 0.842 0.202 0.240 3.705 0.068 0.295 6.471 0.088 0.013
207825   1 3004 0.696  231.5  11.351 11.653 0.014 0.018    0.052    0.045    1.560 0.611 0.015 0.191 2.540 0.093 0.055 4.785 0.314 0.226
207825 101 3005 0.697  225.8  11.351 11.609 0.013 0.015    0.176    0.148    2.512 0.740 0.088 0.168 2.788 0.016 0.102 5.241 0.113 0.018
207914 102 3006 0.736  134.2  10.473 10.800 0.027 0.036    0.023    0.023    1.833 0.424 0.020 0.214 2.149 0.211 0.211 3.876 0.765 0.477
207948 102 3007 0.667  150.1  10.567 10.720 0.065 0.066    3.058    2.227    2.717 0.896 0.099 0.110 3.906 0.042 0.361 6.692 0.063 0.287
207953   1 3008 0.657   72.3  10.620 10.779 0.036 0.042    1.755    0.908    4.305 0.876 0.071 0.142 4.451 0.435 0.122 6.594 0.009 0.006
208003   6 3009 0.797  138.7  10.922 11.166 0.075 0.070   12.096    8.353   10.245 0.994 0.124 0.029 4.401 0.220 0.223 6.796 0.029 0.239
208012   5 3010 0.747  196.2  10.967 11.266 0.045 0.044    3.258    1.445    5.519 0.394 0.011 0.098 3.081 0.060 0.046 5.627 0.055 0.036
208074   1 3012 0.911  156.5  10.715 10.933 0.040 0.055    7.807    5.017   20.513 0.801 0.051 0.131 3.582 0.155 0.013 6.727 0.166 0.314
208074 101 3013 0.912  168.2  10.715 10.954 0.072 0.071   12.135    7.529   23.303 0.755 0.025 0.186 3.931 0.263 0.183 6.921 0.266 0.221
208114   2 3014 0.677  164.4  10.929 10.981 0.072 0.078    2.576    1.322    2.749 0.678 0.060 0.170 3.068 0.056 0.302 6.055 0.098 0.165
208171   5 3016 1.028  112.0  10.430 10.706 0.054 0.066   15.497    8.233   12.722 1.463 0.250 0.257 5.211 0.290 0.265 7.395 0.048 0.093
208172 102 3017 0.733  247.9  10.652 10.880 0.037 0.081    0.535    0.245    2.377 0.339 0.007 0.100 2.115 0.229 0.098 3.963 1.030 0.228
208364   2 3020 0.668  154.1  10.607 11.353 0.063 0.192    0.604    0.384    1.720 0.756 0.075 0.015 2.529 0.009 0.047 4.301 0.057 0.078
208396   1 3021 0.892  115.1  10.884 11.260 0.036 0.048   34.079   22.118   17.607 0.901 0.131 0.046 4.103 0.191 0.418 7.144 0.111 0.236
208396   5 3022 0.893  116.7  10.884 11.488 0.057 0.049   26.811   15.466   30.328 0.572 0.019 0.146 3.344 0.233 0.269 6.865 0.186 0.097
208475   6 3023 0.890  250.9  11.140 11.404 0.023 0.035    2.975    1.335    8.093 0.659 0.136 0.182 2.736 0.119 0.195 5.009 0.015 0.155
208622   1 3026 0.648  198.3  10.355 10.658 0.027 0.029    0.018    0.013    0.642 0.335 0.009 0.137 2.234 0.222 0.269 4.257 0.855 0.590
208640   1 3029 0.702  129.6  10.867 11.041 0.031 0.035    3.086    1.335   10.698 0.373 0.083 0.123 2.742 0.180 0.088 5.744 0.308 0.194
208732 102 3030 0.735  104.5  10.222 10.453 0.034 0.036    0.064    0.035    1.066 0.595 0.065 0.258 2.787 0.018 0.153 5.317 0.242 0.246
208756   5 3031 0.747  166.9  10.998 11.279 0.094 0.093    3.861    1.911    8.303 0.620 0.069 0.166 3.279 0.178 0.031 5.723 0.189 0.016
208797   2 3032 0.697  197.0  11.188 11.197 0.093 0.087    1.399    1.054    1.469 0.695 0.152 0.052 2.738 0.027 0.064 5.323 0.118 0.074
208797 101 3033 0.697  168.0  11.188 11.133 0.063 0.071    0.491    0.307    1.462 0.264 0.030 0.048 2.336 0.051 0.198 5.168 0.136 0.067
208824   6 3034 0.731  151.9  11.015 11.254 0.031 0.033    2.801    1.331    4.799 0.821 0.136 0.191 3.449 0.254 0.285 5.971 0.027 0.084
208828   5 3035 0.697  169.3  10.527 10.425 0.077 0.072    2.502    1.617    1.932 0.792 0.057 0.153 4.184 0.113 0.700 6.967 0.010 0.168
208838   1 3036 0.679  162.3  10.836 10.931 0.031 0.038    2.092    1.229    5.451 0.884 0.170 0.096 3.408 0.256 0.264 6.126 0.034 0.020
208838 101 3037 0.679  148.4  10.836 10.943 0.030 0.026    1.425    0.620    3.469 0.682 0.017 0.291 4.169 0.349 0.341 6.242 0.046 0.178
208862 102 3039 0.751  115.1  10.634 10.759 0.094 0.083   18.995   10.017   26.751 1.201 0.174 0.120 5.160 0.230 0.080 7.502 0.010 0.038
209013   1 3042 0.268    0.2  10.134 10.406 0.045 0.035    1.114    0.645    0.666 0.204 0.012 0.063 1.895 0.207 1.209 6.515 0.304 0.436
209031   2 3043 0.778  136.0  10.906 11.722 0.016 0.025   19.271   16.637   13.595 0.651 0.171 0.014 3.460 0.010 0.358 6.106 0.029 0.132
209040   6 3044 0.730  220.0  11.195 11.731 0.000 0.000    0.088    0.085    1.777 0.120 0.001 0.015 0.841 0.081 0.320 3.756 0.679 0.059
209157   1 3045 0.914   44.9  10.883 10.906 0.079 0.067    7.573    5.063    9.119 0.722 0.051 0.100 3.592 0.120 0.154 6.859 0.169 0.145
209290   2 3048 0.775   94.7  10.803 11.053 0.015 0.017    2.245    0.759    7.111 0.389 0.041 0.173 2.728 0.327 0.150 5.665 0.371 0.213
209290 101 3049 0.776  107.7  10.803 11.092 0.032 0.035    8.653    5.608   31.422 0.619 0.225 0.126 3.300 0.139 0.097 6.314 0.284 0.287
209322   6 3050 0.738  193.1  10.869 11.242 0.016 0.021    0.140    0.118    2.015 0.383 0.014 0.087 2.159 0.181 0.021 3.963 0.681 0.215
209367   1 3052 0.608  242.6  10.786 11.281 0.000 0.000   15.680   12.982   12.993 0.702 0.074 0.017 3.146 0.058 0.056 6.526 0.012 0.022
209377   5 3053 0.747  211.1  11.200 11.452 0.023 0.026    6.283    3.041    9.440 0.964 0.126 0.064 4.439 0.371 0.247 6.249 0.011 0.034
209451   2 3054 0.698   67.1  10.403 10.899 0.047 0.064    4.691    3.684    2.954 0.773 0.058 0.020 3.910 0.101 0.354 6.700 0.071 0.387
209466   5 3055 0.726  198.0  10.842 11.148 0.029 0.030    0.066    0.062    3.213 0.532 0.060 0.152 2.643 0.050 0.195 5.035 0.214 0.235
209487   1 3056 0.656   94.4  10.448 10.800 0.098 0.047    3.016    1.799    2.711 1.070 0.251 0.293 4.783 0.502 0.463 6.944 0.061 0.317
209607   1 3057 0.703  208.3  11.114 11.196 0.013 0.027    1.642    0.765    5.183 0.497 0.067 0.137 2.885 0.081 0.179 5.444 0.138 0.114
209623   5 3058 0.697  115.4  10.585 10.730 0.043 0.046    5.370    2.697    8.328 0.814 0.040 0.232 3.996 0.021 0.544 6.968 0.042 0.154
209642 102 3059 0.698  169.6  10.381 10.866 0.045 0.047    0.941    0.586    3.261 0.518 0.068 0.138 2.844 0.086 0.024 5.667 0.219 0.119
209724   1 3060 0.732   54.6  10.285 10.333 0.074 0.062    3.494    2.768    2.444 1.093 0.100 0.040 4.901 0.121 0.658 7.315 0.001 0.212
209736   1 3061 0.519  117.9  10.405 10.527 0.053 0.039    0.443    0.205    0.952 0.745 0.146 0.153 3.049 0.069 0.071 5.883 0.408 0.002
209736 101 3062 0.519  130.0  10.405 10.528 0.048 0.046    0.556    0.376    0.566 0.738 0.105 0.065 3.382 0.025 0.154 6.547 0.118 0.207
209793   2 3064 0.870  189.1  10.823 10.858 0.053 0.059    4.873    3.664    3.736 0.732 0.074 0.095 3.736 0.062 0.051 6.629 0.089 0.271
209821   6 3065 0.725  256.5  11.443 11.712 0.018 0.023    0.072    0.067    2.101 0.467 0.064 0.131 2.410 0.020 0.047 4.607 0.246 0.206
209933   6 3067 0.728  124.5  10.789 11.151 0.018 0.016    0.013    0.013    1.076 0.491 0.087 0.196 2.569 0.034 0.019 4.967 0.114 0.228
209935 101 3068 0.653  106.0  10.311 10.608 0.036 0.032    0.046    0.045    1.741 0.729 0.080 0.294 3.420 0.037 0.016 6.325 0.013 0.148
210003   1 3069 0.739  106.0  10.770 11.091 0.057 0.037    3.369    2.191    8.914 0.684 0.027 0.025 3.391 0.181 0.159 5.666 0.084 0.036
210003 101 3070 0.739  119.3  10.770 11.323 0.083 0.000    5.676    3.176    8.056 0.345 0.036 0.085 2.557 0.078 0.212 5.347 0.214 0.099
210031   5 3071 0.679  228.7  11.200 11.348 0.023 0.022    2.229    1.419    3.734 0.587 0.128 0.132 2.757 0.157 0.096 5.347 0.117 0.008
210136   2 3073 0.914  138.7  11.146 11.440 0.080 0.066   23.580   17.495   16.686 0.848 0.049 0.011 3.777 0.017 0.059 6.902 0.073 0.175
210210   1 3074 0.654  256.9  11.229 11.741 0.065 0.017    0.327    0.229    1.239 0.464 0.047 0.054 2.524 0.034 0.079 4.880 0.277 0.422
210237 102 3075 0.679  130.7  10.466 10.782 0.030 0.033    0.045    0.045    1.508 0.424 0.049 0.094 2.962 0.173 0.076 5.681 0.061 0.235
210333   2 3076 0.677  181.4  10.825 10.978 0.061 0.050    0.275    0.204    0.623 0.343 0.023 0.059 2.301 0.123 0.093 4.382 0.783 0.038
210349   5 3077 1.022  112.6  10.848 11.010 0.077 0.075   13.914   10.650   16.159 0.812 0.128 0.011 3.725 0.153 0.199 7.052 0.116 0.144
210358   2 3078 0.604  162.6  11.024 11.232 0.022 0.028    2.627    1.366    3.223 0.751 0.002 0.201 3.110 0.170 0.379 6.254 0.212 0.485
210392   1 3079 0.678  168.0  11.138 11.844 0.000 0.000    8.338    6.442   10.016 0.520 0.068 0.098 2.710 0.022 0.125 5.558 0.005 0.135
210430 101 3081 0.751  162.1  10.467 10.698 0.068 0.057    5.324    4.112    3.690 0.695 0.117 0.089 3.605 0.008 0.183 6.980 0.037 0.288
210462   5 3083 0.731  119.7  10.303 10.704 0.154 0.085    2.948    1.772    4.614 0.782 0.061 0.268 4.036 0.167 0.037 6.644 0.209 0.195
210541   1 3084 0.715  147.5  11.104 11.295 0.000 0.048    5.307    3.370   18.061 0.867 0.093 0.262 4.655 0.090 0.128 6.708 0.012 0.118
210564   6 3085 0.729  259.9  11.512 11.790 0.016 0.024    1.136    0.612    1.759 0.279 0.027 0.050 1.994 0.018 0.131 3.894 0.183 0.020
210716   2 3087 0.695  183.7  11.140 11.487 0.032 0.027    0.980    0.365    2.782 0.381 0.007 0.086 2.303 0.173 0.084 4.277 0.716 0.175
210736   1 3089 0.662  174.1  11.009 11.180 0.059 0.056    3.247    2.463    2.738 0.556 0.085 0.060 2.784 0.021 0.042 5.626 0.102 0.019
210739   5 3090 0.733  181.2  10.946 11.064 0.103 0.057    1.018    0.511    2.373 0.243 0.019 0.100 2.348 0.096 0.708 5.470 0.068 0.307
210824   5 3093 0.731  235.8  11.141 11.726 0.039 0.048    6.298    3.834   10.369 0.386 0.043 0.059 2.833 0.116 0.055 5.488 0.115 0.050
210824   6 3094 0.731  237.4  11.141 11.521 0.061 0.053    1.305    0.748    2.359 0.319 0.025 0.103 2.416 0.016 0.013 5.018 0.100 0.249
210892   6 3095 0.692  184.1  11.040 11.156 0.044 0.044    3.294    1.507    7.076 0.457 0.004 0.152 2.962 0.100 0.065 5.680 0.243 0.011
210940   2 3096 0.694  163.0  10.971 11.208 0.047 0.057    0.886    0.353    1.888 0.486 0.038 0.084 2.602 0.080 0.130 5.120 0.243 0.163
210980   1 3097 0.898  192.0  10.379 10.650 0.031 0.038    0.658    0.252    2.335 0.508 0.035 0.111 2.485 0.218 0.196 4.929 0.481 0.150
210980 101 3098 0.897  174.6  10.379 10.613 0.043 0.059    0.871    0.516    4.233 0.663 0.049 0.125 2.897 0.016 0.128 5.149 0.512 0.075
211030 102 3099 0.728  130.8  10.339 10.644 0.045 0.043    0.067    0.044    1.374 0.446 0.045 0.018 2.734 0.166 0.636 5.198 0.019 0.234
211101   6 3100 0.729  111.6  10.795 11.174 0.052 0.060    4.063    2.789    2.861 0.715 0.129 0.118 3.170 0.056 0.244 5.983 0.082 0.170
211117 102 3101 0.668   87.8  10.162 10.412 0.047 0.053    0.076    0.058    0.888 0.931 0.126 0.062 3.720 0.275 0.181 5.891 0.002 0.009
211263   1 3103 0.693  127.7  10.823 11.020 0.035 0.042    0.925    0.381    3.199 0.848 0.126 0.107 3.671 0.266 0.137 5.849 0.034 0.002
211286 101 3105 0.704  164.5  10.774 11.030 0.023 0.024    0.040    0.039    2.314 0.483 0.004 0.142 3.006 0.050 0.089 5.463 0.059 0.108
211303 101 3106 0.889  106.8  10.367 10.687 0.068 0.054    6.031    2.595   13.449 1.281 0.344 0.455 4.708 0.198 0.458 6.935 0.197 0.189
211337 102 3107 0.733  235.7  10.430 10.757 0.022 0.024    0.024    0.019    0.772 0.561 0.065 0.235 2.445 0.026 0.182 4.606 0.281 0.615
211347   5 3108 0.697  183.3  11.109 11.387 0.017 0.020    0.134    0.105    1.597 0.432 0.001 0.027 2.371 0.059 0.032 4.406 0.334 0.067
211387   2 3109 0.898  154.7  10.583 10.951 0.045 0.062    7.238    4.147    8.508 0.772 0.026 0.067 3.385 0.215 0.204 6.771 0.215 0.010
211401   6 3110 0.728  251.7  11.568 11.862 0.015 0.016    0.139    0.132    2.527 0.418 0.032 0.039 2.618 0.031 0.508 5.112 0.106 0.289
211409   1 3111 0.714  249.9  11.077 11.444 0.016 0.026    0.089    0.067    0.959 0.343 0.004 0.127 2.128 0.087 0.218 3.988 0.199 0.151
211409 101 3112 0.714  211.3  11.077 11.386 0.016 0.017    0.351    0.224    1.900 0.582 0.125 0.196 2.420 0.025 0.109 4.337 0.246 0.691
211564   1 3113 0.667  119.3  10.617 10.794 0.000 0.001    1.556    0.956    6.590 0.792 0.091 0.114 3.445 0.029 0.304 5.999 0.068 0.052
211564 101 3114 0.667  104.3  10.617 10.863 0.027 0.039    0.614    0.142    4.085 0.401 0.006 0.218 2.433 0.215 0.490 4.884 0.935 0.570
211716   1 3118 0.808  190.6  10.819 10.813 0.026 0.028    1.296    0.627    8.039 0.513 0.037 0.226 2.710 0.284 0.097 5.456 0.511 0.376
211716   2 3119 0.808  182.8  10.819 10.999 0.053 0.046    2.944    1.566    2.485 0.651 0.142 0.088 3.498 0.198 0.235 5.880 0.002 0.009
211716 101 3120 0.809  194.7  10.819 11.549 0.100 0.117    9.011    7.027   11.120 0.452 0.051 0.041 2.803 0.032 0.086 5.876 0.160 0.045
211736   6 3121 0.729  220.7  11.149 11.500 0.035 0.043    0.239    0.178    2.116 0.319 0.010 0.060 2.091 0.158 0.048 3.972 0.551 0.145
211767   5 3122 0.668  237.3  11.329 11.626 0.030 0.027    0.123    0.118    2.270 0.191 0.005 0.023 1.711 0.141 0.168 3.994 0.331 0.002
211829   5 3123 0.678  194.5  11.035 11.151 0.073 0.068    1.648    0.770    2.358 0.444 0.053 0.126 2.777 0.039 0.188 5.635 0.164 0.051
211926   2 3126 0.739  145.7  10.724 11.095 0.062 0.055   12.591    7.910   11.276 1.106 0.207 0.085 4.509 0.169 0.417 7.037 0.060 0.333
212116   9 3128 0.704  148.8  10.986 11.280 0.031 0.097   11.980    4.713   23.710 1.001 0.077 0.090 3.709 0.041 0.051 6.523 0.207 0.147
212129   9 3129 0.648  265.3  10.292  9.365 0.095 0.091    0.886    0.387    0.575 3.475 2.427 1.565 7.101 1.765 0.146 7.664 0.249 0.084
212129  10 3130 0.648   74.7  10.292 10.376 0.069 0.036    3.713    2.520    4.722 1.229 0.112 0.079 4.912 0.119 0.171 7.472 0.057 0.085
212252 102 3131 0.732  110.7  10.584 10.885 0.026 0.035    0.061    0.050    1.489 0.389 0.025 0.103 2.626 0.132 0.351 5.163 0.032 0.284
212368  11 3133 0.887   78.2  10.490 11.065 0.109 0.054   18.474   13.731   28.719 0.849 0.006 0.062 4.260 0.009 0.116 7.167 0.071 0.171
212372  13 3134 1.008  225.4  11.030 11.316 0.035 0.040    0.195    0.134    4.203 0.452 0.054 0.134 2.221 0.005 0.103 4.220 0.124 0.122
212391   9 3135 0.726  222.1  11.119 11.386 0.020 0.021    0.046    0.046    1.552 0.449 0.030 0.135 2.462 0.025 0.057 4.810 0.158 0.329
212391 102 3136 0.726  231.3  11.119 11.435 0.021 0.010    0.066    0.066    2.593 0.253 0.089 0.054 2.205 0.346 0.134 4.780 0.258 0.051
212399  10 3137 0.616   78.1  10.174 10.445 0.026 0.050    2.868    1.288    4.711 0.949 0.109 0.179 3.646 0.096 0.323 7.227 0.048 0.078
212453   9 3138 1.000  285.3  11.254 11.531 0.030 0.031    1.493    0.855    6.187 0.497 0.088 0.058 1.947 0.030 0.040 3.591 0.425 0.077
212513 102 3140 0.724   86.3   9.926 11.424 0.122 0.090   72.455   68.273  134.964 1.261 0.116 0.055 5.373 0.786 0.332 7.654 0.082 0.049
212566   9 3141 0.613  109.6  10.458 11.271 0.051 0.030   11.031    9.377   12.778 0.627 0.036 0.132 3.898 0.141 0.292 7.272 0.038 0.108
212637  13 3142 0.731  179.5  11.156 11.050 0.274 0.100    4.780    3.727    8.396 0.907 0.087 0.033 3.838 0.054 0.021 6.676 0.235 0.155
212718   9 3143 0.890  194.0  11.238 11.455 0.024 0.021    1.980    1.105    5.442 0.434 0.047 0.058 2.875 0.116 0.857 4.795 0.073 0.101
212718  11 3144 0.890  235.1  11.238 11.647 0.035 0.084    0.495    0.463    1.994 0.066 0.006 0.001 0.309 0.031 0.006 2.803 0.536 0.101
212724  10 3145 0.888  288.1  11.285 11.398 0.035 0.029    3.758    1.467    9.886 0.467 0.007 0.118 2.202 0.208 0.151 4.535 0.568 0.307
212849   9 3146 0.721   65.4  10.331 11.456 0.040 0.044   15.090   12.401   14.900 0.477 0.089 0.064 3.384 0.027 0.176 6.858 0.119 0.172
212849 102 3147 0.721   67.2  10.331 10.729 0.068 0.059    9.700    6.473   10.709 1.262 0.292 0.150 5.302 0.627 0.669 7.359 0.058 0.226
212943  13 3148 0.727  133.4  10.683 10.986 0.021 0.021    0.296    0.210    4.479 0.362 0.077 0.107 2.321 0.251 0.086 4.680 0.598 0.672
213004  11 3150 0.746  236.8  10.991 11.624 0.006 0.185    0.131    0.126    1.327 0.315 0.010 0.036 1.977 0.118 0.051 3.722 0.292 0.004
213036   9 3151 0.611   93.5  10.665 11.626 0.049 0.002   45.392   39.700  151.962 0.689 0.098 0.179 3.715 0.120 0.035 7.247 0.446 0.314
213051  10 3152 0.755  118.3  10.097 11.456 0.000 0.011 1628.162 1623.999 2710.425 6.863 0.021 0.028 7.368 0.012 0.016 7.874 0.002 0.003
213107   9 3153 0.850   88.9  10.593 10.881 0.033 0.064   39.021   33.811   35.442 1.373 0.219 0.229 5.328 0.216 1.061 7.576 0.023 0.102
213141  11 3155 0.752  152.2  10.892 11.166 0.028 0.035    0.332    0.192    2.489 0.618 0.016 0.277 2.622 0.020 0.000 4.987 0.134 0.212
213198   9 3158 0.780  167.9  10.749 10.676 0.039 0.046    8.414    4.361   11.172 1.329 0.367 0.316 5.562 0.873 0.005 7.232 0.060 0.072
213357   9 3159 0.954  102.8  10.915 11.501 0.135 0.133   37.207   30.654   36.492 0.874 0.032 0.023 3.939 0.070 0.113 6.992 0.090 0.149
213449  13 3160 0.730  211.9  11.603 11.908 0.028 0.034    0.257    0.247    3.831 0.588 0.089 0.063 2.561 0.031 0.020 4.861 0.183 0.088
213551 102 3162 0.733  113.4  10.469 10.807 0.044 0.055    0.145    0.118    1.468 0.436 0.011 0.125 2.626 0.062 0.078 5.268 0.147 0.137
213568  11 3163 0.698  183.5  10.770 11.100 0.019 0.023    0.057    0.055    1.408 0.408 0.030 0.120 2.307 0.162 0.034 4.233 0.646 0.716
213587   9 3164 0.890  272.2  11.380 11.679 0.025 0.027    0.163    0.127    2.921 0.538 0.089 0.157 2.463 0.056 0.276 4.645 0.028 0.219
213599  11 3165 0.736  149.4  10.848 11.230 0.040 0.054    0.438    0.226    1.528 0.306 0.024 0.066 2.215 0.136 0.004 4.535 0.396 0.414
213744  11 3167 0.746  158.8  10.907 11.184 0.455 0.147    1.323    0.957    3.003 0.616 0.013 0.130 3.122 0.361 0.366 5.508 0.045 0.110
213766   9 3168 0.698  119.4  10.690 10.903 0.037 0.033    2.844    1.496    2.769 0.763 0.063 0.261 3.450 0.018 0.097 6.439 0.070 0.154
213766 102 3169 0.698  133.1  10.690 11.027 0.051 0.066   10.307    7.396    8.513 0.974 0.142 0.076 4.281 0.129 0.192 6.865 0.117 0.336
213772  10 3170 0.700  269.8  11.397 11.652 0.003 0.010    0.424    0.258    2.878 0.407 0.011 0.077 2.308 0.114 0.027 4.237 0.610 0.268
213777  13 3171 0.695  353.2  10.589 10.704 0.132 0.107    3.857    3.191    6.347 0.839 0.037 0.046 3.650 0.048 0.027 7.112 0.201 0.184
213848   9 3172 0.706  337.2  10.858 11.186 0.026 0.032    0.038    0.036    1.292 0.553 0.078 0.149 2.351 0.177 0.005 4.150 0.930 0.327
213986  11 3174 0.701  112.2  10.425 11.106 0.000 0.000    0.145    0.140    2.676 1.114 0.092 0.000 4.568 0.073 0.066 6.496 0.017 0.027
213986 102 3175 0.701  109.6  10.425 10.681 0.000 0.000    0.618    0.458    2.675 0.894 0.043 0.117 4.303 0.062 0.291 6.540 0.022 0.056
214034  10 3176 0.704   81.3  10.462 10.875 0.050 0.048    4.637    2.034    9.149 0.940 0.139 0.191 4.368 0.324 0.182 6.781 0.024 0.027
214049   9 3177 0.728   83.7  10.767 11.013 0.035 0.035    1.181    0.386    4.025 0.474 0.048 0.171 2.652 0.285 0.074 5.474 0.439 0.055
214049 102 3178 0.729   91.0  10.767 11.080 0.068 0.060    3.600    2.095    4.897 0.677 0.083 0.186 3.121 0.078 0.151 6.037 0.159 0.071
214145 102 3179 0.726  159.9  10.361 10.691 0.025 0.030    0.060    0.043    1.170 0.415 0.001 0.140 2.210 0.209 0.063 4.016 0.908 0.398
214220  13 3180 0.696  133.2  11.200 11.366 0.025 0.018   10.230    7.407   32.032 0.618 0.149 0.076 2.811 0.111 0.166 5.979 1.074 0.081
214235 102 3181 0.661   82.9  10.277 10.501 0.083 0.090    0.099    0.069    0.483 0.776 0.138 0.148 3.515 0.030 0.086 6.056 0.155 0.109
214296  11 3182 0.680  225.2  11.589 11.789 0.048 0.059    0.768    0.628    2.042 0.585 0.046 0.093 3.066 0.086 0.231 5.583 0.080 0.094
214324   9 3183 0.655  213.7  10.977 11.354 0.049 0.049    0.277    0.178    1.253 0.086 0.006 0.014 0.411 0.029 0.071 4.972 0.141 1.450
214430  11 3186 0.891  255.6  11.225 11.476 0.024 0.025    0.237    0.165    3.464 0.596 0.151 0.151 2.641 0.103 0.471 4.622 0.062 0.138
214444  10 3187 0.920  164.3  11.078 11.419 0.048 0.023    8.847    4.939   16.480 0.676 0.038 0.133 2.868 0.037 0.098 5.551 0.504 0.060
214446  13 3188 0.736  158.1  11.247 11.456 0.041 0.044    3.039    1.378    4.955 0.581 0.070 0.085 2.799 0.036 0.038 5.495 0.226 0.024
214653   9 3191 0.674   93.8  10.013 10.437 0.077 0.053    4.544    2.912    6.120 1.123 0.269 0.075 4.979 0.644 0.556 7.394 0.135 0.208
214754 102 3192 0.891  141.4  11.067 11.374 0.069 0.056   25.496   19.648   33.256 0.859 0.167 0.046 3.860 0.020 0.587 6.815 0.150 0.330
214761  10 3193 0.654  127.8  10.464 10.605 0.035 0.151    3.919    2.413    3.850 1.001 0.121 0.163 4.092 0.155 0.016 6.879 0.021 0.256
214899   9 3197 0.675  172.3  10.607 11.739 0.075 0.064    0.696    0.635    0.952 0.069 0.006 0.002 0.328 0.029 0.012 2.065 0.884 0.828
214915   9 3198 0.609   54.3  10.568 11.090 0.100 0.063    1.192    0.640    5.888 0.820 0.119 0.216 3.930 0.272 0.007 6.336 0.106 0.015
214915  10 3199 0.608   61.3  10.568 11.406 0.035 0.041    9.637    7.961   10.988 0.999 0.125 0.045 4.341 0.093 0.336 6.980 0.034 0.128
214932  11 3200 1.022  136.7  11.248 11.412 0.054 0.047   54.639   22.107   75.496 1.093 0.006 0.240 4.668 0.293 0.381 7.300 0.097 0.062
215013  10 3202 0.997  199.8  11.496 11.687 0.029 0.035    6.616    3.048   11.185 0.544 0.080 0.033 2.595 0.001 0.001 4.675 0.230 0.090
215014  11 3203 0.676  166.3  11.289 11.221 0.081 0.070    3.854    3.260    3.560 0.412 0.069 0.020 2.847 0.017 0.032 5.810 0.038 0.115
215058   9 3205 0.604  114.0  10.476 10.723 0.037 0.053    1.645    0.898    1.936 0.831 0.071 0.120 3.910 0.269 0.960 6.718 0.031 0.232
215122  13 3206 0.727  172.5  11.060 11.357 0.029 0.029    0.653    0.425    4.306 0.610 0.090 0.050 2.484 0.114 0.004 4.715 0.559 0.100
215173   9 3207 0.716  107.2   9.968 11.507 0.069 0.040  136.605  131.399   98.022 1.452 0.142 0.078 5.190 0.199 0.165 7.629 0.004 0.042
215209  13 3208 0.729  205.5  11.085 11.287 0.033 0.044    0.198    0.173    2.778 0.738 0.068 0.051 2.624 0.067 0.035 4.859 0.266 0.123
215290  10 3209 0.891  196.1  10.932 11.234 0.023 0.034    0.349    0.224    2.744 0.343 0.084 0.021 1.858 0.004 0.007 3.388 0.223 0.024
215424   9 3210 0.887  271.0  11.355 11.685 0.022 0.019    0.111    0.103    4.264 0.466 0.087 0.060 1.955 0.124 0.005 3.443 0.673 0.069
215449  13 3211 0.696  225.3  11.152 11.429 0.029 0.038    0.240    0.204    2.371 0.327 0.014 0.104 2.056 0.083 0.228 3.872 0.228 0.019
215498   9 3212 0.851  145.8  10.634 10.996 0.033 0.047    1.263    0.713    3.701 0.514 0.219 0.116 2.424 0.100 0.014 4.807 0.232 0.025
215519  10 3213 0.614  182.2  10.400 10.643 0.026 0.043    0.008    0.008    0.446 0.396 0.026 0.194 2.259 0.113 0.480 4.162 0.305 0.066
215537  11 3214 0.668  171.2  11.323 11.474 0.168 0.100    2.237    1.677    3.737 0.646 0.013 0.030 3.716 0.091 0.320 6.534 0.016 0.086
215585  11 3215 0.748  289.7  11.454 11.706 0.016 0.023    0.166    0.161    3.585 0.565 0.076 0.124 2.404 0.048 0.032 4.479 0.318 0.117
215651   9 3217 0.699  201.6  11.042 11.277 0.042 0.045    0.638    0.360    1.513 0.313 0.021 0.094 2.450 0.017 0.031 5.149 0.168 0.238
215711  11 3218 0.665  158.6  10.559 11.273 0.080 0.090    0.359    0.252    1.762 0.486 0.028 0.020 2.471 0.116 0.048 4.544 0.601 0.158
215825   9 3219 0.754  185.9  10.567 10.780 0.032 0.045    0.245    0.161    2.080 1.040 0.126 0.107 4.642 0.413 0.142 6.448 0.026 0.000
215835  10 3220 0.675  230.4  11.083 11.321 0.027 0.042    2.393    1.550    3.743 0.340 0.037 0.070 2.191 0.088 0.133 4.139 0.539 0.026
215951  13 3221 0.666  157.3  11.220 11.515 0.019 0.028    0.252    0.220    2.156 0.400 0.039 0.033 2.447 0.029 0.007 4.812 0.078 0.210
215992  11 3222 0.668  100.6  10.516 10.678 0.038 0.031    6.343    3.857    8.817 1.178 0.134 0.038 4.546 0.014 0.585 7.252 0.009 0.200
216017  10 3224 0.999  261.8  11.366 11.683 0.019 0.030    0.967    0.308    4.040 0.051 0.008 0.001 0.235 0.038 0.005 0.420 2.178 0.009
216033  13 3225 0.888  218.4  11.017 11.003 0.045 0.065    0.431    0.198    3.386 0.507 0.077 0.153 2.506 0.038 0.022 4.839 0.206 0.085
216176   9 3227 0.860  153.8  11.046 11.536 0.016 0.026   34.136   20.745   36.769 0.927 0.015 0.136 3.943 0.204 0.096 6.992 0.080 0.216
216288   9 3229 0.851  175.4  11.053 11.180 0.043 0.048    9.142    4.971   13.739 0.871 0.052 0.137 4.363 0.103 0.372 6.579 0.273 0.082
216296  10 3230 0.998  107.9  10.991 11.293 0.105 0.142    9.968    6.072   19.137 0.672 0.064 0.091 2.929 0.134 0.032 5.973 0.575 0.299
216353  11 3231 0.695  185.9  11.380 11.670 0.023 0.031    0.108    0.094    2.552 0.338 0.022 0.077 2.227 0.096 0.070 4.217 0.601 0.309
216420  11 3232 0.665  142.7  10.845 11.145 0.076 0.095    5.155    4.054    7.996 0.448 0.043 0.020 3.013 0.005 0.205 6.498 0.245 0.068
216523   9 3233 0.675   98.8  10.328 10.664 0.037 0.022    6.438    3.267    9.914 2.020 1.041 0.857 5.502 0.782 0.258 7.136 0.053 0.179
216528  13 3234 0.696  211.6  11.048 11.342 0.031 0.033    0.177    0.102    1.648 0.414 0.001 0.122 2.385 0.253 0.073 4.583 0.714 0.359
216569  10 3235 0.604  158.4  10.957 10.875 0.026 0.028    0.818    0.310    2.515 0.643 0.002 0.149 3.043 0.422 0.191 5.893 0.361 0.186
216580  11 3236 0.696  160.6  11.308 11.542 0.017 0.034   10.241    5.961   10.922 0.542 0.001 0.102 3.165 0.040 0.174 5.936 0.089 0.183
216717  10 3238 0.901  290.4  11.134 11.292 0.013 0.100    2.514    1.216    4.429 0.314 0.061 0.043 1.960 0.011 0.092 3.882 0.550 0.300
216730   9 3239 0.894  238.9  11.123 11.436 0.021 0.046    0.310    0.144    3.103 0.617 0.021 0.019 3.326 0.083 0.708 5.409 0.018 0.121
216730  10 3240 0.894  243.5  11.123 11.427 0.027 0.058    0.398    0.317    4.712 0.788 0.088 0.096 3.340 0.023 0.356 5.282 0.059 0.093
216804  11 3242 0.666  173.4  11.018 11.150 0.039 0.113    1.459    0.701    2.906 0.413 0.014 0.055 2.434 0.133 0.000 4.741 0.704 0.377
216897  13 3243 0.678  225.0  11.205 11.511 0.013 0.020    0.014    0.014    1.367 0.322 0.006 0.113 2.548 0.040 0.126 5.370 0.087 0.281
216899  11 3244 0.698  195.1  10.763 11.150 0.137 0.164    0.033    0.032    1.104 0.462 0.050 0.123 2.345 0.056 0.040 4.230 0.453 0.616
217020  10 3246 0.894  265.9  11.159 11.441 0.028 0.028    0.279    0.211    4.191 0.341 0.003 0.077 2.218 0.002 0.103 4.403 0.117 0.184
217098   9 3247 0.958  113.3  11.014 10.679 0.014 0.000 1389.806 1340.952  568.976 6.086 0.044 0.001 6.937 0.024 0.000 7.787 0.005 0.000
217260  11 3248 0.699  223.4  11.220 11.475 0.025 0.033    0.332    0.206    1.372 0.513 0.093 0.137 2.315 0.045 0.010 4.114 0.298 0.191
217309  10 3249 0.894  142.7  10.823 11.684 0.045 0.050    2.610    1.974    3.089 0.413 0.040 0.035 2.312 0.170 0.007 4.540 0.168 0.025
217328   9 3250 0.920  134.8  10.722 10.858 0.042 0.057   11.330    7.629    8.467 0.896 0.076 0.039 4.571 0.188 0.430 7.217 0.011 0.170
217331   9 3251 0.681  171.0  11.533 11.249 0.061 0.045   10.153    8.423    7.703 1.176 0.205 0.030 4.833 0.239 0.315 6.898 0.021 0.275
217564  11 3253 0.890  230.2  11.340 11.454 0.091 0.132    0.585    0.339    4.489 0.411 0.044 0.051 2.222 0.087 0.067 4.476 0.275 0.072
217632   9 3255 0.825   65.0  10.493 11.313 0.073 0.009   30.603   25.789  135.220 0.696 0.367 0.083 4.760 1.665 0.560 7.474 0.217 0.099
217653  10 3256 0.999  256.3  11.249 11.573 0.046 0.062    0.796    0.593    3.422 0.377 0.019 0.035 1.953 0.023 0.097 3.790 0.165 0.245
217785  13 3259 0.892  257.8  11.594 11.864 0.014 0.017    0.986    0.447    3.182 0.058 0.004 0.001 0.270 0.022 0.004 1.443 1.406 0.442
217863  13 3260 0.733  122.9  10.918 11.354 0.042 0.042    6.188    3.731    5.747 0.717 0.127 0.169 3.293 0.008 0.060 5.891 0.231 0.154
217911  10 3261 0.894  177.2  10.663 10.840 0.292 0.058    4.742    3.933    8.805 0.637 0.107 0.050 2.830 0.107 0.059 5.675 0.222 0.287
217957  13 3262 0.891  131.4  11.126 11.290 0.023 0.021    4.160    1.654    9.262 0.484 0.049 0.138 2.687 0.168 0.050 5.046 0.441 0.006
217985   9 3263 0.892  205.1  10.547 11.332 0.000 0.000    3.478    2.499    4.274 0.325 0.060 0.048 2.271 0.090 0.109 4.874 0.001 0.082
218142   9 3264 0.671   88.0  10.707 11.150 0.050 0.070   15.291   12.372   10.023 0.658 0.048 0.203 4.092 0.106 0.081 7.062 0.009 0.265
218207  11 3265 0.682  170.4  11.250 11.474 0.018 0.024    0.089    0.080    1.819 0.570 0.061 0.196 2.825 0.031 0.182 5.310 0.074 0.207
218351  11 3267 0.608   92.9  10.090 11.161 0.051 0.039   28.811   23.525   28.788 0.601 0.076 0.127 3.968 0.049 0.146 7.671 0.056 0.120
218367  13 3268 0.891  256.3  11.616 11.771 0.020 0.033    2.117    1.062    6.418 0.372 0.025 0.047 2.071 0.073 0.055 4.072 0.360 0.080
218617  13 3272 1.002  165.7  10.882 10.969 0.067 0.069   11.767    7.250    9.510 0.739 0.059 0.097 3.340 0.127 0.053 6.955 0.080 0.148
218650  11 3273 0.963  178.0  11.314 11.586 0.025 0.039    1.626    0.600    8.918 0.345 0.004 0.092 2.070 0.161 0.162 4.413 0.395 0.146
218656  10 3274 0.618  206.3  10.557 10.811 0.017 0.103    0.164    0.113    0.711 0.632 0.024 0.191 2.686 0.130 0.041 4.978 0.486 0.269
218673   9 3275 0.675  184.4  11.406 11.295 0.039 0.033    3.491    2.833    1.977 0.394 0.054 0.105 2.779 0.003 0.234 6.093 0.011 0.061
218701   9 3276 0.695  173.4  10.670 11.263 0.021 0.061    0.414    0.255    1.413 0.733 0.020 0.039 2.782 0.206 0.049 5.180 0.223 0.037
218725  11 3277 0.736  242.1  11.189 11.637 0.052 0.000    4.657    2.462    4.686 0.665 0.050 0.060 2.581 0.039 0.020 5.016 0.217 0.006
218729   9 3278 0.850  162.2  10.820 11.199 0.024 0.025    0.099    0.058    2.536 0.313 0.023 0.100 2.119 0.109 0.100 4.299 0.301 0.215
218942  13 3280 0.734  138.7  10.348 10.534 0.056 0.049    3.412    1.353    4.623 0.777 0.087 0.315 3.915 0.191 0.029 6.863 0.038 0.142
218997   9 3281 0.896  163.2  10.787 11.153 0.018 0.026    1.186    0.657    4.329 0.483 0.007 0.100 2.021 0.125 0.059 3.558 0.742 0.014
219028  11 3282 0.755  133.0  10.528 10.941 0.082 0.098   11.230    6.591    7.917 0.816 0.039 0.088 3.474 0.058 0.157 7.010 0.073 0.129
219083  10 3284 0.705  206.9  10.962 11.275 0.019 0.012    0.173    0.151    2.272 0.287 0.015 0.084 2.122 0.131 0.138 4.158 0.485 0.561
219169  13 3285 1.002  189.5  11.326 11.433 0.035 0.037   10.383    3.451   32.818 0.719 0.064 0.104 3.174 0.150 0.102 5.377 1.146 0.288
219193   9 3286 0.852  206.6  10.900 11.747 0.415 0.058    0.730    0.583    3.354 0.320 0.053 0.037 2.116 0.185 0.074 4.302 0.329 0.088
219193  10 3287 0.852  189.1  10.900 11.548 0.075 0.090    0.755    0.480    2.969 0.308 0.006 0.037 2.115 0.074 0.016 4.335 0.258 0.092
219207   9 3288 0.752  185.4  10.609 10.746 0.000 0.000    0.594    0.260    1.762 0.460 0.049 0.019 2.510 0.022 0.034 5.383 0.067 0.003
219324  11 3289 0.695  156.6  10.958 11.325 0.021 0.005    1.169    0.950    2.986 0.274 0.035 0.029 2.211 0.072 0.072 4.644 0.133 0.019
219410  13 3291 0.887   80.5  10.779 11.073 0.076 0.087    3.618    2.479    5.213 0.728 0.056 0.087 3.562 0.088 0.122 5.835 0.162 0.148
219604   9 3293 0.725   99.0  11.035 11.198 0.013 0.013    1.197    0.432    4.991 0.638 0.047 0.308 2.754 0.124 0.031 5.371 0.213 0.266
219706  11 3295 0.677  145.5  11.125 11.503 0.015 0.067    2.221    1.271    2.160 0.398 0.054 0.001 2.402 0.030 0.033 4.798 0.226 0.351
219726  13 3296 0.702  270.0  10.991 11.284 0.021 0.026    0.160    0.111    1.104 0.345 0.010 0.126 2.124 0.139 0.219 3.977 0.274 0.129
219750   9 3297 0.668   63.6  10.291 10.459 0.063 0.061    0.800    0.414    2.371 0.793 0.076 0.297 3.431 0.169 0.215 6.504 0.022 0.159
219831   9 3298 0.851  189.9  11.175 11.514 0.042 0.037    1.419    1.084    4.904 0.577 0.088 0.112 2.759 0.044 0.091 4.998 0.037 0.086
219831  10 3299 0.851  213.7  11.175 11.440 0.028 0.031    0.202    0.103    3.307 0.559 0.080 0.177 2.625 0.016 0.106 4.925 0.084 0.131
219834   9 3300 0.661  205.5  11.003 11.524 0.071 0.066    0.334    0.321    3.149 0.530 0.070 0.021 2.567 0.050 0.016 4.867 0.315 0.011
219850  10 3301 0.752   80.1  10.232 10.674 0.111 0.002   32.003   23.623   23.574 3.013 1.513 0.355 6.717 0.478 0.129 7.726 0.080 0.042
219855  13 3302 1.000  120.3  11.016 11.103 0.019 0.019    4.576    2.592   20.462 0.472 0.019 0.060 2.531 0.070 0.136 5.303 0.638 0.220
220020  11 3304 0.943  169.0  11.210 11.302 0.057 0.046   22.235   15.260   26.398 0.834 0.047 0.034 3.860 0.051 0.205 6.773 0.188 0.238
220075   9 3305 0.344   96.8  10.394 10.618 0.067 0.034    0.125    0.057    0.437 0.559 0.110 0.138 3.687 0.184 0.248 7.058 0.063 0.258
220075 102 3306 0.345  122.3  10.394 10.592 0.040 0.038    0.044    0.034    0.477 0.664 0.026 0.164 3.068 0.229 0.101 5.464 0.498 0.042
220107  13 3307 0.738  178.4  10.815 11.102 0.028 0.023    4.534    2.397   13.542 0.435 0.068 0.118 2.930 0.030 0.069 5.583 0.218 0.005
220182   9 3309 0.749  173.9  10.815 10.945 0.030 0.050    0.898    0.423    1.980 0.732 0.112 0.135 3.580 0.405 0.520 5.660 0.069 0.017
220207   9 3310 0.943  156.1  11.064 11.533 0.046 0.045   27.547   20.811   39.106 0.992 0.017 0.057 4.008 0.167 0.048 6.880 0.255 0.221
220207  11 3311 0.942  143.6  11.064 11.275 0.072 0.023   13.869    7.576   12.973 0.869 0.184 0.051 4.048 0.289 0.011 6.393 0.028 0.000
220211  10 3312 0.703  143.9  10.999 11.428 0.029 0.025    8.411    4.542   14.920 0.943 0.169 0.155 3.536 0.104 0.233 6.621 0.044 0.240
220328   9 3313 0.610  155.5  10.928 11.416 0.029 0.036   16.401   13.765   10.549 0.730 0.073 0.045 4.109 0.071 0.699 6.826 0.071 0.379
220328  10 3314 0.610  159.0  10.928 11.322 0.028 0.037   13.184   10.114   10.559 0.363 0.002 0.104 3.406 0.045 0.396 6.912 0.026 0.166
220408 102 3315 0.744   87.2   8.359  8.621 0.055 0.055    0.081    0.038    0.127 0.936 0.068 0.250 4.540 0.175 0.390 7.320 0.014 0.179
220446   9 3316 0.946  106.6  11.027 11.353 0.025 0.031    0.912    0.375    6.136 0.689 0.117 0.121 2.959 0.213 0.012 4.972 0.028 0.123
220538  10 3317 0.729  259.9  10.987 11.220 0.070 0.064    0.374    0.228    1.940 0.396 0.015 0.088 2.210 0.090 0.080 4.046 0.272 0.040
220562  13 3320 0.890  214.4  11.347 11.601 0.021 0.029    1.056    0.505    4.429 0.320 0.059 0.006 1.985 0.036 0.009 3.843 0.521 0.015
220562 102 3321 0.890  223.1  11.347 11.708 0.036 0.041    1.469    0.542    5.213 0.683 0.052 0.009 2.256 0.043 0.029 4.182 0.269 0.111
220565   9 3322 0.675  137.1  10.362 10.460 0.028 0.028    4.035    2.720    3.719 1.395 0.322 0.005 5.204 0.413 0.440 7.160 0.017 0.247
220661  11 3324 0.698  142.7  10.699 10.779 0.108 0.014   40.020   28.093   13.493 1.182 0.136 0.036 5.632 0.327 0.769 7.684 0.037 0.087
220796  10 3325 0.706  440.7   9.983 10.246 0.361 0.069    0.686    0.508    1.539 0.829 0.138 0.044 3.529 0.138 0.158 6.599 0.061 0.149
220921   9 3326 1.004  188.8  11.156 11.327 0.021 0.022    0.890    0.490    6.669 0.587 0.083 0.164 2.383 0.037 0.021 4.467 0.146 0.101
221102  10 3327 1.239  225.7  11.690 11.817 0.147 0.087   29.728   26.405   85.799 0.709 0.008 0.025 3.364 0.309 0.032 6.073 0.636 0.193
221111  13 3328 0.991  144.1  10.851 10.895 0.032 0.033    1.021    0.530    7.796 0.528 0.000 0.113 2.411 0.408 0.084 4.600 0.890 0.076
221111 102 3329 0.992  125.3  10.851 10.897 0.058 0.089    0.938    0.467    7.819 0.781 0.083 0.113 3.520 0.096 0.129 5.157 0.300 0.063
221121   9 3330 0.676  144.4  10.721 11.731 0.097 0.040    3.530    2.805    2.783 0.331 0.083 0.036 2.356 0.152 0.097 4.842 0.139 0.196
221163  11 3331 0.697  233.1  11.433 11.721 0.036 0.027    0.433    0.344    2.588 0.632 0.146 0.136 2.479 0.030 0.013 4.399 0.495 0.374
221228  11 3334 0.744  212.2  10.966 11.322 0.028 0.031    0.307    0.235    4.469 0.336 0.032 0.075 2.107 0.150 0.038 3.954 0.480 0.270
221355   9 3337 0.925  166.1  10.847 11.244 0.048 0.044    1.984    1.155    5.796 0.320 0.007 0.077 1.928 0.148 0.111 3.702 0.860 0.064
221475  10 3340 1.014  239.1  11.021 11.174 0.025 0.027    1.812    0.906   10.896 0.589 0.025 0.084 2.387 0.418 0.260 4.578 0.612 0.196
222287 102 3347 0.757  181.6  11.055 11.426 0.014 0.013    0.123    0.068    1.706 0.343 0.002 0.108 2.234 0.127 0.108 4.475 0.399 0.430
222728 102 3349 0.799  182.5  10.432 10.631 0.037 0.039    0.137    0.095    0.928 0.168 0.012 0.016 1.512 0.065 0.125 3.587 0.831 0.021
223199 102 3352 0.737  147.9  10.337 10.966 0.058 0.062    0.113    0.101    1.137 0.368 0.035 0.095 2.413 0.235 0.139 4.992 0.316 0.032
224110 102 3356 0.736  158.5  10.960 11.296 0.029 0.038    0.377    0.185    1.695 0.418 0.009 0.129 2.251 0.070 0.107 4.097 0.339 0.189
224909  11 3361 0.732  147.4  10.966 11.236 0.036 0.031    6.448    4.263    5.220 0.115 0.022 0.035 0.755 0.755 0.376 6.049 0.097 0.387
224942   9 3362 0.898  245.9  10.925 11.642 0.334 0.078    0.881    0.655    2.334 0.380 0.064 0.048 2.005 0.032 0.069 3.703 0.514 0.131
224942  10 3363 0.898  247.4  10.925 11.441 0.043 0.035    0.420    0.212    1.983 0.298 0.014 0.087 2.109 0.131 0.231 4.378 0.229 0.125
225097   9 3365 0.612  175.2  10.661 10.746 0.033 0.032    0.397    0.145    1.398 0.666 0.041 0.246 2.930 0.074 0.060 5.679 0.276 0.384
225097  10 3366 0.612  182.2  10.661 10.852 0.054 0.053    0.411    0.301    0.626 0.735 0.114 0.003 2.967 0.007 0.028 5.648 0.163 0.045
225103   9 3367 0.739  228.8  11.628 11.532 0.010 0.153    1.919    1.100    4.677 0.336 0.035 0.059 2.132 0.177 0.018 4.005 0.678 0.248
225176  10 3369 0.609  139.4  10.971 10.695 0.059 0.115    3.739    2.584    7.116 1.291 0.196 0.120 4.868 0.044 0.134 7.090 0.037 0.132
225216  11 3370 0.894  171.8  10.901 10.979 0.170 0.054    3.214    2.198   14.809 1.366 0.303 0.315 4.762 0.326 0.242 5.856 0.085 0.014
225216  13 3371 0.894  186.8  10.901 10.982 0.146 0.134    1.730    1.092   10.820 1.238 0.273 0.248 4.325 0.176 0.368 5.875 0.093 0.004
225345  11 3373 0.668  155.5  10.966 11.345 0.105 0.075    2.389    1.819    3.546 0.712 0.062 0.064 3.047 0.023 0.037 5.751 0.066 0.012
225383  11 3374 0.698  157.1  10.725 10.952 0.044 0.043    0.674    0.324    2.279 0.552 0.039 0.098 2.554 0.102 0.036 4.996 0.358 0.212
225431   9 3376 0.702  205.9  10.955 11.680 0.000 0.032    0.791    0.626    1.222 0.557 0.079 0.017 2.272 0.069 0.001 3.987 0.217 0.014
225441  10 3377 0.682  177.2  10.501 11.470 0.142 0.037    0.238    0.205    2.220 1.067 0.190 0.224 4.521 0.109 0.270 6.001 0.159 0.104
225645  10 3380 0.853  115.8  10.673 11.037 0.056 0.053    5.197    3.963    6.240 0.715 0.070 0.070 2.792 0.127 0.172 6.072 0.372 0.407
225672  13 3381 0.891  218.8  11.098 11.348 0.043 0.269    3.251    1.759    4.456 0.284 0.009 0.070 2.043 0.053 0.145 4.381 0.257 0.022
225678   9 3382 0.733  175.3  11.022 11.321 0.066 0.066    0.235    0.154    1.249 0.544 0.092 0.098 2.372 0.021 0.025 4.319 0.455 0.211
225740   9 3384 0.983  168.1  10.712 10.979 0.047 0.032    0.037    0.036    2.660 0.661 0.149 0.143 2.683 0.267 0.045 4.471 0.044 0.092
225921   9 3388 1.007  180.0  10.906 11.386 0.019 0.043    5.196    2.388    8.433 0.551 0.017 0.029 2.313 0.122 0.101 4.538 0.478 0.168
225922  11 3389 0.954  142.3  10.751 10.970 0.067 0.106   14.547    7.905   27.528 1.057 0.045 0.065 4.353 0.180 0.331 7.093 0.139 0.113
225997  13 3390 0.647   92.6  10.340 10.693 0.033 0.269   12.962   10.761   20.962 1.309 0.136 0.023 5.506 0.055 0.526 7.450 0.067 0.192
226298  10 3394 0.609  142.6  10.336 10.629 0.025 0.067    0.058    0.033    0.917 0.837 0.128 0.198 2.931 0.044 0.032 5.598 0.297 0.345
226316   9 3395 0.608  210.3  11.278 11.566 0.010 0.016    0.413    0.300    3.007 0.335 0.002 0.103 2.320 0.104 0.213 4.465 0.387 0.148
226316  10 3396 0.609  204.9  11.278 11.557 0.000 0.036    0.216    0.151    2.074 0.178 0.004 0.036 1.612 0.175 0.479 4.108 0.467 0.062
226345  13 3397 0.893  111.3  10.912 11.179 0.000 0.026   18.592   11.893   21.114 0.895 0.147 0.110 4.278 0.184 0.141 7.084 0.046 0.176
226367   9 3398 0.734  202.6  11.270 11.351 0.015 0.023    1.177    0.500    2.187 0.365 0.005 0.178 2.651 0.069 0.459 5.364 0.091 0.239
226411  13 3399 0.680   85.9  10.597 10.708 0.086 0.090    3.990    3.401    4.337 0.621 0.121 0.139 3.429 0.051 0.108 6.938 0.137 0.270
226418   9 3400 0.726  112.7  10.202 10.497 0.067 0.057    5.013    2.195    7.239 1.024 0.153 0.492 5.119 0.390 0.388 7.265 0.001 0.126
226428   9 3401 1.016  202.1  11.245 11.570 0.012 0.021    1.280    0.754    5.458 0.413 0.031 0.131 2.038 0.077 0.105 4.083 0.198 0.025
226458  11 3403 0.890  186.4  10.794 10.738 0.041 0.050    0.708    0.296    2.776 0.566 0.097 0.125 3.014 0.010 0.204 5.307 0.211 0.072
226481  11 3404 0.850  167.7  10.975 11.163 0.031 0.023    8.203    4.685   12.748 0.608 0.006 0.218 3.210 0.031 0.485 6.250 0.260 0.511
226566 102 3407 0.706  223.9  10.891 11.063 0.090 0.116    0.281    0.219    1.620 0.459 0.060 0.098 2.455 0.058 0.015 4.793 0.434 0.226
226721  11 3409 0.737  213.5  10.976 11.281 0.021 0.024    0.226    0.110    1.763 0.602 0.078 0.299 2.533 0.008 0.028 4.857 0.116 0.336
226760   9 3410 0.883  169.3  11.149 11.182 0.046 0.048    3.434    1.643    6.422 0.668 0.098 0.133 3.029 0.032 0.097 5.502 0.185 0.011
226778  10 3411 0.652   90.3  10.304 10.529 0.066 0.056    3.263    2.035    2.451 1.093 0.135 0.235 4.604 0.145 0.105 7.172 0.014 0.195
226803   9 3412 0.681   96.3  10.603 11.165 0.030 0.036   12.983    9.201    7.737 0.470 0.066 0.176 3.673 0.114 0.538 7.078 0.044 0.287
226924  13 3415 0.699  237.9  10.950 11.290 0.040 0.056    0.514    0.239    2.659 0.215 0.025 0.082 1.846 0.221 0.728 3.985 0.431 0.030
227036  10 3419 0.780  141.3  10.571 11.066 0.037 0.038    4.431    2.913    7.665 0.671 0.024 0.074 2.975 0.167 0.098 5.738 0.259 0.188
227075  11 3421 0.699  123.1  10.517 10.904 0.039 0.070    0.084    0.075    2.208 0.738 0.067 0.264 3.098 0.011 0.102 5.984 0.014 0.288
227516  10 3426 0.779  256.0  11.250 11.603 0.024 0.007    0.522    0.409    2.481 0.255 0.012 0.011 1.962 0.025 0.034 3.902 0.192 0.243
227529  11 3427 0.944   66.5  11.118 11.391 0.047 0.066   79.190   59.927   48.460 1.098 0.031 0.033 5.427 0.170 0.550 7.523 0.013 0.072
227630   9 3429 0.730  205.1  10.698 11.125 0.015 0.021    0.023    0.023    1.653 0.402 0.021 0.119 2.227 0.128 0.024 4.073 0.661 0.530
227658  11 3430 0.851  166.4  11.297 11.494 0.029 0.030    2.818    0.941    5.878 0.607 0.070 0.069 2.676 0.059 0.089 4.875 0.134 0.003
227672  10 3431 0.609  161.3  10.581 11.180 0.056 0.054    0.267    0.201    1.309 0.358 0.020 0.031 2.269 0.160 0.046 4.275 0.293 0.005
227706  13 3432 0.745   86.8   9.855 10.126 0.072 0.051    6.428    2.862    8.821 1.791 0.728 0.475 6.180 1.337 0.455 7.575 0.210 0.081
227836  11 3437 0.722  175.4  11.033 11.246 0.067 0.054    3.952    2.746    2.692 0.804 0.070 0.052 3.503 0.015 0.350 5.999 0.072 0.146
227965   9 3440 0.699  235.6  11.268 11.507 0.018 0.074    0.289    0.233    2.099 0.673 0.057 0.009 2.412 0.080 0.037 4.151 0.411 0.083
228116  11 3442 0.697   55.5  10.146 10.524 0.072 0.050    3.454    2.228    2.819 1.052 0.096 0.162 4.727 0.128 0.047 7.047 0.049 0.248
228215  10 3443 0.611  229.8  10.903 11.451 0.069 0.000    0.567    0.448    2.585 0.558 0.081 0.016 2.470 0.034 0.009 4.379 0.161 0.034
228250  13 3444 0.998  230.8  11.015 11.307 0.020 0.022    2.091    0.945    9.482 0.325 0.014 0.072 2.913 0.146 0.411 4.921 0.152 0.078
228279   9 3445 0.612  130.9  10.475 11.582 0.000 0.000   24.558   20.772   18.857 0.420 0.004 0.053 3.374 0.104 0.136 6.758 0.027 0.022
228282  11 3446 0.846   72.1  10.248 10.514 0.033 0.042   10.911    4.623   16.930 1.316 0.303 0.023 5.346 0.942 0.289 7.449 0.097 0.068
228340  13 3447 0.697  203.6  11.088 11.290 0.044 0.049    0.259    0.120    1.396 0.480 0.044 0.179 2.613 0.005 0.178 5.098 0.146 0.048
228369   9 3448 0.738  191.5  11.065 11.093 0.036 0.028    0.651    0.255    3.502 0.355 0.009 0.065 2.407 0.091 0.165 4.966 0.238 0.190
228380  10 3449 0.611  262.5  11.172 11.420 0.019 0.082    0.342    0.249    2.598 0.369 0.006 0.074 2.553 0.156 0.132 5.191 0.469 0.007
228551  13 3450 0.738  131.7  10.232 10.501 0.047 0.058    6.349    2.898   10.662 1.301 0.171 0.278 4.910 0.115 0.106 7.286 0.070 0.072
228562   9 3451 0.726  170.4  10.652 11.087 0.043 0.020    0.445    0.442    2.637 0.068 0.011 0.001 0.324 0.056 0.004 2.745 1.080 0.145
228628   9 3452 0.941  166.2  10.573 10.849 0.059 0.058   19.361   12.614   37.835 1.212 0.234 0.046 5.296 0.482 0.563 7.432 0.034 0.136
228652  11 3453 0.852  135.0  11.146 11.441 0.071 0.060    8.946    4.839   16.216 0.580 0.045 0.189 2.849 0.112 0.145 5.719 0.248 0.337
228717  10 3454 0.940  280.0  11.355 11.696 0.024 0.034    0.999    0.672    4.547 0.231 0.025 0.034 1.660 0.035 0.085 3.254 0.223 0.004
228780   9 3455 0.726  184.5  11.366 11.325 0.043 0.049    2.209    1.197    2.436 0.908 0.084 0.053 3.856 0.104 0.557 5.725 0.061 0.014
228780  10 3456 0.725  205.0  11.366 11.430 0.053 0.046    5.510    3.846    6.066 0.894 0.152 0.069 3.661 0.020 0.073 6.129 0.077 0.124
228896   9 3457 0.654   54.5  10.250 10.934 0.069 0.000    7.369    6.408   12.251 0.689 0.146 0.070 4.477 0.106 0.320 7.297 0.009 0.123
228931  11 3459 0.697  214.6  11.177 11.310 0.044 0.040    1.966    0.863    2.957 0.770 0.052 0.297 2.807 0.128 0.058 5.381 0.296 0.123
229066  13 3460 0.989  140.6  11.202 11.372 0.068 0.043   18.565    9.845   26.339 0.686 0.021 0.105 3.032 0.387 0.099 6.554 0.282 0.141
229166   9 3462 0.937  123.0  10.749 11.168 0.181 0.150    0.343    0.313    3.073 0.256 0.002 0.047 1.741 0.169 0.062 3.340 0.756 0.078
229262  13 3463 0.736  179.7   9.987 10.461 0.063 0.051    8.894    5.832    6.351 1.213 0.077 0.060 5.465 0.121 0.196 7.641 0.002 0.001
229330   9 3464 0.918  119.4  11.082 11.398 0.052 0.051   10.519    5.788   21.318 0.553 0.023 0.154 3.374 0.091 0.101 5.865 0.381 0.182
229359  10 3465 0.850   79.6  10.657 11.651 0.020 0.015  209.165  192.032  177.832 1.278 0.105 0.177 6.366 0.123 0.265 7.673 0.025 0.053
229515  13 3467 0.707  107.3  10.315 10.679 0.039 0.037    4.199    2.573    3.298 0.694 0.021 0.322 4.420 0.336 0.681 7.010 0.044 0.284
229522  11 3468 0.854  178.1  10.861 11.072 0.093 0.066   19.175   14.401   20.489 1.359 0.245 0.046 5.224 0.029 0.341 7.396 0.040 0.135
229551  11 3469 0.696  210.1  11.101 11.415 0.018 0.025    0.040    0.039    1.574 0.203 0.047 0.084 1.922 0.299 1.104 4.376 0.594 0.345
229591  11 3471 0.737  172.8  10.760 11.115 0.028 0.040    0.077    0.072    1.605 0.447 0.022 0.075 2.336 0.080 0.037 4.391 0.436 0.358
229738  13 3475 0.788  138.9  10.283 10.460 0.051 0.035    8.613    6.594   12.639 1.186 0.045 0.022 5.403 0.222 0.721 7.546 0.057 0.119
229880  10 3476 0.805  161.2  10.657 10.934 0.028 0.014    0.826    0.651    3.752 0.584 0.103 0.234 2.576 0.016 0.050 4.986 0.074 0.225
229883   9 3477 0.728  223.9  11.104 11.532 0.010 0.015    0.725    0.588    1.308 0.245 0.002 0.051 1.957 0.093 0.182 3.979 0.238 0.020
229921   9 3478 0.966  142.9  10.977 11.249 0.033 0.035    0.195    0.138    3.312 0.516 0.084 0.145 2.364 0.114 0.098 4.655 0.235 0.058
229928  11 3479 0.628  105.4  10.804 10.982 0.075 0.026    4.040    3.104    6.628 0.771 0.130 0.097 3.667 0.107 0.019 6.735 0.166 0.118
230002  10 3480 0.610   84.8  11.227 11.472 0.031 0.035    2.617    1.231    7.391 0.742 0.010 0.305 3.794 0.108 0.032 6.344 0.160 0.027
230013   9 3481 0.759  117.1  10.181 10.339 0.030 0.043    3.800    1.854    8.692 0.961 0.014 0.159 4.397 0.022 0.032 7.206 0.110 0.200
230053  11 3482 0.679   93.9  10.610 10.802 0.019 0.029    0.743    0.426    2.393 0.617 0.093 0.198 3.172 0.059 0.745 5.882 0.080 0.299
230072   9 3483 0.822  165.0  10.895 11.178 0.068 0.066    4.531    2.741    5.795 0.574 0.120 0.150 2.886 0.077 0.198 5.855 0.133 0.029
230295  10 3485 0.957  208.1  11.555 11.630 0.101 0.030    9.180    5.166   14.364 0.835 0.062 0.034 3.606 0.125 0.029 5.312 0.092 0.087
230315  13 3486 0.652  174.7  10.260 10.531 0.053 0.071    0.518    0.327    1.738 0.565 0.052 0.216 3.696 0.276 0.848 6.540 0.066 0.263
230319  10 3487 0.825  258.1  11.338 11.431 0.026 0.031    0.571    0.241    2.840 0.334 0.012 0.125 2.385 0.103 0.285 4.887 0.151 0.001
230481   9 3490 0.695  142.6  11.302 11.475 0.016 0.023    3.325    1.261    8.185 0.751 0.080 0.323 3.102 0.072 0.104 5.886 0.150 0.076
230631  13 3491 0.891  220.9  10.899 11.043 0.042 0.033    0.176    0.126    3.039 0.323 0.030 0.001 1.921 0.184 0.039 3.561 1.040 0.104
230664  10 3492 0.696   84.2  10.954 11.253 0.060 0.058    4.827    2.583    5.576 0.755 0.045 0.199 3.870 0.115 0.035 6.480 0.009 0.175
230747  13 3493 0.698  163.5  10.720 11.155 0.040 0.026    0.247    0.189    1.341 0.587 0.037 0.069 2.443 0.093 0.012 4.312 0.634 0.167
230779   9 3495 0.752  235.5  11.316 11.676 0.041 0.000    0.468    0.364    2.986 0.574 0.088 0.158 2.849 0.046 0.436 5.387 0.032 0.247
230889  11 3497 0.696   67.4  10.410 10.701 0.023 0.026    0.114    0.044    1.014 0.853 0.202 0.338 2.973 0.138 0.158 5.381 0.087 0.231
230903   9 3498 0.945  132.5  11.325 11.914 0.000 0.000   26.220   18.077   79.234 0.638 0.104 0.115 3.070 0.290 0.084 6.056 0.706 0.392
230903  11 3499 0.945  167.8  11.325 11.775 0.054 0.098   35.491   29.523   36.816 0.720 0.021 0.024 3.167 0.013 0.270 6.410 0.251 0.433
230967  13 3500 0.851  212.7  10.990 11.057 0.044 0.045    1.104    0.538    5.365 0.350 0.009 0.090 2.293 0.196 0.011 4.698 0.495 0.080
230983   9 3501 0.696  182.0  10.892 11.224 0.017 0.018    0.100    0.096    1.615 0.340 0.038 0.066 2.094 0.156 0.084 3.926 0.248 0.048
230983  10 3502 0.695  172.2  10.892 11.403 0.000 0.000    1.390    1.023    3.203 0.316 0.007 0.034 2.110 0.131 0.061 4.032 0.455 0.003
231135  10 3504 0.582   74.4 -99.000 10.585 0.623 0.149    0.321    0.306    1.210 0.632 0.028 0.088 3.054 0.022 0.029 6.017 0.092 0.042
231193  11 3505 0.760  137.7  10.947 11.167 0.075 0.012    2.039    1.471    3.753 0.554 0.072 0.106 2.581 0.016 0.024 5.194 0.127 0.086
231274   9 3506 0.654  263.9  10.239 10.527 0.053 0.052    2.082    0.906    3.266 0.721 0.047 0.247 3.595 0.122 0.285 6.808 0.170 0.002
231276   9 3507 0.654  239.7  11.398 11.624 0.020 0.031    0.134    0.117    2.480 0.607 0.126 0.165 2.362 0.058 0.066 4.116 0.243 0.041
231544   9 3509 0.655  163.8  10.678 10.990 0.018 0.020    0.040    0.038    1.758 0.288 0.026 0.068 2.246 0.236 0.045 4.477 0.853 0.752
231544  10 3510 0.654  168.0  10.678 10.976 0.011 0.016    0.152    0.150    2.207 0.427 0.043 0.067 2.588 0.003 0.077 5.190 0.183 0.011
231554  13 3511 0.696  151.4  10.500 10.919 0.023 0.026    0.040    0.035    1.000 0.365 0.009 0.108 2.210 0.229 0.036 4.118 0.907 0.597
231573  11 3512 0.695   70.9  10.071 10.587 0.040 0.263    8.730    7.664   20.623 0.809 0.024 0.044 3.422 0.286 0.194 7.442 0.140 0.115
231630   9 3513 0.725  170.1  10.747 11.067 0.045 0.067    0.051    0.051    5.028 1.013 0.116 0.060 3.845 0.065 0.511 6.267 0.012 0.062
231636  11 3514 0.346  214.4  11.005 11.693 0.005 0.031    0.312    0.299    1.506 0.544 0.070 0.017 3.385 0.018 0.033 6.586 0.144 0.048
231660  13 3515 0.736  229.0  10.416 10.695 0.045 0.053    7.018    5.590   35.636 0.486 0.286 0.086 3.484 2.963 0.082 7.531 0.223 0.049
231931  13 3518 0.997  253.8  11.385 11.575 0.030 0.030    1.374    0.857    6.933 0.423 0.047 0.101 2.415 0.073 0.093 4.580 0.049 0.164
232000  10 3519 0.826   66.6  10.415 10.491 0.059 0.055    4.063    2.307    6.649 0.870 0.174 0.069 4.195 0.221 0.173 6.611 0.174 0.218
232005   9 3520 0.611  199.9  10.798 11.411 0.050 0.100    0.158    0.135    1.318 0.631 0.074 0.033 2.588 0.041 0.034 4.545 0.310 0.035
232020  11 3521 0.984  287.4  11.615 11.947 0.053 0.055    8.173    4.840    8.202 0.660 0.005 0.046 2.967 0.260 0.136 5.009 0.148 0.098
232099   9 3522 0.725  147.6  10.531 10.717 0.000 0.000    1.253    0.521    5.361 0.741 0.146 0.239 3.673 0.300 0.469 6.133 0.128 0.120
232196  11 3524 0.849  240.4  11.377 11.609 0.032 0.039    1.816    1.101    2.910 0.508 0.075 0.011 2.352 0.002 0.117 4.546 0.100 0.123
232196  13 3525 0.854  233.8  11.377 11.649 0.026 0.029    1.102    0.420    5.119 0.347 0.037 0.056 2.227 0.018 0.068 4.490 0.183 0.009
232247  10 3526 0.941  222.3  11.216 11.483 0.038 0.045    1.123    0.536    6.415 0.410 0.025 0.096 2.194 0.070 0.087 4.355 0.216 0.020
232248   9 3527 0.696  644.3  10.302 10.160 0.064 0.283    5.517    4.439    2.789 1.382 0.384 0.222 5.366 0.535 0.440 7.584 0.082 0.064
232358  11 3528 0.823  176.0  10.851 11.600 0.018 0.000    7.962    5.046   13.377 0.903 0.258 0.111 4.001 0.323 0.432 5.885 0.071 0.395
232402  10 3529 0.695  140.0  10.706 10.832 0.037 0.042    2.707    1.167    4.985 0.569 0.008 0.223 3.387 0.007 0.343 6.443 0.075 0.323
232444   9 3530 0.610   70.8   9.868 10.299 0.032 0.051    1.287    0.750    4.339 1.267 0.229 0.216 5.652 0.741 1.056 7.316 0.003 0.011
232487   9 3532 0.730  131.2  10.336 10.685 0.062 0.053    5.506    3.650    3.934 0.866 0.081 0.107 3.912 0.084 0.271 7.160 0.057 0.150
232514   9 3533 0.821  145.8  10.992 11.504 0.026 0.028   12.732    8.869    6.154 0.579 0.068 0.115 4.095 0.167 0.032 6.135 0.103 0.125
232627  11 3534 0.621  203.2  11.051 11.373 0.021 0.020    0.083    0.045    1.761 0.451 0.017 0.148 2.348 0.163 0.152 4.254 0.312 0.046
232627  13 3535 0.621  215.4  11.051 11.856 0.070 0.015    1.014    0.711    4.278 0.302 0.098 0.042 2.358 0.360 0.018 4.831 0.064 0.359
232694   9 3537 0.769   71.6  10.598 10.951 0.081 0.071    3.429    2.034    8.078 0.810 0.090 0.223 3.347 0.074 0.072 6.163 0.224 0.275
232884  11 3538 1.005  178.1  10.885 11.095 0.045 0.049    0.378    0.247    4.759 0.712 0.179 0.077 3.020 0.215 0.290 4.817 0.128 0.126
232889  13 3539 0.669  127.2  10.320 11.518 0.068 0.048   67.008   60.020   66.255 0.743 0.188 0.184 5.060 0.004 0.817 7.639 0.020 0.113
232890   9 3540 0.766  150.9  10.653 11.000 0.017 0.016    0.019    0.019    1.383 0.296 0.113 0.105 2.226 0.071 0.098 4.673 0.125 0.575
232962  11 3541 0.698  234.6  11.258 11.611 0.024 0.026    0.388    0.242    1.781 0.383 0.005 0.098 2.146 0.142 0.111 3.939 0.291 0.034
232964  10 3542 0.737  104.3  10.679 10.809 0.115 0.107    2.241    1.842    2.357 0.741 0.103 0.059 3.405 0.005 0.005 6.249 0.055 0.074
233019  11 3544 0.698  141.5  11.216 11.530 0.034 0.029    6.563    4.257    7.636 0.879 0.157 0.152 3.404 0.115 0.085 5.898 0.023 0.009
233129  10 3545 0.618  224.7  11.404 11.727 0.032 0.046    0.207    0.164    3.134 0.813 0.062 0.024 3.316 0.018 0.143 6.017 0.046 0.170
233169   9 3547 0.610  289.6  11.208 11.448 0.000 0.000    0.405    0.300    1.796 0.705 0.030 0.015 2.698 0.060 0.030 4.797 0.385 0.200
233281  13 3549 0.611  166.9  10.940 11.230 0.019 0.048    0.320    0.153    1.671 0.469 0.011 0.087 2.682 0.029 0.033 5.272 0.129 0.268
233432  10 3551 0.941  174.2  11.148 11.114 0.030 0.033  630.257  610.722 4599.955 6.063 0.058 0.002 6.924 0.032 0.001 7.785 0.006 0.000
233902   6 3552 0.729  148.7  10.639 11.018 0.027 0.039    0.054    0.045    1.442 0.189 0.007 0.030 1.657 0.149 0.204 3.751 0.792 0.003
234011  22 3553 0.745  148.8  10.492 10.857 0.053 0.065    0.679    0.359    1.917 0.565 0.012 0.149 3.090 0.113 0.001 5.576 0.059 0.098
234027  22 3554 0.957  195.5  11.000 11.248 0.056 0.048    0.887    0.397    3.503 0.512 0.151 0.021 2.768 0.265 0.379 4.568 0.009 0.036
234067   5 3555 0.714  160.0  10.687 10.937 0.049 0.086    2.413    1.002    9.054 0.429 0.135 0.164 3.109 0.154 0.252 6.178 0.122 0.190
234274  26 3557 0.842  217.8  11.354 11.470 0.111 0.098    3.936    1.995    8.866 0.440 0.023 0.054 2.226 0.120 0.081 4.489 0.469 0.246
234337  26 3559 0.676  210.4  11.516 11.657 0.047 0.042    8.316    5.226    6.999 0.882 0.102 0.148 3.681 0.024 0.346 6.290 0.048 0.151
234460  22 3561 0.956  253.4  11.275 11.571 0.021 0.028    0.301    0.230    3.402 0.580 0.040 0.122 2.256 0.019 0.102 4.243 0.113 0.176
234502  22 3562 0.733  266.9  11.277 11.729 0.029 0.032    0.531    0.328    1.190 0.064 0.006 0.001 0.302 0.029 0.003 1.405 1.765 0.326
234538   6 3563 0.842  190.6  10.794 11.253 0.016 0.232    0.208    0.206    5.006 0.882 0.061 0.041 3.709 0.055 0.107 5.557 0.094 0.084
234607  22 3565 0.844  222.0  11.223 11.262 0.030 0.033    0.820    0.340    7.129 0.562 0.036 0.160 2.465 0.122 0.002 4.751 0.387 0.101
234625  26 3566 0.994  859.3  10.740 11.482 0.000 0.000  116.069   82.598  521.837 2.749 1.387 0.109 6.432 0.226 0.033 7.686 0.045 0.007
234797  26 3567 0.842  158.4  10.529 10.479 0.051 0.141    7.081    3.668   11.438 1.166 0.196 0.115 4.736 0.290 0.017 7.240 0.023 0.101
234854  22 3568 0.974  171.7  11.016 11.249 0.053 0.062    9.047    4.306   22.186 0.581 0.026 0.172 3.223 0.075 0.089 5.897 0.634 0.208
234911   5 3569 0.730  178.6  10.724 11.146 0.053 0.053    8.393    6.209    6.251 0.617 0.050 0.096 3.149 0.009 0.198 6.437 0.076 0.589
235051   6 3571 0.902  146.5  10.812 10.853 0.054 0.059    3.234    1.683    6.385 0.555 0.087 0.159 3.031 0.072 0.154 5.818 0.490 0.016
235101  26 3572 0.478   53.0  10.657 10.919 0.035 0.040    6.920    6.199    4.551 1.087 0.051 0.031 4.152 0.050 0.053 7.470 0.011 0.058
235128   5 3573 0.730  126.2  10.484 10.763 0.076 0.065    4.798    3.161    6.907 1.056 0.104 0.154 4.673 0.030 0.082 6.936 0.200 0.099
235144  26 3574 0.570   90.3  10.263 10.543 0.070 0.089    6.405    5.024   10.749 0.571 0.002 0.110 4.230 0.293 0.028 7.400 0.018 0.216
235179  22 3575 0.607  126.7  10.470 10.626 0.077 0.062    0.247    0.163    0.498 0.398 0.042 0.101 2.693 0.035 0.168 5.541 0.261 0.007
235394   6 3579 0.670  241.7  11.499 11.689 0.032 0.039    3.940    2.158    4.633 0.331 0.015 0.089 2.455 0.015 0.282 5.305 0.131 0.216
235431   6 3580 0.733  237.6  11.120 11.471 0.020 0.023    0.684    0.347    1.631 0.282 0.008 0.095 1.949 0.129 0.302 3.778 0.263 0.012
235570  22 3583 0.944  162.9  10.965 11.014 0.065 0.066    2.611    1.127    7.828 0.652 0.061 0.126 2.996 0.168 0.003 5.329 0.380 0.013
235624   5 3584 0.731   45.0  10.863 11.103 0.024 0.111    7.254    4.208   91.243 0.497 0.043 0.102 3.430 0.262 0.094 6.367 0.718 0.284
235676  26 3585 0.955  238.1  10.435 10.838 0.009 0.036   12.765    5.673   35.550 0.918 0.173 0.167 4.447 0.761 0.663 7.239 0.226 0.204
235785   6 3588 0.670   91.3  10.427 11.064 0.050 0.066    6.474    5.547    6.438 0.692 0.042 0.024 2.923 0.014 0.118 5.823 0.197 0.039
235805  26 3589 0.692  224.0  10.812 10.911 0.004 0.000   13.531    7.280   10.604 0.377 0.057 0.066 3.921 0.298 0.809 7.666 0.028 0.062
235836   5 3590 0.733  167.1  10.999 11.030 0.052 0.068    3.085    2.256    2.349 0.920 0.091 0.019 3.825 0.018 0.333 6.140 0.043 0.073
235937   6 3592 0.832  132.8  10.891 11.032 0.034 0.034    4.343    2.141   16.070 0.673 0.018 0.263 3.069 0.152 0.174 5.954 0.482 0.170
236165  22 3594 0.844  158.7  10.733 10.804 0.050 0.069    0.540    0.300    3.285 0.478 0.014 0.117 2.330 0.192 0.097 4.674 0.562 0.020
236320  22 3597 0.952  294.8  11.386 11.659 0.016 0.045    0.421    0.381    5.243 0.255 0.089 0.059 1.867 0.218 0.093 3.841 0.244 0.061
236338   5 3598 0.736  186.1  10.370 10.882 0.054 0.055    9.706    6.663    5.592 1.240 0.160 0.038 5.344 0.280 0.433 7.246 0.053 0.154
236382   6 3599 0.885  178.2  10.633 10.856 0.018 0.028    0.212    0.142    2.521 0.309 0.120 0.044 1.971 0.105 0.022 3.806 0.754 0.411
236484  22 3600 0.732  152.3  11.225 11.516 0.027 0.021    2.065    1.093    5.855 0.475 0.013 0.105 2.282 0.120 0.114 4.087 0.682 0.077
236597  26 3605 0.843  229.0  11.022 11.334 0.020 0.025    0.297    0.198    2.296 0.369 0.071 0.038 1.957 0.011 0.017 3.555 0.175 0.032
236680  22 3606 0.750  152.5  11.000 11.168 0.057 0.053    6.137    4.171    5.332 0.645 0.005 0.036 2.655 0.139 0.015 6.282 0.150 0.363
236680  26 3607 0.699  141.8  11.000 11.053 0.091 0.108    4.902    3.169    6.719 0.594 0.010 0.120 3.390 0.084 0.197 6.758 0.110 0.121
236682   5 3608 0.734  225.3  11.279 11.577 0.019 0.016    0.348    0.281    2.122 0.270 0.005 0.086 1.985 0.071 0.261 3.915 0.190 0.128
236808  22 3609 0.945  149.0  10.852 11.187 0.050 0.124   41.155   29.084   21.978 1.056 0.090 0.010 4.793 0.040 0.393 7.337 0.019 0.103
236929  26 3610 0.694   33.4  10.388 10.637 0.071 0.057    5.893    2.494    7.367 0.907 0.106 0.255 5.074 0.583 0.118 7.176 0.016 0.054
236991   6 3611 0.733   96.3  10.699 11.130 0.053 0.053    5.541    3.231    5.970 0.841 0.108 0.197 3.832 0.252 0.074 6.394 0.005 0.107
236994   5 3612 0.730  259.1  11.360 11.544 0.030 0.058    1.024    0.681    2.515 0.453 0.059 0.109 2.287 0.046 0.102 4.123 0.520 0.022
237048   5 3613 0.716  117.4  10.521 10.809 0.018 0.026    0.034    0.033    1.582 0.368 0.043 0.123 2.234 0.171 0.013 4.152 0.681 0.854
237071  22 3614 0.752  171.7  10.994 11.046 0.067 0.061    5.029    3.182    5.232 0.958 0.089 0.112 4.389 0.136 0.141 6.301 0.056 0.016
237108  26 3615 0.840  220.2  11.280 11.559 0.035 0.042    0.253    0.236    5.409 0.524 0.036 0.033 2.154 0.102 0.031 3.785 0.665 0.304
237183  22 3616 0.678  111.1  10.485 10.577 0.043 0.054    5.313    2.191   10.075 0.653 0.117 0.228 4.537 0.091 0.432 7.241 0.027 0.155
237307  22 3618 0.607  266.0  11.352 11.642 0.022 0.027    0.233    0.195    3.329 0.478 0.018 0.129 2.446 0.098 0.077 4.419 0.232 0.110
237428  22 3619 0.735  132.4  10.362 10.781 0.091 0.078   18.966   10.602   17.789 1.390 0.107 0.163 5.505 0.165 0.732 7.563 0.014 0.110
237428  26 3620 0.735  108.1  10.362 10.702 0.083 0.064   12.602    9.150   12.031 1.007 0.211 0.160 4.607 0.266 0.321 7.383 0.100 0.173
237437   6 3621 0.733  218.5  11.292 11.557 0.037 0.036    0.259    0.212    1.379 0.537 0.075 0.107 2.166 0.068 0.048 3.795 0.208 0.010
237453   5 3623 0.735  226.8  11.068 11.455 0.063 0.043    0.131    0.119    1.416 0.327 0.046 0.042 2.144 0.204 0.012 4.054 0.646 0.305
237454  22 3624 0.733   47.5  10.318  9.625 0.187 0.397    0.797    0.600    2.908 1.420 0.181 0.055 5.139 0.100 0.081 7.158 0.249 0.169
237641   6 3625 0.858  175.8  11.273 11.472 0.075 0.028    1.398    0.599    8.607 0.293 0.028 0.095 2.129 0.090 0.277 4.514 0.376 0.163
237643  22 3626 0.852  142.3  10.904 11.218 0.060 0.056    2.203    0.998    7.241 0.664 0.049 0.162 2.984 0.100 0.062 5.294 0.331 0.035
237718  22 3627 0.733   88.7  10.182 10.653 0.099 0.083   14.977   10.921    9.010 0.939 0.022 0.082 5.167 0.285 0.839 7.422 0.043 0.194
237929   5 3630 0.732  145.2  10.726 10.977 0.033 0.037    5.222    2.823    7.658 0.566 0.015 0.166 3.783 0.042 0.204 6.607 0.092 0.134
237929   6 3631 0.733  173.6  10.726 11.105 0.074 0.091    4.647    3.095    4.262 0.477 0.045 0.068 2.780 0.004 0.212 6.270 0.113 0.052
238050  22 3633 1.001  113.9  10.557 10.840 0.066 0.054   52.924   41.186   46.604 1.944 0.324 0.206 5.974 0.042 0.227 7.595 0.008 0.045
238212   6 3636 0.731   90.4  10.549 10.621 0.048 0.055    1.796    0.987    1.963 0.584 0.087 0.157 2.683 0.144 0.188 6.078 0.198 0.087
238245  26 3637 1.024  147.9  10.605 10.893 0.040 0.060   12.978    6.293   29.214 1.102 0.011 0.183 4.330 0.342 0.153 7.097 0.217 0.055
238314   5 3638 0.732  205.8  11.297 11.577 0.024 0.030    0.666    0.420    2.465 0.474 0.027 0.095 2.181 0.125 0.038 3.883 0.299 0.054
238337  22 3639 0.732  105.1  10.604 10.861 0.068 0.072    0.151    0.136    1.796 0.620 0.127 0.116 3.127 0.101 0.026 5.820 0.217 0.078
238509  22 3641 0.972  157.1  11.078 11.228 0.075 0.072   22.475   13.799   23.357 0.825 0.016 0.075 4.053 0.107 0.064 7.128 0.100 0.143
238580   5 3642 0.730  214.3  11.210 11.549 0.024 0.036    0.399    0.257    1.945 0.491 0.069 0.107 2.195 0.069 0.057 3.895 0.223 0.022
238607  26 3643 0.900   78.6  10.839 11.085 0.057 0.049   24.409   13.185   38.764 0.978 0.028 0.000 4.318 0.118 0.233 7.159 0.084 0.171
238630  26 3644 0.734  141.5  10.494 10.769 0.036 0.048    0.059    0.035    1.412 0.651 0.075 0.225 3.616 0.512 0.161 5.692 0.063 0.195
238668   5 3645 0.732  167.2  10.660 10.913 0.028 0.029    0.081    0.079    1.819 0.683 0.003 0.011 2.889 0.039 0.025 5.314 0.019 0.032
238693  26 3646 0.675  292.0  11.799 11.963 0.006 0.022    0.448    0.405    5.102 0.406 0.005 0.058 2.419 0.117 0.102 4.662 0.496 0.235
238743   6 3647 0.700  106.4  10.663 11.036 0.248 0.106    0.164    0.150    1.356 0.605 0.026 0.023 2.660 0.010 0.031 5.117 0.068 0.111
238982   5 3649 0.731  170.4  10.992 11.220 0.140 0.068    1.103    0.566    3.645 0.436 0.024 0.160 2.703 0.046 0.228 5.450 0.142 0.069
239010  22 3650 0.850  240.6  11.316 11.541 0.042 0.050    0.428    0.248    2.814 0.309 0.050 0.088 1.854 0.060 0.148 3.452 0.294 0.001
239010  26 3651 0.851  311.3  11.316 11.555 0.042 0.062    1.088    0.459    4.849 0.533 0.089 0.054 2.173 0.075 0.049 3.959 0.593 0.339
239030  26 3652 0.486  122.4   9.417  9.414 0.337 0.097    0.179    0.136    0.200 1.130 0.171 0.159 4.678 0.333 0.573 7.373 0.063 0.172
239075  26 3653 0.947  257.1  11.582 11.914 0.051 0.052    1.182    0.929    4.295 0.550 0.055 0.091 2.367 0.042 0.117 4.385 0.095 0.105
239175  22 3654 0.885  194.7  11.153 11.401 0.022 0.027    0.405    0.288    3.010 0.463 0.052 0.094 2.840 0.289 0.725 4.732 0.011 0.108
239213   6 3655 0.739   90.5  10.657 10.996 0.046 0.044   14.614   11.375   15.308 1.168 0.102 0.066 4.537 0.062 0.306 7.291 0.097 0.222
239244  26 3656 0.676  171.6  10.563 11.674 0.159 0.191    0.083    0.080    1.804 0.437 0.059 0.004 2.643 0.010 0.115 5.225 0.110 0.153
239335  22 3658 0.607  133.0  10.748 11.116 0.029 0.031    8.367    5.464    6.895 0.612 0.033 0.227 3.778 0.002 0.071 7.002 0.036 0.230
239458  22 3659 0.974  121.6  10.937 11.011 0.063 0.068   14.015    7.600   16.422 0.814 0.023 0.087 3.855 0.118 0.052 7.020 0.110 0.109
239469   5 3660 0.736  297.0  11.160 11.463 0.013 0.009    0.166    0.158    2.733 0.500 0.046 0.115 2.219 0.056 0.015 3.933 0.164 0.121
239578   6 3661 0.678  158.0  10.905 11.464 0.154 0.083   19.260   14.724   26.681 0.737 0.045 0.107 3.959 0.130 0.026 6.980 0.223 0.254
239616   5 3662 0.730  139.9  10.544 10.663 0.065 0.082    1.616    0.976    1.658 0.828 0.150 0.166 4.280 0.206 0.106 6.381 0.006 0.023
239638  22 3663 0.696  122.0  10.519 10.898 0.061 0.052    4.501    2.689    6.505 0.857 0.057 0.317 4.066 0.043 0.068 6.777 0.098 0.257
239658  26 3664 0.956  113.9  10.603 10.544 0.045 0.073   20.377   13.768    9.235 3.302 1.937 1.035 6.116 0.448 0.162 7.623 0.099 0.032
239682  22 3665 0.677  202.8  11.025 11.366 0.054 0.046    1.218    0.813    2.077 0.570 0.065 0.098 2.739 0.007 0.031 5.258 0.102 0.027
239682  26 3666 0.677  171.9  11.025 11.406 0.023 0.020    0.357    0.144    2.250 0.696 0.068 0.099 2.522 0.115 0.051 4.349 0.709 0.499
239837  26 3668 0.945  298.8  11.123 11.353 0.015 0.026    1.773    0.659    4.270 0.283 0.020 0.065 1.937 0.073 0.082 4.070 0.410 0.115
239882  22 3669 0.957  243.9  11.105 11.474 0.043 0.066    0.836    0.612    6.216 0.276 0.016 0.071 1.720 0.195 0.100 3.231 0.807 0.067
239905  22 3670 0.900  143.6  10.918 11.147 0.026 0.038    0.511    0.348    4.972 0.431 0.007 0.065 2.054 0.192 0.085 3.867 0.858 0.521
239944   5 3671 0.730  194.6  10.880 11.081 0.052 0.060    0.207    0.149    1.805 0.496 0.061 0.175 3.209 0.076 0.208 5.822 0.039 0.187
240174   5 3673 0.732  192.1  10.903 11.191 0.019 0.021    0.153    0.118    1.942 0.294 0.076 0.132 2.094 0.200 0.474 4.063 0.459 0.375
240175  22 3674 0.507   74.7  10.455 10.789 0.048 0.074    1.891    0.908    2.445 0.682 0.104 0.040 4.336 0.159 0.416 6.947 0.014 0.152
240262  22 3676 0.878  139.6  10.770 11.041 0.063 0.107    8.734    4.763   10.678 0.954 0.137 0.091 3.809 0.366 0.160 6.798 0.014 0.143
240344  26 3677 0.676  117.5  10.420 10.686 0.091 0.059    3.040    1.764    4.730 0.895 0.098 0.174 3.727 0.106 0.429 6.833 0.078 0.020
240394  26 3678 0.570  104.6  11.070 11.246 0.040 0.047    1.121    0.630    1.767 0.410 0.085 0.097 2.745 0.048 0.153 5.611 0.276 0.007
240419   6 3679 0.668   65.5  10.437 10.760 0.026 0.032    2.276    0.947    8.020 0.842 0.085 0.385 3.661 0.019 0.148 6.730 0.039 0.192
240536  22 3680 0.674  180.6  10.683 10.966 0.000 0.000    0.244    0.208    2.404 0.625 0.011 0.112 2.687 0.136 0.045 5.114 0.287 0.026
240536  26 3681 0.674  183.1  10.683 11.042 0.018 0.006    0.200    0.196    1.669 0.665 0.030 0.045 2.576 0.108 0.052 4.704 0.480 0.289
240573  22 3682 0.662  131.9  10.867 11.117 0.028 0.036    0.169    0.088    1.810 0.691 0.122 0.280 3.080 0.159 0.160 5.632 0.032 0.193
240583   6 3683 0.732  120.7  10.729 10.900 0.065 0.052    4.328    2.683    4.090 0.540 0.058 0.065 3.174 0.035 0.100 6.324 0.115 0.098
240621  26 3684 0.608  153.9  10.458 10.725 0.035 0.032    0.019    0.018    0.776 0.567 0.008 0.181 3.288 0.025 0.057 5.997 0.050 0.239
240675   5 3686 0.670  174.3  11.156 11.341 0.015 0.035    1.689    0.570    3.521 0.497 0.047 0.133 2.597 0.146 0.087 5.214 0.449 0.097
240784  26 3687 0.947  159.5  11.122 11.336 0.017 0.017    1.287    0.694    7.214 0.491 0.021 0.186 2.364 0.014 0.186 4.601 0.112 0.225
240899   6 3689 0.739  185.3  10.596 10.878 0.071 0.062    0.635    0.402    2.159 0.727 0.051 0.094 3.025 0.147 0.030 5.637 0.019 0.064
240905   5 3690 0.670  162.5  11.151 11.784 0.054 0.036    4.481    3.098    3.999 0.607 0.092 0.075 2.872 0.055 0.046 5.545 0.105 0.042
240962  22 3692 0.770 1000.0   9.345 10.560 0.093 0.489    5.650    4.178   11.901 0.694 0.029 0.071 3.207 0.029 0.113 7.187 0.063 0.052
241189   5 3696 0.729  248.5  11.142 11.464 0.019 0.023    0.153    0.121    1.709 0.414 0.042 0.121 2.136 0.086 0.110 3.863 0.253 0.041
241225  22 3697 0.705  134.4  11.149 11.378 0.055 0.055   11.064    7.347   11.890 0.798 0.091 0.157 3.654 0.011 0.099 6.571 0.085 0.169
241230   6 3698 0.740  131.5  10.582 10.790 0.059 0.058    4.573    2.288    4.620 0.803 0.104 0.225 3.593 0.096 0.052 6.793 0.031 0.077
241278  26 3701 0.956  224.0  11.299 11.612 0.055 0.133    6.547    3.317   10.896 0.454 0.048 0.043 2.282 0.058 0.050 4.520 0.186 0.092
241278  31 3702 0.956  201.2  11.299 11.536 0.094 0.080    5.291    2.921    8.821 0.310 0.008 0.059 2.119 0.159 0.116 4.562 0.216 0.030
241333   5 3703 0.975  146.2  10.818 11.270 0.101 0.095   19.889   13.623   40.239 0.694 0.004 0.063 3.371 0.551 0.504 7.001 0.225 0.253
241460   6 3706 0.657  111.1  10.567 10.598 0.000 0.000   10.620    7.450   16.088 1.346 0.188 0.103 5.325 0.203 0.023 7.251 0.042 0.159
241641  27 3708 0.675  168.1  10.260 10.472 0.078 0.090    0.823    0.611    1.370 0.641 0.083 0.086 4.724 0.367 0.086 6.858 0.022 0.119
241641  31 3709 0.675  147.7  10.260 10.364 0.065 0.074    0.278    0.214    0.996 1.181 0.272 0.144 5.455 0.820 0.243 6.677 0.011 0.004
241646  22 3710 1.024  183.7  11.102 11.344 0.042 0.043    1.079    0.627    8.399 0.263 0.008 0.053 1.944 0.130 0.074 4.077 0.400 0.023
241820  26 3714 0.702  152.0  10.359 10.690 0.029 0.051   22.215   14.786   15.829 1.197 0.199 0.078 5.765 0.324 0.721 7.639 0.009 0.094
241820  31 3715 0.702  163.9  10.359 10.612 0.008 0.044   13.100    7.438    8.574 1.319 0.285 0.018 5.485 0.787 0.561 7.506 0.092 0.120
242053  27 3719 0.851   96.0  11.001 11.347 0.096 0.078   46.333   24.900   45.673 1.016 0.035 0.099 4.697 0.043 0.467 7.380 0.013 0.128
242173  31 3721 0.956  235.2  11.551 11.774 0.044 0.061    1.199    1.013    4.882 0.469 0.077 0.003 2.126 0.046 0.119 4.105 0.209 0.167
242316  11 3722 0.891  145.9  10.825 11.161 0.060 0.058   21.227   13.841   26.057 0.824 0.014 0.091 4.756 0.334 0.391 7.177 0.010 0.160
242366  11 3723 0.737  197.3  11.373 11.686 0.050 0.042    1.401    0.641    2.687 0.324 0.017 0.092 2.267 0.081 0.273 4.728 0.377 0.501
242419  11 3725 1.004  160.1  10.859 11.140 0.032 0.038    0.125    0.089    3.547 0.365 0.036 0.035 2.238 0.005 0.307 4.258 0.175 0.184
242441  13 3726 0.727  178.0  11.158 11.450 0.049 0.064    0.296    0.230    2.067 0.357 0.048 0.135 2.334 0.019 0.133 4.659 0.189 0.357
242446  27 3727 0.879  164.5  10.619 10.806 0.038 0.044    5.935    3.782    5.192 0.662 0.048 0.070 3.092 0.162 0.041 6.795 0.122 0.280
242590  31 3728 0.878  187.0  10.854 11.155 0.081 0.082    2.093    1.267    4.777 0.653 0.085 0.094 3.050 0.088 0.034 5.616 0.123 0.062
242608  31 3729 0.610  163.0  10.900 11.258 0.063 0.061    0.301    0.260    2.223 0.660 0.024 0.030 2.608 0.186 0.052 4.556 0.824 0.229
242706  27 3731 0.164  180.0   9.405  9.623 0.055 0.049    0.071    0.025    0.069 0.699 0.144 0.025 3.867 0.138 0.090 7.070 0.027 0.146
242783  11 3733 0.700   75.0  10.635 11.506 0.063 0.287   37.589   31.090   41.401 1.133 0.094 0.005 4.510 0.127 0.537 7.324 0.081 0.216
242783 102 3734 0.700  133.3  10.635 11.538 0.018 0.021   16.720   13.511  104.025 0.341 0.095 0.069 2.772 0.174 0.077 6.749 0.776 0.460
242960  13 3736 0.735  212.6  11.470 11.568 0.061 0.061    1.867    1.125    2.500 0.610 0.071 0.106 2.903 0.033 0.049 5.471 0.077 0.041
242986  31 3738 0.533  188.7  10.842 11.018 0.067 0.060    4.457    3.300    4.724 0.696 0.102 0.126 4.178 0.205 0.249 7.240 0.018 0.098
243093  11 3739 0.733  170.4  10.935 11.238 0.036 0.051    0.431    0.308    2.487 0.441 0.076 0.143 2.442 0.173 0.144 4.957 0.361 0.178
243152  27 3740 0.858  204.1  11.123 11.234 0.028 0.027    6.254    2.229   13.727 0.475 0.009 0.139 3.189 0.123 0.229 5.742 0.450 0.260
243246  13 3742 0.696  266.4  10.808 11.133 0.019 0.007    0.220    0.145    1.361 0.504 0.009 0.159 2.313 0.120 0.002 4.118 0.432 0.461
243254  27 3743 0.744  127.3  10.420 10.670 0.045 0.055    0.642    0.329    1.392 0.638 0.042 0.163 3.366 0.061 0.429 5.994 0.001 0.177
243340  31 3744 0.734   90.3  10.189 10.588 0.078 0.108    3.779    2.654    2.711 0.755 0.088 0.102 3.791 0.015 0.178 6.957 0.036 0.209
243443  11 3745 0.677  168.6  10.653 10.935 0.024 0.030    0.019    0.018    0.898 0.665 0.149 0.334 2.791 0.032 0.081 5.315 0.125 0.399
243456  27 3746 0.959  278.6  11.379 11.647 0.015 0.027    0.379    0.294    6.196 0.409 0.055 0.083 2.092 0.060 0.006 4.173 0.238 0.124
243476  31 3747 0.950  193.6  11.165 11.119 0.051 0.035    2.239    1.163    9.785 1.243 0.286 0.138 4.416 0.208 0.106 5.665 0.111 0.020
243512  13 3748 0.925   99.1  10.734 11.139 0.045 0.067   16.983   12.811   24.956 0.901 0.057 0.050 4.450 0.071 0.400 7.096 0.136 0.179
243719  27 3752 0.959  109.8  10.828 10.951 0.039 0.041    6.572    3.799   12.439 1.034 0.183 0.168 4.171 0.125 0.089 6.444 0.301 0.155
243871  13 3753 0.733  213.2  10.823 11.202 0.023 0.025    0.076    0.072    2.172 0.282 0.029 0.051 2.031 0.196 0.082 3.960 0.596 0.097
243920  31 3754 0.702  172.0  10.872 11.210 0.044 0.049    0.591    0.315    2.430 0.218 0.026 0.067 2.003 0.218 0.493 4.570 0.648 0.120
244219  11 3757 0.914  202.9  11.407 11.630 0.077 0.068   28.368   22.941   24.034 0.440 0.088 0.061 2.845 0.029 0.122 6.545 0.138 0.213
244239  13 3758 0.738  219.7  10.818 11.229 0.031 0.035    0.082    0.073    1.902 0.541 0.043 0.156 2.688 0.039 0.074 5.068 0.147 0.139
244266  31 3759 1.011  164.8  10.759 10.891 0.087 0.075   23.472   16.809   17.110 1.095 0.079 0.165 5.252 0.144 0.536 7.456 0.020 0.102
244312  11 3760 0.958  186.3  11.299 11.414 0.090 0.076    4.581    2.359    8.561 0.619 0.031 0.030 3.174 0.064 0.237 4.955 0.252 0.122
244345  31 3761 0.677  154.4  10.788 10.999 0.032 0.029    2.481    0.885    5.270 0.660 0.070 0.116 2.885 0.091 0.184 6.006 0.181 0.073
244408  27 3762 0.958  281.0  11.453 11.756 0.040 0.052    2.094    1.417    3.428 0.484 0.054 0.064 2.041 0.050 0.082 3.931 0.293 0.272
244472  27 3763 0.660  198.6  10.864 11.396 0.020 0.001    0.140    0.125    1.551 0.386 0.058 0.024 3.013 0.220 0.120 5.587 0.030 0.067
244484  27 3764 0.946  133.8  10.789 11.020 0.099 0.093   47.343   39.662   30.855 1.661 0.231 0.381 6.067 0.082 0.330 7.613 0.016 0.066
244602  31 3765 0.751  134.3  10.328 10.805 0.148 0.074    6.937    5.375   10.708 0.859 0.040 0.158 4.464 0.036 0.145 7.259 0.122 0.205
244653  13 3766 0.708   58.9  10.572 10.967 0.088 0.083    8.024    7.106   10.833 0.942 0.078 0.005 4.248 0.021 0.666 7.034 0.181 0.366
244680  13 3767 0.958  202.1  10.927 11.175 0.029 0.032    0.094    0.053    2.721 0.435 0.047 0.050 1.808 0.146 0.014 3.179 0.599 0.021
244694  31 3768 0.853  128.8  11.114 11.360 0.063 0.070    6.475    2.739   19.470 0.650 0.027 0.142 3.181 0.062 0.221 5.671 0.458 0.213
244738  11 3769 0.697  210.4  11.344 11.632 0.016 0.018    0.096    0.093    1.832 0.330 0.016 0.075 2.163 0.109 0.057 4.099 0.491 0.208
244803  27 3771 0.924  114.2  10.905 11.033 0.027 0.029    2.223    1.129   10.563 0.368 0.010 0.142 2.347 0.280 0.166 4.884 0.746 0.360
244852  27 3774 0.678  170.8  11.040 11.732 0.007 0.052    1.143    0.708    2.888 0.722 0.016 0.048 2.956 0.065 0.060 6.051 0.031 0.158
245079  31 3775 0.912  171.0  11.196 11.583 0.079 0.071    6.010    4.957    7.550 0.434 0.046 0.089 2.465 0.049 0.121 5.172 0.202 0.174
245150  13 3778 0.924  135.4  11.060 11.368 0.020 0.032    2.476    1.037    9.639 0.398 0.001 0.114 2.438 0.100 0.143 4.843 0.340 0.093
245252  11 3779 0.694  259.3  11.445 11.776 0.016 0.018    0.138    0.124    2.046 0.583 0.105 0.113 2.507 0.022 0.007 4.646 0.305 0.226
245325  11 3780 0.694  244.8  11.181 11.406 0.000 0.007    0.870    0.627    1.296 0.363 0.015 0.012 2.299 0.143 0.003 4.323 0.629 0.036
245389  13 3781 0.538  163.9  10.867 11.010 0.087 0.061    1.039    0.654    1.200 0.739 0.074 0.097 3.397 0.035 0.144 6.462 0.050 0.097
245411  27 3782 0.734  155.6  11.697 11.698 0.023 0.115   12.851    6.499   14.586 0.663 0.031 0.261 3.598 0.088 0.101 6.252 0.037 0.102
245411  31 3783 0.734  166.6  11.697 11.982 0.022 0.015   17.623   10.349   10.292 0.687 0.078 0.134 3.121 0.021 0.290 5.934 0.061 0.179
245453  11 3784 0.694  235.1  11.094 11.475 0.012 0.019    0.039    0.037    1.048 0.061 0.052 0.000 0.284 0.264 0.001 0.508 3.767 0.002
245493  27 3785 0.795   84.7  10.254 10.390 0.043 0.052    7.258    4.373    4.713 1.029 0.150 0.236 5.663 0.604 0.479 7.514 0.087 0.105
245621  11 3786 0.735  171.2  10.884 11.282 0.153 0.120    1.162    0.769    2.842 0.331 0.013 0.060 2.176 0.120 0.116 4.119 0.613 0.037
245659  13 3787 0.989  153.4  11.243 11.260 0.033 0.041   46.482   32.581   36.855 1.032 0.111 0.099 4.713 0.014 0.690 7.346 0.026 0.143
245661  27 3788 0.852  244.9  10.874 11.074 0.027 0.033    0.086    0.082    2.727 0.573 0.132 0.095 2.989 0.418 0.561 4.904 0.019 0.108
245661  31 3789 0.852  238.4  10.874 11.142 0.020 0.019    0.035    0.034    4.084 0.332 0.014 0.126 1.862 0.314 0.203 3.420 1.110 0.027
245693  31 3790 0.928  112.4  10.871 10.980 0.052 0.054    1.636    0.772    8.091 0.587 0.061 0.151 2.662 0.178 0.094 5.273 0.435 0.033
245711  27 3791 0.941  257.2  11.453 11.700 0.012 0.029    1.747    0.805    3.781 0.324 0.031 0.052 1.948 0.015 0.086 3.855 0.246 0.163
245711  31 3792 0.940  278.7  11.453 11.696 0.016 0.019    1.878    0.659    8.263 0.291 0.011 0.039 1.916 0.060 0.091 3.871 0.388 0.191
245763  13 3793 0.754  143.7  10.585 10.961 0.079 0.045    0.247    0.182    1.473 0.363 0.007 0.126 2.477 0.009 0.088 5.182 0.050 0.476
245864  11 3794 0.698  176.0  10.424 11.275 0.056 0.058    0.083    0.081    0.813 0.408 0.015 0.011 2.180 0.095 0.020 3.966 0.225 0.024
246027  27 3796 0.548  168.4  10.788 11.068 0.000 0.011    0.343    0.262    2.270 0.509 0.083 0.071 2.538 0.085 0.043 4.568 0.319 0.023
246027  31 3797 0.549  167.4  10.788 11.083 0.018 0.019    0.097    0.063    0.910 0.689 0.079 0.176 2.984 0.231 0.122 5.647 0.444 0.321
246037  31 3798 0.850  217.2  11.109 11.410 0.036 0.057    1.132    0.691    6.440 0.706 0.019 0.202 3.221 0.006 0.055 5.453 0.035 0.138
246149  13 3800 0.734  211.8  11.069 11.430 0.014 0.016    0.033    0.033    2.323 0.421 0.043 0.109 2.090 0.077 0.106 3.758 0.230 0.012
246161  31 3801 0.928  206.3  11.314 11.461 0.051 0.064    2.762    1.668    8.961 0.547 0.102 0.087 2.498 0.084 0.110 4.871 0.300 0.007
246345  13 3803 0.999  165.8  10.944 11.355 0.100 0.000    3.843    2.291   10.414 0.727 0.061 0.023 3.590 0.340 1.069 5.423 0.047 0.041
246471  27 3804 0.940  132.9  11.416 11.739 0.057 0.056    5.184    3.125    7.206 0.465 0.050 0.072 2.251 0.051 0.076 4.607 0.187 0.050
246471  31 3805 0.940  107.4  11.416 11.742 0.076 0.086    6.198    4.473    7.173 0.616 0.056 0.048 2.563 0.037 0.047 4.683 0.146 0.008
246504  31 3806 0.929  235.7  11.263 11.537 0.019 0.016    2.768    1.638    3.231 0.067 0.009 0.006 0.315 0.047 0.030 4.120 0.106 0.927
246520  27 3807 0.860  224.9  11.388 11.691 0.007 0.003    1.165    0.666    4.603 0.680 0.125 0.108 3.060 0.081 0.340 5.129 0.045 0.136
246592  27 3808 0.660  228.4  10.994 11.263 0.013 0.009    0.135    0.116    1.690 0.637 0.038 0.179 2.531 0.075 0.016 4.425 0.509 0.528
246661  27 3809 0.954  210.3  10.979 11.356 0.045 0.340    0.373    0.344    4.519 0.329 0.003 0.061 2.398 0.006 0.085 4.690 0.123 0.117
246731  11 3810 0.963  201.6  11.103 11.314 0.078 0.074    9.614    5.273   15.193 0.619 0.037 0.117 2.820 0.123 0.207 6.033 0.505 0.027
246766  31 3812 0.928  233.1  10.958 11.271 0.018 0.021    0.098    0.091    2.725 0.177 0.031 0.059 1.475 0.295 0.456 3.179 0.748 0.006
246882  31 3813 0.737  108.9  10.751 11.337 0.046 0.045   77.989   68.788   56.589 0.946 0.100 0.131 4.969 0.219 0.974 7.572 0.001 0.147
246902  13 3815 0.732  104.5  11.086 11.275 0.054 0.051    1.836    0.724    7.523 0.701 0.044 0.067 2.658 0.347 0.088 5.178 0.477 0.123
246995  27 3816 0.617   99.4  11.139 11.603 0.007 0.010   18.396   13.432   26.482 1.074 0.109 0.144 4.727 0.080 0.274 7.100 0.063 0.107
247031  11 3817 0.866  122.5  10.685 10.864 0.046 0.079    0.529    0.279    3.682 0.812 0.108 0.188 3.302 0.171 0.090 5.240 0.247 0.057
247278  27 3820 0.702  226.2  11.179 11.507 0.014 0.021    0.136    0.118    2.484 0.442 0.043 0.110 2.620 0.032 0.046 5.141 0.159 0.199
247278  31 3821 0.702  221.0  11.179 11.469 0.021 0.036    0.063    0.056    1.938 0.477 0.040 0.158 2.695 0.019 0.126 5.203 0.083 0.237
247298  31 3822 0.956  189.2  11.065 11.177 0.022 0.016    7.618    4.689   15.099 0.298 0.035 0.065 2.299 0.250 0.145 5.625 0.459 0.331
247309  13 3823 0.829   73.0  10.511 10.583 0.146 0.065   12.713    8.407   14.555 2.100 0.968 0.565 5.469 0.577 0.173 7.399 0.098 0.038
247334  27 3825 0.708  166.8  10.956 11.319 0.013 0.018    0.071    0.068    2.715 0.336 0.024 0.113 2.288 0.109 0.144 4.569 0.563 0.532
247371  11 3826 0.763  208.7  10.908 11.022 0.067 0.069   10.068    4.976    9.957 0.858 0.139 0.188 4.477 0.435 0.224 6.831 0.017 0.092
247424  13 3827 0.696  121.2  10.602 11.001 0.061 0.062    3.443    2.258    2.910 0.532 0.041 0.144 3.189 0.130 0.177 6.400 0.081 0.230
247498  31 3828 0.818  204.9  10.984 11.298 0.032 0.099    1.046    0.839    1.864 0.546 0.064 0.069 3.007 0.012 0.496 4.988 0.049 0.082
247554  27 3830 0.660  125.4  10.755 11.017 0.045 0.039    9.974    7.108    9.591 0.752 0.028 0.126 3.891 0.266 0.078 6.852 0.014 0.392
247647  27 3832 0.835  148.8  10.976 11.099 0.063 0.101    5.065    3.580   17.246 0.633 0.072 0.168 3.422 0.070 0.007 6.064 0.417 0.278
247721  31 3833 0.948  156.7  11.138 10.913 0.079 0.046    4.389    1.886    5.636 0.652 0.058 0.138 3.541 0.048 0.154 6.223 0.234 0.576
247749  27 3834 0.834  188.0  11.364 11.643 0.018 0.027    0.928    0.448    2.938 0.291 0.017 0.033 2.096 0.016 0.010 4.366 0.156 0.204
247817  31 3835 0.735  201.8  11.002 11.283 0.055 0.040    3.595    1.802    5.951 0.411 0.011 0.115 2.829 0.168 0.236 5.615 0.252 0.089
247826  11 3836 0.667  270.9  10.590 10.807 0.035 0.042    0.029    0.028    0.905 0.451 0.008 0.126 2.428 0.126 0.153 4.428 0.622 0.905
247826 102 3837 0.667  255.8  10.590 10.869 0.030 0.056    0.090    0.060    0.687 0.276 0.012 0.066 2.023 0.099 0.201 4.006 0.301 0.020
247874  31 3838 0.948  167.9  10.812 11.146 0.039 0.037    0.443    0.215    4.735 0.502 0.058 0.138 2.823 0.047 0.028 5.014 0.089 0.073
248059  31 3840 0.910  187.0  11.129 11.439 0.050 0.035    8.619    4.754    9.415 0.568 0.053 0.099 2.482 0.083 0.091 5.507 0.365 0.138
248175  27 3841 0.985  177.8  10.768 10.919 0.039 0.042    1.200    0.464    9.344 0.602 0.023 0.103 2.995 0.017 0.392 5.099 0.581 0.031
248217  13 3843 0.611  225.8  10.809 11.089 0.023 0.017    0.443    0.318    2.328 0.400 0.052 0.127 2.608 0.079 0.160 5.232 0.202 0.208
248248  31 3844 0.734  214.2  11.187 11.501 0.088 0.031    0.110    0.078    2.757 0.309 0.036 0.069 2.216 0.024 0.077 4.477 0.396 0.298
248292  27 3845 0.924  150.9  10.536 10.927 0.168 0.127   11.700    7.273   16.155 1.004 0.076 0.106 4.620 0.055 0.128 7.297 0.062 0.094
248365  31 3847 0.737  194.4  10.836 11.119 0.018 0.021    0.520    0.183    3.618 0.391 0.019 0.120 2.239 0.266 0.034 4.119 1.190 0.692
248422  27 3848 0.919  117.5  10.833 11.254 0.053 0.048   23.945   14.782   52.837 0.946 0.032 0.148 4.288 0.243 0.264 7.125 0.187 0.145
248422  31 3849 0.919  136.0  10.833 11.078 0.044 0.064   21.024   15.037   24.028 0.812 0.119 0.111 4.176 0.275 1.027 7.174 0.052 0.259
248436  27 3850 0.705  174.7  10.827 10.892 0.061 0.072    2.547    1.931    2.000 0.698 0.133 0.086 3.278 0.079 0.019 6.096 0.040 0.160
248444  11 3851 0.667  198.8  10.815 11.060 0.029 0.034    0.400    0.162    2.028 0.649 0.131 0.214 2.667 0.013 0.020 5.077 0.265 0.276
248444 102 3852 0.668  202.9  10.815 11.060 0.027 0.041    0.276    0.147    1.278 0.569 0.076 0.227 2.795 0.003 0.049 5.393 0.115 0.183
248726  31 3860 0.702   90.2  10.311 10.602 0.068 0.056    0.191    0.184    2.184 0.827 0.086 0.052 4.022 0.201 0.132 6.334 0.007 0.023
248800  13 3862 0.910  130.5  10.657 10.844 0.069 0.084    9.225    6.728    7.695 0.737 0.036 0.038 3.695 0.169 0.348 7.209 0.056 0.148
248829  11 3863 0.763  161.6  10.877 11.133 0.020 0.028    0.062    0.041    1.406 0.626 0.134 0.281 2.741 0.073 0.292 5.016 0.116 0.205
248918  27 3865 0.734  258.2  11.100 11.382 0.053 0.061    0.037    0.037    1.814 0.583 0.074 0.014 2.905 0.030 0.552 5.199 0.042 0.168
249080  27 3868 0.734  176.3  11.076 11.362 0.035 0.056    7.028    3.999   20.869 0.611 0.190 0.013 2.642 0.217 0.065 5.772 0.458 0.197
249095  13 3869 0.603   80.6  10.038 10.220 0.089 0.063    1.614    0.882    3.464 1.158 0.315 0.334 5.328 0.807 0.224 7.371 0.091 0.065
249107  31 3870 0.913  297.9  11.414 11.616 0.029 0.066    4.705    2.004   11.438 0.781 0.041 0.031 3.227 0.003 0.409 5.134 0.153 0.047
249179  27 3871 0.962  216.1  10.687 10.940 0.090 0.067    0.795    0.399    2.337 0.479 0.131 0.050 2.129 0.005 0.020 4.344 0.268 0.072
249179  31 3872 0.963  227.3  10.687 10.854 0.066 0.098    0.688    0.404    2.458 0.465 0.016 0.043 2.523 0.133 0.119 4.578 0.245 0.058
249265  13 3873 0.736   70.3  10.290 10.588 0.046 0.058    2.313    1.177    3.233 0.820 0.100 0.110 3.952 0.319 0.331 6.553 0.088 0.038
249357  27 3875 0.709   82.8  10.302 10.591 0.023 0.032    2.624    1.497    9.894 0.914 0.121 0.049 4.167 0.316 0.538 6.689 0.062 0.084
249357  31 3876 0.709   75.8  10.302 10.627 0.054 0.042    2.828    1.024   10.030 0.707 0.075 0.250 4.080 0.330 0.219 6.830 0.078 0.052
249433  31 3879 0.837  202.7  10.869 11.209 0.024 0.022    0.296    0.160    2.560 0.251 0.026 0.078 1.803 0.232 0.219 3.533 0.749 0.106
249509  13 3882 0.678   30.0   9.696  9.980 0.037 0.042    0.491    0.222    4.995 0.838 0.089 0.233 4.201 0.180 0.068 6.969 0.066 0.010
249582  11 3883 0.891   44.0  10.734 10.993 0.073 0.086    8.566    6.520   13.429 0.783 0.027 0.066 3.649 0.279 0.073 6.759 0.232 0.147
249694  27 3885 1.139 1000.0   9.511 11.198 0.168 0.028   72.894   60.536  543.779 5.012 0.311 0.124 6.404 0.109 0.022 7.681 0.022 0.004
249738  27 3887 0.693  116.5  10.394 10.565 0.054 0.061    1.901    1.084    1.470 0.709 0.082 0.086 3.809 0.047 0.475 6.583 0.033 0.097
249882  27 3888 0.704  171.5  10.994 11.185 0.035 0.060    0.079    0.059    1.406 0.539 0.074 0.093 2.524 0.021 0.285 4.818 0.116 0.486
249964  27 3889 0.949   77.2  10.883 11.045 0.056 0.061   46.994   33.022   29.211 1.254 0.242 0.073 5.662 0.215 0.341 7.526 0.033 0.074
250091  27 3891 0.532   76.2  10.200 10.420 0.066 0.064    2.483    1.439    1.815 0.881 0.107 0.274 4.741 0.429 0.126 7.629 0.136 0.122
250117  13 3892 0.737  227.3  11.113 11.245 0.061 0.066    3.553    1.980    3.174 0.797 0.078 0.101 3.069 0.013 0.009 5.748 0.095 0.072
250372  31 3893 0.736  270.5  11.362 11.630 0.029 0.032    0.133    0.104    2.313 0.511 0.059 0.152 2.733 0.002 0.058 5.168 0.079 0.145
250391  11 3894 0.889  172.8  10.921 11.659 0.000 0.000    4.814    3.755    8.435 1.487 0.152 0.093 4.710 0.026 0.085 5.840 0.022 0.023
250434  13 3895 0.754  112.0  10.415 11.112 0.093 0.134    0.196    0.169    1.725 0.790 0.176 0.051 2.936 0.130 0.157 5.191 0.042 0.120
250471  27 3896 0.493  199.2  11.075 11.481 0.055 0.077    1.308    0.783    4.006 0.681 0.011 0.016 2.996 0.098 0.055 5.557 0.407 0.260
250784  27 3898 0.640  168.7  11.132 11.421 0.024 0.024    0.407    0.193    2.250 0.654 0.032 0.026 2.596 0.045 0.019 4.594 0.399 0.041
253278  31 3900 0.764  193.8  11.152 11.532 0.024 0.020    0.492    0.230    2.708 0.424 0.061 0.005 2.149 0.040 0.060 3.877 0.224 0.131
253345  31 3901 0.794  174.2  11.019 11.133 0.036 0.038    0.803    0.408    5.312 0.764 0.056 0.055 4.139 0.173 0.275 5.948 0.046 0.083
253516  31 3902 0.700  174.2  10.489 10.817 0.073 0.057    0.065    0.055    1.086 0.471 0.048 0.137 2.835 0.051 0.072 5.388 0.198 0.155
253525  31 3903 0.839  128.5  11.032 11.260 0.054 0.071   44.850   26.567   37.609 1.185 0.111 0.073 5.157 0.061 0.675 7.504 0.007 0.106
253688  13 3904 0.837  109.4  10.996 11.266 0.029 0.034    2.217    0.716    6.942 0.621 0.101 0.099 2.321 0.143 0.106 4.565 0.690 0.322
253750  11 3905 1.004   88.2  10.717 10.541 0.096 0.165    6.429    2.207   15.289 0.997 0.205 0.335 4.390 0.365 0.608 6.963 0.076 0.324
253808  31 3907 0.968  134.5  10.805 11.390 0.338 0.043   34.254   23.061   79.588 0.845 0.034 0.041 3.570 0.317 0.228 7.010 0.244 0.178
253866  27 3908 0.674  192.6  10.902 11.161 0.044 0.050    2.343    1.209    9.006 0.390 0.024 0.087 2.834 0.062 0.096 5.976 0.036 0.286
254130  11 3913 0.913  153.0  10.677 10.854 0.046 0.066   10.789    7.926   42.450 0.705 0.130 0.095 3.515 0.490 0.118 6.802 0.409 0.270
254130  13 3914 0.913  166.6  10.677 10.937 0.070 0.054    3.130    1.595    8.195 0.379 0.060 0.147 2.592 0.266 0.102 5.639 0.508 0.329
254283  31 3915 0.933  161.1  11.042 11.227 0.032 0.031    0.278    0.154    3.555 0.372 0.064 0.114 2.044 0.061 0.058 4.038 0.441 0.339
254350  13 3916 0.669  156.0  10.790 11.091 0.043 0.047    0.357    0.224    1.744 0.327 0.023 0.084 2.666 0.086 0.082 5.482 0.180 0.199
254352  27 3917 0.999    0.2  10.842 11.182 0.090 0.071   68.515   59.258  107.277 2.494 0.283 0.244 6.240 0.122 0.122 7.648 0.024 0.024
254451  27 3918 0.790  183.4  10.889 11.197 0.021 0.031    0.032    0.032    1.447 0.457 0.014 0.227 2.281 0.056 0.085 4.431 0.273 0.663
254451  31 3919 0.790  187.4  10.889 11.169 0.036 0.040    0.029    0.028    2.710 0.515 0.100 0.254 2.385 0.005 0.077 4.602 0.235 0.450
254580  13 3921 0.694  154.7  10.689 11.189 0.048 0.138    3.599    2.200    5.806 0.887 0.150 0.167 3.728 0.287 0.112 6.309 0.012 0.095
254774  27 3923 0.882  172.9  10.792 11.082 0.038 0.028    5.328    2.181   11.810 0.904 0.125 0.015 3.607 0.063 0.389 5.753 0.521 0.037
254830  11 3925 0.981  225.9  11.181 11.432 0.033 0.039    0.070    0.068    4.256 0.560 0.079 0.165 2.078 0.115 0.001 3.998 0.388 0.271
254999  31 3926 0.420  949.5   9.535  9.810 0.046 0.162    1.639    1.588    5.362 1.069 0.158 0.137 4.056 0.173 0.006 7.162 0.044 0.048
255024  27 3927 0.615  121.9  10.381 11.313 0.064 0.050   16.520   14.009   27.497 0.692 0.090 0.050 3.933 0.009 0.059 7.220 0.149 0.145
255047  13 3928 0.864  171.0  10.893 11.187 0.018 0.022    0.227    0.202    3.761 0.371 0.011 0.109 1.966 0.118 0.055 3.571 0.569 0.168
255233  31 3931 0.764  136.2  10.557 11.074 0.063 0.051    5.481    4.191    4.985 0.805 0.073 0.087 3.956 0.062 0.277 6.546 0.074 0.380
255244  27 3932 0.883  281.6  11.415 11.638 0.074 0.067    5.162    2.936    7.973 0.330 0.052 0.097 2.524 0.018 0.278 5.085 0.256 0.136
255258  31 3933 0.881  272.6  11.238 11.508 0.024 0.056    1.354    0.925    4.002 0.379 0.047 0.048 1.974 0.004 0.017 3.575 0.071 0.045
255458  27 3936 0.761  143.1  10.795 10.812 0.149 0.118    4.603    3.249    5.418 0.796 0.055 0.110 3.441 0.087 0.119 6.279 0.194 0.385
255513  13 3938 0.668  124.4  10.735 10.860 0.028 0.029    6.430    4.627    6.930 0.847 0.213 0.163 4.563 0.274 0.248 7.059 0.017 0.183
255568  27 3940 0.854  138.7  10.772 11.068 0.045 0.039    6.810    3.934    7.930 0.537 0.082 0.178 2.891 0.131 0.235 6.225 0.101 0.219
255572  31 3941 0.880  258.3  11.231 11.482 0.027 0.037    0.586    0.331    3.228 0.535 0.036 0.129 2.389 0.021 0.153 4.505 0.075 0.161
255749  31 3942 0.851  125.7  10.529 10.734 0.043 0.045    5.685    3.347   10.920 0.885 0.002 0.161 4.133 0.220 0.146 6.811 0.301 0.305
255757  11 3943 0.704  180.6  10.655 10.916 0.015 0.016    0.401    0.300    2.067 0.626 0.008 0.187 2.348 0.124 0.003 4.069 0.357 0.216
255786  27 3944 0.764   94.3  10.425 10.888 0.043 0.035    9.217    4.516   15.429 0.658 0.133 0.186 3.644 0.122 0.082 6.918 0.101 0.190
255834  11 3945 0.895  284.7  11.670 11.802 0.079 0.050    3.494    1.483    8.143 0.406 0.019 0.042 2.486 0.101 0.010 4.686 0.109 0.006
255894  27 3946 0.765  142.7  10.728 10.250 0.754 1.941    0.184    0.182   16.966 0.410 0.282 0.002 3.219 3.641 0.031 7.538 0.234 0.010
255973  31 3947 0.718  179.1  10.593 10.935 0.019 0.022    0.117    0.102    1.160 0.397 0.007 0.149 2.118 0.222 0.189 3.853 0.746 0.045
255976  31 3948 0.734  189.5  11.079 11.434 0.032 0.040    0.095    0.094    3.224 0.349 0.011 0.093 2.624 0.009 0.137 5.248 0.045 0.237
255999  13 3949 0.737  208.8  11.184 11.416 0.034 0.081   17.532   12.515   14.972 0.641 0.102 0.187 3.752 0.049 0.266 6.701 0.077 0.318
256036  13 3951 0.838  218.6  10.597 10.894 0.070 0.072    8.980    5.943    6.025 0.775 0.059 0.031 4.031 0.117 0.176 7.081 0.029 0.178
256211  27 3953 0.876  261.5  11.558 11.794 0.018 0.025    0.187    0.172    3.356 0.351 0.023 0.015 1.955 0.078 0.052 3.580 0.426 0.082
256211  31 3954 0.876  262.3  11.558 11.853 0.010 0.017    0.336    0.272    3.123 0.338 0.027 0.014 1.897 0.065 0.009 3.480 0.197 0.046
256221  27 3955 0.809  166.5  10.546 10.847 0.098 0.273   22.444   18.122   54.235 1.694 0.192 0.249 5.652 0.160 0.108 7.484 0.103 0.085
256221  31 3956 0.809  101.2  10.546 10.666 0.037 0.232   33.069   22.183   40.524 1.138 0.019 0.000 5.869 0.175 0.472 7.561 0.043 0.080
256256  11 3957 0.700  121.8  10.423 10.775 0.037 0.063    6.866    4.136    5.262 0.921 0.114 0.364 4.954 0.362 0.664 6.983 0.051 0.023
256344  27 3958 0.790  221.8  11.009 11.392 0.033 0.050    0.492    0.253    3.529 0.635 0.097 0.018 2.307 0.053 0.030 4.037 0.604 0.100
256362  27 3959 0.707   72.3  10.270 10.402 0.039 0.161    0.842    0.441    3.516 0.904 0.116 0.350 3.782 0.197 0.514 6.543 0.011 0.041
256440  31 3960 0.880  153.8  10.056 10.252 0.067 0.065    6.396    2.412   25.539 1.547 0.077 0.257 5.704 0.009 0.069 7.426 0.096 0.013
256509  11 3961 0.892  185.5  10.920 11.140 0.093 0.069    3.399    2.221    4.723 0.518 0.038 0.104 2.602 0.108 0.156 5.010 0.333 0.060
256646  27 3963 0.861  232.4  11.118 11.964 0.000 0.000   13.700    8.283  104.777 0.626 0.108 0.028 2.446 0.498 0.085 5.903 1.298 0.323
256655  31 3964 0.873  225.4  11.188 11.484 0.019 0.020    0.153    0.119    2.611 0.478 0.054 0.073 2.411 0.074 0.430 4.629 0.015 0.237
256660  31 3965 0.705  180.7  11.027 11.288 0.032 0.059    1.464    0.895    3.313 0.756 0.109 0.243 2.870 0.005 0.249 5.459 0.076 0.194
256729  13 3967 0.858  136.0  10.715 10.760 0.056 0.061    3.195    1.964    4.545 0.977 0.196 0.073 3.966 0.159 0.069 6.169 0.167 0.230
256739  27 3969 0.735  214.3  11.305 11.506 0.000 0.000    3.787    2.585    3.424 0.295 0.015 0.017 2.104 0.021 0.025 4.079 0.238 0.014
256742  13 3970 0.884  132.1  10.712 10.799 0.045 0.061    5.044    2.568   29.811 0.773 0.027 0.037 3.835 0.189 0.073 6.338 0.804 0.153
256863  31 3971 0.754  154.2   9.632 10.045 0.020 0.020    0.008    0.003    0.163 0.086 0.028 0.010 0.409 0.337 0.048 3.641 0.655 0.422
256890  31 3972 0.654  123.2  10.527 10.742 0.028 0.044    1.163    0.386    3.039 0.564 0.050 0.238 3.180 0.102 0.085 6.357 0.042 0.215
256904  27 3973 0.862  101.4  10.771 11.732 0.000 0.000   24.114   22.188   88.170 0.329 0.101 0.032 2.883 0.096 0.010 7.170 0.236 0.184
256980  11 3975 0.973   99.0  10.871 11.158 0.038 0.037    6.552    3.030   16.625 0.692 0.030 0.065 3.004 0.241 0.168 5.697 0.623 0.144
256994  27 3976 0.836  210.1  10.890 11.255 0.019 0.030    0.072    0.048    1.212 0.303 0.030 0.107 1.896 0.128 0.190 3.560 0.205 0.101
257051  13 3978 0.702  105.9  10.103 10.618 0.053 0.082   19.037   12.903   17.561 1.765 0.690 0.181 6.292 0.577 0.219 7.568 0.110 0.078
257282  31 3981 0.677  203.6  10.901 11.253 0.019 0.024    0.633    0.554    3.710 0.485 0.029 0.115 2.499 0.104 0.061 4.821 0.390 0.461
257285  27 3982 0.884  118.4  11.017 11.281 0.068 0.031    6.588    4.561   17.018 0.541 0.086 0.019 2.823 0.296 0.331 5.875 0.378 0.236
257293  13 3983 0.638   92.5  10.559 10.661 0.061 0.085    1.439    1.121    1.297 0.886 0.157 0.108 3.903 0.071 0.344 6.704 0.045 0.158
257357  31 3984 0.949  317.5  11.452 11.693 0.024 0.050    0.891    0.699    4.386 0.305 0.048 0.055 1.865 0.015 0.064 3.480 0.326 0.059
257432  31 3986 0.722   85.2  10.478 10.649 0.099 0.106    1.523    0.936    1.924 0.697 0.073 0.135 3.188 0.054 0.120 6.174 0.163 0.091
257455  11 3987 0.666  131.8  10.868 11.823 0.124 0.073    0.082    0.080    1.431 0.459 0.091 0.028 3.078 0.000 0.193 5.618 0.049 0.090
257577  31 3989 0.717  132.1  10.309 10.520 0.000 0.000   11.601    5.402   23.149 1.154 0.211 0.313 5.015 0.450 0.421 7.417 0.009 0.011
257619  13 3991 0.620  116.7  10.675 10.995 0.059 0.066    4.844    3.203    5.764 0.763 0.044 0.224 4.157 0.350 0.482 6.882 0.039 0.178
257619  27 3992 0.620  130.7  10.675 11.002 0.058 0.064    4.609    2.290    5.384 0.731 0.066 0.121 3.559 0.148 0.231 6.715 0.144 0.028
257734  27 3995 0.879  133.4  11.087 10.798 0.000 0.000   19.006   10.573   15.000 0.605 0.049 0.139 3.836 0.154 0.544 7.446 0.001 0.108
258059  27 3999 0.842  333.1  11.429 11.738 0.017 0.021    0.320    0.281    2.039 0.322 0.019 0.034 1.877 0.100 0.030 3.474 0.266 0.023
258059  31 4000 0.841  339.2  11.429 11.727 0.012 0.014    0.363    0.301    3.946 0.120 0.017 0.008 0.925 0.430 0.128 3.238 0.112 0.024
258091  11 4002 0.890  185.0  11.121 11.353 0.032 0.048    0.254    0.128    2.607 0.386 0.048 0.098 2.019 0.030 0.030 3.695 0.436 0.553
258209  27 4003 1.042  172.3  11.564 11.749 0.039 0.043    2.131    0.991    9.760 0.236 0.016 0.075 1.798 0.130 0.237 3.945 0.428 0.105
258334  13 4005 0.569  184.5  11.084 10.695 0.020 0.023    1.689    0.606    6.578 0.480 0.052 0.156 3.522 0.237 0.258 6.703 0.282 0.475
258344  27 4006 0.570  181.2  10.772 11.035 0.064 0.074    1.442    1.052    3.365 1.008 0.054 0.119 3.878 0.101 0.042 6.608 0.047 0.028
258467  13 4008 0.913  216.2  11.254 11.636 0.044 0.036    6.603    4.077    8.911 0.688 0.079 0.098 3.258 0.001 0.238 5.501 0.052 0.030
258475  27 4009 0.708   97.0  10.248 10.573 0.079 0.099    3.221    1.951    4.617 1.078 0.070 0.042 4.182 0.054 0.468 6.744 0.083 0.317
258512  31 4010 0.755  195.4  11.039 11.340 0.006 0.056    1.256    0.807    2.965 0.670 0.038 0.075 4.252 0.097 0.373 6.079 0.010 0.077
258694  31 4013 0.860  187.2  10.674 10.961 0.061 0.120    2.372    1.389    3.115 0.649 0.082 0.094 2.809 0.069 0.002 5.559 0.228 0.050
258753  13 4014 0.910  155.5  10.851 11.085 0.027 0.033    0.086    0.077    2.086 0.368 0.054 0.116 2.170 0.069 0.207 4.276 0.067 0.300
258814  27 4015 0.832  127.4  10.740 11.072 0.030 0.024   12.078    7.933   31.851 0.954 0.078 0.014 4.323 0.250 0.343 6.908 0.244 0.279
258814  31 4016 0.832  107.6  10.740 11.031 0.042 0.058   26.501   18.285   27.955 0.953 0.116 0.019 4.414 0.389 0.356 7.355 0.031 0.161
258977  27 4018 0.884  258.5  11.606 11.828 0.031 0.032    0.666    0.381    3.321 0.545 0.059 0.086 2.375 0.005 0.154 4.462 0.095 0.149
259012  27 4019 0.763  191.3  10.892 11.227 0.024 0.028    0.092    0.085    2.663 0.368 0.015 0.119 2.522 0.010 0.107 5.105 0.071 0.152
259030  31 4020 0.832  156.7  10.748 11.022 0.081 0.086   16.861   12.559   25.277 0.833 0.121 0.002 4.303 0.013 0.376 7.171 0.122 0.180
259077  13 4022 0.768  242.7  11.084 11.319 0.051 0.061    1.560    0.752    3.336 0.520 0.033 0.116 2.529 0.099 0.053 5.119 0.187 0.214
259084  11 4023 0.753  112.9   9.955 10.371 0.075 0.088    3.486    2.105    3.127 1.190 0.146 0.133 4.746 0.078 0.076 7.279 0.037 0.156
259181  31 4025 0.764  178.9  10.838 11.107 0.020 0.035    0.027    0.026    2.714 0.615 0.028 0.287 2.764 0.043 0.631 5.076 0.150 0.292
259291  11 4026 0.470  226.2  11.316 11.764 0.000 0.000    2.324    1.653    5.045 0.802 0.060 0.043 3.302 0.110 0.126 6.274 0.240 0.265
259358  27 4027 0.642  140.5  10.919 11.067 0.016 0.013    0.566    0.207    2.767 0.374 0.002 0.099 2.560 0.303 0.114 5.289 0.554 0.140
259358  31 4028 0.642  152.5  10.919 11.174 0.025 0.026    0.965    0.506    2.368 0.305 0.024 0.109 2.620 0.013 0.287 5.613 0.093 0.211
259363  11 4029 0.665  143.1  10.775 11.014 0.126 0.090    0.130    0.123    1.191 0.852 0.213 0.049 4.277 0.845 0.366 5.779 0.072 0.061
259495  31 4031 0.719  148.2  10.899 11.159 0.019 0.070    2.010    0.898    5.585 0.493 0.034 0.200 2.532 0.048 0.013 5.313 0.226 0.366
259497  27 4032 0.704  174.8  11.159 11.483 0.011 0.015    0.567    0.320    2.652 0.343 0.027 0.089 2.351 0.009 0.070 4.820 0.189 0.324
259554  13 4033 0.886   83.9  10.887 11.076 0.044 0.051    1.212    0.482    9.953 0.489 0.044 0.181 2.649 0.141 0.059 5.059 0.453 0.204
259595  27 4034 0.719  172.4  11.035 11.132 0.049 0.047    0.810    0.420    3.842 0.574 0.149 0.137 2.638 0.118 0.018 5.160 0.112 0.269
259610  11 4035 0.890  310.7  11.591 11.568 0.088 0.065    2.900    1.775    4.925 0.454 0.022 0.053 2.138 0.096 0.064 4.239 0.350 0.177
259737  13 4036 0.703  186.4  10.855 11.230 0.033 0.026    0.706    0.318    2.401 0.673 0.175 0.154 2.572 0.084 0.190 4.876 0.495 0.632
259737  27 4037 0.702  212.2  10.855 11.142 0.037 0.043    0.554    0.324    3.262 0.702 0.004 0.073 2.982 0.026 0.148 5.392 0.091 0.095
259809  31 4039 0.737  142.8  10.538 10.874 0.019 0.022    0.120    0.056    1.071 0.499 0.132 0.126 2.426 0.053 0.036 4.690 0.457 0.312
260083  27 4044 0.701  213.8  10.932 11.281 0.036 0.030    0.055    0.054    1.383 0.378 0.083 0.113 2.532 0.044 0.043 5.138 0.003 0.325
260083  31 4045 0.700  203.0  10.932 11.284 0.018 0.018    0.086    0.080    1.891 0.508 0.016 0.213 2.666 0.025 0.084 5.198 0.061 0.212
260092  13 4046 0.883  143.0  10.709 10.888 0.041 0.038   10.362    5.624    8.026 1.019 0.161 0.058 4.889 0.424 0.047 7.138 0.053 0.137
260156  27 4047 0.842  127.3  10.609 10.714 0.053 0.053    7.723    5.037   13.231 1.274 0.244 0.106 5.207 0.477 0.178 7.114 0.034 0.154
260156  31 4048 0.843  106.5  10.609 10.529 0.038 0.050    8.623    4.272    8.341 1.542 0.605 0.412 5.503 0.888 0.523 7.391 0.144 0.018
260163  11 4049 0.753  175.2  10.954 11.011 0.051 0.043    0.525    0.448    2.364 1.206 0.250 0.003 5.198 0.423 0.350 6.453 0.003 0.049
260355  11 4051 0.894  189.1  10.869 11.473 0.064 0.042   14.985    9.011   12.033 0.768 0.054 0.059 2.939 0.006 0.317 6.275 0.134 0.165
260448  31 4052 0.881  172.3  10.848 11.048 0.037 0.033    0.671    0.339    4.018 0.602 0.142 0.111 2.404 0.070 0.022 4.596 0.341 0.068
260481  27 4053 0.880  142.7  10.664 11.070 0.061 0.072   13.286    9.709   13.008 0.733 0.010 0.194 4.207 0.050 0.288 7.080 0.088 0.219
260596  13 4056 0.885  120.7  11.214 11.549 0.044 0.069   36.000   30.060   33.576 0.685 0.030 0.078 3.764 0.096 0.177 6.726 0.121 0.320
260858  27 4061 0.842  198.9  11.336 11.610 0.057 0.059    5.463    4.037    5.615 0.569 0.094 0.065 2.787 0.015 0.074 5.345 0.046 0.126
260858  31 4062 0.842  171.9  11.336 11.405 0.075 0.107    3.384    1.829    5.093 0.695 0.142 0.142 2.951 0.014 0.159 5.400 0.197 0.227
261099  27 4064 0.957  178.5  10.847 11.077 0.036 0.034    0.407    0.158    2.882 0.372 0.016 0.108 2.161 0.148 0.023 4.395 0.326 0.179
261115  31 4065 0.877  204.0  10.839 11.010 0.040 0.026    2.023    0.823    3.722 0.344 0.040 0.092 2.315 0.042 0.199 5.008 0.281 0.067
261136  13 4066 0.885  158.7  10.736 10.829 0.046 0.049    2.896    1.539    5.341 0.678 0.038 0.095 2.952 0.194 0.232 5.983 0.533 0.073
261268  27 4068 0.666  234.9  11.008 11.311 0.017 0.020    0.152    0.121    1.795 0.277 0.012 0.056 2.080 0.088 0.128 4.130 0.147 0.099
261337  31 4069 0.667  117.3  10.676 11.000 0.050 0.045    3.359    2.239    2.227 1.030 0.165 0.109 4.057 0.149 0.409 6.580 0.011 0.137
261431  27 4070 0.934  253.6  11.268 11.749 0.028 0.056    0.310    0.248    3.240 0.520 0.051 0.019 1.933 0.065 0.007 3.346 0.212 0.005
261589  11 4072 1.004  184.8  10.346 10.445 0.066 0.132   11.162    4.495   18.511 2.270 0.773 0.016 5.578 0.073 0.125 7.490 0.008 0.116
261626  13 4074 0.910  148.0   9.992 10.703 0.138 0.069    5.493    3.153    7.180 1.039 0.092 0.038 4.212 0.039 0.701 7.068 0.072 0.219
261890  27 4077 0.711   68.4  10.598 10.937 0.058 0.010    4.483    2.707   27.594 0.446 0.024 0.130 3.490 0.136 0.034 6.642 0.418 0.309
101089  12 1115 0.852  187.4  11.032 11.329 0.020 0.028    0.154    0.146    3.839 0.759 0.073 0.168 2.719 0.011 0.060 5.026 0.215 0.096
101430  12 1123 0.987  134.1  10.561 11.572 0.123 0.087   38.963   34.977   55.017 0.781 0.008 0.053 3.908 0.185 0.323 7.162 0.166 0.175
101513  12 1124 0.756  272.1                                                                                                            
101760  12 1128 0.793  123.0  10.962 11.827 0.000 0.000   98.358   82.897  152.816 1.130 0.059 0.095 5.047 0.731 0.800 7.485 0.079 0.082
101830  12 1131 0.988  185.3  10.596 10.878 0.071 0.062    0.635    0.402    2.159 0.727 0.051 0.094 3.025 0.147 0.030 5.637 0.019 0.064
102108  12 1134 0.609  135.7  10.606 10.796 0.027 0.030    0.122    0.070    2.863 0.852 0.097 0.178 3.641 0.195 0.257 5.477 0.050 0.103
102149  12 1137 1.020  231.0  11.073 11.382 0.000 0.000    1.130    0.864    3.798 0.319 0.070 0.006 2.029 0.034 0.005 3.825 0.213 0.004
102266  12 1140 0.779  104.4  10.220 10.401 0.056 0.047    6.954    3.188   15.877 1.143 0.171 0.189 4.602 0.267 0.187 7.218 0.073 0.027
102456  12 1143 0.678  191.3  11.042 11.097 0.100 0.009    4.902    2.443   15.496 0.534 0.077 0.117 2.705 0.105 0.188 5.334 0.725 0.351
102571  12 1144 0.692  204.9  10.936 11.254 0.028 0.030    0.138    0.077    1.540 0.306 0.044 0.115 2.108 0.206 0.375 4.075 0.311 0.011
102581  12 1147 0.976   67.8  10.760 11.063 0.058 0.053    0.588    0.261    5.529 0.250 0.042 0.089 2.967 0.342 0.592 6.977 0.132 0.128
104860  16 1189 0.843  227.8  11.099 11.410 0.063 0.000    0.668    0.633    2.791 0.303 0.025 0.027 2.263 0.050 0.016 4.733 0.044 0.086
106208   3 1212 0.958  112.2  10.425 11.106 0.000 0.000    0.145    0.140    2.676 1.114 0.092 0.000 4.568 0.073 0.066 6.496 0.017 0.027
111129   7 1313 0.896  184.2  10.804 11.034 0.023 0.023    0.228    0.128    2.979 0.468 0.094 0.094 2.135 0.067 0.108 4.085 0.454 0.362
111543   8 1320 0.884  236.8  10.974 11.338 0.021 0.036    0.070    0.066    1.289 0.566 0.054 0.268 2.551 0.007 0.110 4.809 0.164 0.642
112534   4 1341 0.984  179.2  11.100 11.396 0.065 0.057    0.161    0.112    1.714 0.576 0.052 0.076 2.770 0.037 0.156 5.340 0.148 0.195
116732   3 1365 0.672  206.4  10.630 10.835 0.022 0.024    1.157    0.475    3.428 0.585 0.060 0.096 2.355 0.206 0.044 4.719 0.505 0.030
 12323  16   31 0.848  115.5  10.925 11.271 0.037 0.048   10.328    6.372    8.165 0.605 0.162 0.127 2.900 0.051 0.255 6.367 0.100 0.026
126753 101 1575 0.751  190.2  10.386 10.761 0.445 0.049   15.098    5.047    8.677 1.328 0.122 0.481 5.628 0.020 1.011 7.521 0.000 0.405
126974   6 1578 0.801  160.2  10.283 10.601 0.076 0.089    3.340    2.325    3.392 0.870 0.100 0.226 4.059 0.148 0.189 6.983 0.034 0.253
156055   8 2082 0.952  108.4  10.567 11.015 0.026 0.035    0.041    0.038    1.854 0.519 0.017 0.171 2.690 0.056 0.059 5.342 0.027 0.444
156654   8 2095 0.975  208.7  11.015 11.519 0.066 0.078    1.846    1.009    2.939 0.434 0.114 0.080 1.965 0.039 0.012 3.492 0.085 0.053
180581  12 2482 0.615  246.5  11.110 11.419 0.070 0.078    2.843    1.539   10.263 0.411 0.001 0.128 2.596 0.125 0.157 5.036 0.351 0.031
180774  12 2486 0.678  151.4  10.980 11.217 0.058 0.079    6.791    3.821   13.597 0.612 0.018 0.158 2.821 0.112 0.064 5.743 0.460 0.233
180815  12 2487 0.757   92.4  10.454 11.074 0.014 0.024   17.072   11.060   22.364 0.688 0.032 0.115 3.638 0.197 0.294 6.969 0.163 0.190
181065  12 2490 0.744  185.9  11.380 11.670 0.023 0.031    0.108    0.094    2.552 0.338 0.022 0.077 2.227 0.096 0.070 4.217 0.601 0.309
181134  12 2492 0.621  155.7  10.993 11.209 0.056 0.050    3.079    2.504    2.715 0.607 0.090 0.135 3.038 0.018 0.004 6.107 0.127 0.247
181303  12 2495 0.797  115.0  10.874 11.166 0.003 0.002    3.623    1.178   15.694 0.197 0.056 0.076 2.135 0.742 1.303 5.698 0.824 0.377
181421  12 2496 0.959  177.9  10.986 11.242 0.055 0.041    0.851    0.454    4.078 0.427 0.033 0.142 2.772 0.045 0.131 5.652 0.087 0.220
181614  12 2501 0.616  200.8  11.061 11.546 0.046 0.048    6.491    4.078    6.196 0.380 0.025 0.055 2.309 0.011 0.135 5.007 0.150 0.215
181945  12 2505 0.680  111.1  10.485 10.577 0.043 0.054    5.313    2.191   10.075 0.653 0.117 0.228 4.537 0.091 0.432 7.241 0.027 0.155
182000  12 2506 0.825  166.0  11.070 11.161 0.055 0.059    1.651    1.113    2.128 0.674 0.108 0.156 3.530 0.032 0.063 6.134 0.153 0.034
182092  12 2509 0.985  141.5  11.216 11.530 0.034 0.029    6.563    4.257    7.636 0.879 0.157 0.152 3.404 0.115 0.085 5.898 0.023 0.009
182177  12 2512 0.746  100.2  10.543 10.845 0.091 0.067    5.842    3.394    6.096 0.704 0.063 0.206 3.920 0.142 0.083 6.738 0.073 0.309
182192  12 2513 0.771  177.5  10.595 10.956 0.023 0.031    0.034    0.028    0.963 0.318 0.019 0.089 2.150 0.257 0.083 4.111 0.884 0.474
182621  12 2519 0.678  128.8  11.114 11.360 0.063 0.070    6.475    2.739   19.470 0.650 0.027 0.142 3.181 0.062 0.221 5.671 0.458 0.213
182699  12 2520 0.680  134.1  10.680 10.944 0.021 0.030    0.269    0.136    1.762 0.439 0.043 0.117 2.321 0.176 0.063 4.214 0.583 0.132
182887  12 2524 0.977  172.8  10.760 11.115 0.028 0.040    0.077    0.072    1.605 0.447 0.022 0.075 2.336 0.080 0.037 4.391 0.436 0.358
182890  12 2525 0.745   94.3  10.425 10.888 0.043 0.035    9.217    4.516   15.429 0.658 0.133 0.186 3.644 0.122 0.082 6.918 0.101 0.190
183192  12 2529 0.404  232.4  11.194 11.408 0.026 0.033    0.138    0.135    2.566 0.462 0.098 0.138 2.365 0.077 0.356 4.402 0.057 0.186
183204  12 2531 0.796  123.2  10.527 10.742 0.028 0.044    1.163    0.386    3.039 0.564 0.050 0.238 3.180 0.102 0.085 6.357 0.042 0.215
183376  12 2534 0.610  261.6  11.164 11.491 0.019 0.026    0.027    0.026    4.240 0.411 0.049 0.100 2.436 0.016 0.044 4.813 0.239 0.282
183621  12 2537 0.679  113.1  10.990 11.214 0.035 0.039    1.314    0.619   10.459 0.838 0.124 0.083 3.457 0.295 0.153 5.272 0.135 0.102
183623  12 2538 0.834  201.4  10.867 11.286 0.029 0.037    0.129    0.089    2.144 0.058 0.024 0.001 0.271 0.121 0.005 2.272 1.315 0.156
183906  12 2543 0.891  212.6  10.982 11.185 0.039 0.043    0.423    0.171    2.845 0.360 0.039 0.126 2.360 0.220 0.228 4.831 0.385 0.026
183927  12 2545 0.796  181.8  11.026 11.139 0.032 0.043    3.372    1.413    9.099 0.639 0.036 0.130 2.813 0.459 0.080 5.908 0.438 0.086
184044  12 2546 0.743  136.9  11.093 11.582 0.058 0.024    3.969    2.202    4.823 0.574 0.118 0.115 2.723 0.103 0.069 5.107 0.044 0.011
184250  12 2551 0.609  259.7  10.859 11.203 0.020 0.028    0.579    0.396    3.438 0.515 0.053 0.141 2.637 0.055 0.127 5.048 0.146 0.169
184303  12 2552 0.607  247.9  10.652 10.880 0.037 0.081    0.535    0.245    2.377 0.339 0.007 0.100 2.115 0.229 0.098 3.963 1.030 0.228
184653  12 2558 1.084  225.8  11.351 11.609 0.013 0.015    0.176    0.148    2.512 0.740 0.088 0.168 2.788 0.016 0.102 5.241 0.113 0.018
184747  18 2560 0.608  309.8  11.324 11.577 0.025 0.034    0.329    0.233    2.786 0.468 0.063 0.101 2.418 0.019 0.356 4.542 0.058 0.189
184916  12 2563 0.679   73.0  10.511 10.583 0.146 0.065   12.713    8.407   14.555 2.100 0.968 0.565 5.469 0.577 0.173 7.399 0.098 0.038
185187  12 2568 0.605  168.6  10.751 10.937 0.019 0.038    0.976    0.550    4.222 0.880 0.135 0.157 3.808 0.213 0.144 5.487 0.101 0.034
185214  12 2569 0.603  216.2  11.254 11.636 0.044 0.036    6.603    4.077    8.911 0.688 0.079 0.098 3.258 0.001 0.238 5.501 0.052 0.030
185631  12 2575 0.926  188.0  11.364 11.643 0.018 0.027    0.928    0.448    2.938 0.291 0.017 0.033 2.096 0.016 0.010 4.366 0.156 0.204
185653  12 2576 0.677  152.5  11.000 11.168 0.057 0.053    6.137    4.171    5.332 0.645 0.005 0.036 2.655 0.139 0.015 6.282 0.150 0.363
185803  12 2580 0.674  146.1  11.079 11.580 0.134 0.097    2.984    2.105    4.748 0.470 0.002 0.066 2.439 0.082 0.033 5.078 0.167 0.115
186017  12 2582 0.769  338.3  11.264 11.564 0.029 0.036    1.178    0.595    5.749 0.590 0.082 0.040 2.141 0.053 0.034 3.693 0.460 0.028
186236  12 2587 0.759  400.6                                                                                                            
186424  12 2593 0.833  197.1  11.034 11.334 0.026 0.033    0.359    0.279    3.307 0.317 0.036 0.030 2.053 0.034 0.011 4.156 0.281 0.091
186755  12 2599 0.985  208.0  11.257 11.543 0.032 0.036    0.138    0.120    5.475 0.195 0.018 0.061 1.547 0.247 0.278 3.174 0.869 0.094
206390   6 2943 0.729  131.5  10.582 10.790 0.059 0.058    4.573    2.288    4.620 0.803 0.104 0.225 3.593 0.096 0.052 6.793 0.031 0.077
207143   1 2977 1.585  123.7  11.021 11.159 0.056 0.051   10.960    9.228    7.730 0.511 0.049 0.065 3.243 0.048 0.126 6.900 0.032 0.286
242395  27 3724 1.760   78.8   9.984 10.373 0.055 0.072    8.249    4.877   10.138 1.853 0.747 0.231 5.752 0.852 0.084 7.447 0.133 0.030
242647  27 3730 1.184  178.1  10.885 11.095 0.045 0.049    0.378    0.247    4.759 0.712 0.179 0.077 3.020 0.215 0.290 4.817 0.128 0.126
242979  31 3737 0.954  138.6  10.637 10.549 0.064 0.064    7.762    6.218    5.707 1.347 0.148 0.148 5.538 0.054 0.484 7.588 0.003 0.101
 25614  16   54 0.908  209.6  10.773 10.950 0.029 0.034    0.234    0.113    2.943 0.854 0.211 0.043 3.383 0.342 0.072 4.835 0.051 0.015
 27000  16   88 0.922  173.5  10.346 10.549 0.040 0.038    0.291    0.242    0.860 0.465 0.009 0.042 2.406 0.188 0.008 4.352 0.692 0.051
 31263  19  178 0.928  122.8  10.755 10.989 0.050 0.051    6.299    3.650    8.932 0.889 0.074 0.075 4.116 0.013 0.093 6.490 0.291 0.053
 55470  32  390 1.056  156.1  11.064 11.533 0.046 0.045   27.547   20.811   39.106 0.992 0.017 0.057 4.008 0.167 0.048 6.880 0.255 0.221
 57411  30  431 0.702  178.3                                                                                                            
 59816  19  490 0.100  140.8  11.025 11.251 0.032 0.056    1.013    0.408    6.541 0.397 0.029 0.118 2.218 0.091 0.097 4.489 0.384 0.080
 74097   4  685 0.952  131.0  10.682 10.479 0.049 0.092    4.107    2.085   12.953 0.995 0.164 0.313 4.412 0.237 0.692 7.043 0.150 0.046
 91467  12  969 0.975  212.1  11.216 11.516 0.036 0.030    0.862    0.488    4.782 0.337 0.024 0.043 2.245 0.090 0.092 4.469 0.200 0.114
 91529  12  972 0.841  195.0  10.240 10.374 0.072 0.090    5.988    4.854    5.007 3.402 1.981 0.540 6.069 0.585 0.033 7.573 0.055 0.067
 91723  12  975 0.926  140.3  10.881 11.648 0.027 0.039    0.431    0.314    1.532 0.391 0.003 0.047 2.445 0.083 0.011 4.583 0.456 0.277
 91840  12  977 0.607  243.8  11.165 11.194 0.062 0.137   31.353   28.045   28.140 1.092 0.131 0.017 4.662 0.087 0.269 7.532 0.019 0.144
 92132  12  981 0.748  258.5  11.606 11.828 0.031 0.032    0.666    0.381    3.321 0.545 0.059 0.086 2.375 0.005 0.154 4.462 0.095 0.149
 92258  12  984 0.748  124.2  10.688 10.943 0.048 0.058    4.001    1.807    9.056 0.616 0.002 0.250 3.295 0.075 0.123 6.463 0.198 0.158
 92356  12  986 0.926   91.4   9.539 10.583 0.075 0.076   16.388   11.634   11.375 1.365 0.277 0.032 5.849 0.516 0.132 7.522 0.080 0.063
 92639  12  991 0.841  152.0  10.888 11.162 0.077 0.099   11.071    6.941   12.046 0.654 0.039 0.015 3.874 0.169 0.273 6.939 0.141 0.145
 92725  12  992 0.980  148.0  10.426 10.851 0.135 0.088    3.496    2.629    3.140 1.054 0.114 0.054 4.258 0.005 0.093 6.453 0.014 0.310
 92942  12  996 0.620   85.0  10.355 11.147 0.094 0.058    4.720    3.208   12.018 0.839 0.136 0.018 4.241 0.643 0.001 6.958 0.109 0.153
 92979  12  998 0.608   85.2  10.316 10.861 0.000 0.077    0.062    0.036    0.121 0.530 0.061 0.147 3.586 0.098 0.287 6.824 0.008 0.048
 93170  12 1002 0.976  204.7  11.239 11.329 0.048 0.059   29.721   18.499   47.534 1.128 0.128 0.105 3.853 0.125 0.002 6.872 0.176 0.120
 93348  12 1005 0.690  192.4  10.593 10.802 0.051 0.069    0.216    0.117    0.648 0.105 0.022 0.018 0.504 0.554 0.091 4.572 0.449 0.275
 93442  12 1008 0.795  158.7  10.736 10.829 0.046 0.049    2.896    1.539    5.341 0.678 0.038 0.095 2.952 0.194 0.232 5.983 0.533 0.073
 93681  12 1013 0.607  129.9  10.700 10.984 0.055 0.057    1.649    0.823    3.186 0.545 0.068 0.054 3.013 0.057 0.169 6.096 0.021 0.237
 93716  12 1015 0.669  138.7  10.922 11.166 0.075 0.070   12.096    8.353   10.245 0.994 0.124 0.029 4.401 0.220 0.223 6.796 0.029 0.239
 93946  12 1017 0.925  107.0   8.919  9.144 0.054 0.058    0.373    0.255    0.380 1.025 0.137 0.064 4.915 0.097 0.913 7.421 0.019 0.157
 94152  12 1020 0.726  178.9  10.838 11.107 0.020 0.035    0.027    0.026    2.714 0.615 0.028 0.287 2.764 0.043 0.631 5.076 0.150 0.292
 94215  12 1022 0.979  194.7  10.819 11.549 0.100 0.117    9.011    7.027   11.120 0.452 0.051 0.041 2.803 0.032 0.086 5.876 0.160 0.045
 94741  12 1030 0.986  118.8  10.383 10.824 0.056 0.058    6.659    3.531    7.963 1.057 0.154 0.116 4.339 0.223 0.043 6.842 0.031 0.127
 94982  12 1034 0.610  160.1  10.307 10.350 0.053 0.044   13.437    8.586   10.787 2.173 0.813 0.066 6.236 0.279 0.327 7.650 0.050 0.062
 95303  12 1040 0.882   99.4  10.305 10.581 0.045 0.042    2.723    1.313    3.541 1.026 0.267 0.244 4.372 0.459 0.006 6.777 0.004 0.119
 95323  12 1041 0.825  242.7  11.084 11.319 0.051 0.061    1.560    0.752    3.336 0.520 0.033 0.116 2.529 0.099 0.053 5.119 0.187 0.214
 95441  12 1046 0.667  214.3  11.365 11.645 0.033 0.045    0.149    0.111    2.065 0.332 0.018 0.094 2.222 0.061 0.188 4.233 0.214 0.048
 95640  12 1049 0.982  170.9  10.605 10.861 0.047 0.064    1.154    0.862    1.478 0.713 0.119 0.125 3.162 0.001 0.541 6.059 0.106 0.413
 95775  12 1052 0.726  229.0  10.416 10.695 0.045 0.053    7.018    5.590   35.636 0.486 0.286 0.086 3.484 2.963 0.082 7.531 0.223 0.049
 95970  12 1056 0.729   52.6  10.836 10.640 0.090 0.082   13.478   10.494   11.451 1.858 0.518 0.013 5.642 0.258 0.236 7.488 0.045 0.069
 95986  12 1057 0.727  163.3                                                                                                            
 96055  12 1058 0.925  167.9  10.749 10.676 0.039 0.046    8.414    4.361   11.172 1.329 0.367 0.316 5.562 0.873 0.005 7.232 0.060 0.072
 96179  12 1059 0.925  211.3  11.013 11.279 0.023 0.031    0.048    0.035    1.291 0.298 0.008 0.107 2.108 0.174 0.279 4.097 0.723 0.217
 96221  12 1061 0.878  181.9  10.968 11.273 0.071 0.069   20.129   15.467   18.055 0.913 0.073 0.004 4.021 0.015 0.468 7.121 0.053 0.212
 96444  12 1067 0.706  128.5  11.032 11.260 0.054 0.071   44.850   26.567   37.609 1.185 0.111 0.073 5.157 0.061 0.675 7.504 0.007 0.106
 96616  12 1070 0.838  215.1  11.353 11.622 0.050 0.084    1.453    1.144    2.008 0.324 0.013 0.044 2.112 0.058 0.059 3.997 0.176 0.025
 96792  12 1076 0.696  145.0  11.019 11.275 0.028 0.036   10.487    5.590   11.926 0.674 0.175 0.176 3.509 0.236 0.452 6.272 0.049 0.239
 96860  12 1079 0.826  174.9  11.268 11.593 0.054 0.061    2.063    1.116   10.217 0.717 0.106 0.127 2.818 0.027 0.128 5.068 0.174 0.139
 97033  12 1081 0.793  183.7  11.363 11.474 0.028 0.032    1.444    0.536    3.771 0.606 0.154 0.206 3.107 0.142 1.097 5.640 0.063 0.168
 97203  12 1085 0.662  166.2  10.462 11.715 0.044 0.050   60.474   54.637   59.786 0.765 0.050 0.019 2.968 0.072 0.017 6.309 0.811 0.122
 97245  12 1087 0.671  197.6  11.616 11.687 0.014 0.013    2.534    0.895    4.905 0.356 0.009 0.132 2.405 0.114 0.222 4.965 0.296 0.117
 97423  12 1092 0.696   37.3  10.352 10.617 0.062 0.071   12.308    7.666   11.653 1.334 0.391 0.266 5.582 0.801 0.408 7.492 0.128 0.111
 97931  12 1101 0.696   68.7  10.926 11.305 0.049 0.077   38.880   29.159   35.890 0.794 0.028 0.179 4.552 0.032 0.633 7.319 0.035 0.155
 98016  12 1104 0.825   75.7  10.103 10.413 0.067 0.082    1.333    0.883    1.503 0.999 0.207 0.233 4.718 0.421 0.042 6.767 0.015 0.078
 98104  12 1105 0.982  177.4  10.808 10.508 0.064 0.394   28.079   17.827   19.917 2.300 0.621 0.499 6.187 0.135 0.042 7.637 0.027 0.008
 98465  12 1110 0.880  154.0  10.589 10.393 0.108 0.117    4.948    3.972    2.783 1.202 0.064 0.198 5.165 0.084 0.554 7.534 0.045 0.123
 98480  12 1112 0.882  109.8  10.828 10.951 0.039 0.041    6.572    3.799   12.439 1.034 0.183 0.168 4.171 0.125 0.089 6.444 0.301 0.155

